Hours Worked and the U.S. Distribution of Real Annual Earnings 1976-2019

We examine the impact of annual hours worked on annual earnings by decomposing changes in the real annual earnings distribution into composition, structural and hours effects. We do so via a nonseparable simultaneous model of hours, wages and earnings. Using the Current Population Survey for the survey years 1976--2019, we find that changes in the female distribution of annual hours of work are important in explaining movements in inequality in female annual earnings. This captures the substantial changes in their employment behavior over this period. Movements in the male hours distribution only affect the lower part of their earnings distribution and reflect the sensitivity of these workers' annual hours of work to cyclical factors.

==> ORG_decomp.txt <==
year extensive intensive structural composition total
       1979.0       0.0000       0.0000       0.0000       0.0000       0.0000
       1980.0    -0.025206    -0.018277    -0.027816    0.0076850    -0.063614
       1981.0    -0.036045    -0.036272    -0.037333     0.011627    -0.098024
       1982.0    -0.063115    -0.045728    -0.038020     0.017566     -0.12930
       1983.0    -0.065654    -0.039197    -0.018372     0.025450    -0.097773
       1984.0    -0.048539    -0.018570    -0.018059     0.028258    -0.056910
       1985.0    -0.046240    -0.015472   -0.0083036     0.028803    -0.041212
       1986.0    -0.046925    -0.014786     0.010077     0.034824    -0.016810
       1987.0    -0.043414    -0.016102    0.0069869     0.035320    -0.017209
       1988.0    -0.037288    0.0014820    0.0022869     0.037165    0.0036465
       1989.0    -0.034976    0.0064517    -0.044184     0.027918    -0.044791
       1990.0    -0.042057   -0.0026737    -0.054584     0.033331    -0.065983
       1991.0    -0.057785    -0.014383    -0.067667     0.038552     -0.10128
       1992.0    -0.067868    -0.028898    -0.072785     0.042584     -0.12697
       1993.0    -0.068786    -0.012876    -0.077165     0.046821     -0.11201
       1994.0    -0.066909    -0.012309    -0.086444     0.050849     -0.11481
       1995.0    -0.063246   -0.0080118    -0.086216     0.055055     -0.10242
       1996.0    -0.061463   -0.0050426    -0.093354     0.056416     -0.10344
       1997.0    -0.055281    0.0024249    -0.083299     0.057323    -0.078832
       1998.0    -0.049817   -0.0043471    -0.056410     0.068599    -0.041975
       1999.0    -0.048606    0.0014234    -0.041959     0.079479   -0.0096632
       2000.0    -0.046372    0.0062693    -0.037479     0.079522    0.0019405
       2001.0    -0.056553   -0.0094275    -0.031625     0.086422    -0.011184
       2002.0    -0.068360    -0.020849    -0.029516     0.088099    -0.030625
       2003.0    -0.075329    -0.031788    -0.031170     0.081884    -0.056402
       2004.0    -0.071992    -0.027681    -0.033081     0.080264    -0.052490
       2005.0    -0.067211    -0.024127    -0.042195     0.074892    -0.058641
       2006.0    -0.062033    -0.020099    -0.039989     0.071526    -0.050595
       2007.0    -0.063352    -0.014723    -0.032239     0.071621    -0.038693
       2008.0    -0.073857    -0.030680    -0.037668     0.073942    -0.068263
       2009.0    -0.095985    -0.084148    -0.025347     0.064880     -0.14060
       2010.0    -0.097019    -0.077993    -0.038623     0.062652     -0.15098
       2011.0    -0.094391    -0.064222    -0.060167     0.057850     -0.16093
       2012.0    -0.090814    -0.051849    -0.058622     0.056548     -0.14474
       2013.0    -0.088725    -0.052146    -0.062755     0.060558     -0.14307
       2014.0    -0.083979    -0.044650    -0.065816     0.060301     -0.13414
       2015.0    -0.079932    -0.043605    -0.049979     0.062997     -0.11052
       2016.0    -0.075907    -0.037030    -0.035234     0.065406    -0.082765
       2017.0    -0.073303    -0.036488    -0.032209     0.067110    -0.074891
       2018.0    -0.066603    -0.029151    -0.035911     0.066349    -0.065316

==> ORG_decomp_women.txt <==
year extensive intensive structural composition total
       1979.0       0.0000       0.0000       0.0000       0.0000       0.0000
       1980.0    0.0027859    0.0065924    -0.027257     0.014312   -0.0035671
       1981.0    0.0053590  -0.00045212    -0.026200     0.025725    0.0044315
       1982.0    0.0058178   -0.0039162    -0.011419     0.040070     0.030552
       1983.0    0.0089095     0.012869   -0.0091422     0.053141     0.065777
       1984.0     0.017134     0.041283    0.0012201     0.065152      0.12479
       1985.0     0.023600     0.054182     0.016067     0.077320      0.17117
       1986.0     0.034711     0.073497     0.042769     0.091525      0.24250
       1987.0     0.046609     0.080724     0.050438     0.098623      0.27639
       1988.0     0.057167      0.10650     0.053696      0.11582      0.33318
       1989.0     0.059454      0.10855     0.041509      0.15384      0.36335
       1990.0     0.066496      0.10607     0.049065      0.16547      0.38710
       1991.0     0.063367     0.093297     0.055854      0.17351      0.38602
       1992.0     0.064521     0.080771     0.055342      0.18767      0.38830
       1993.0     0.070186     0.098955     0.066974      0.20542      0.44154
       1994.0     0.076412     0.092317     0.063770      0.21725      0.44974
       1995.0     0.077769      0.10600     0.066243      0.22262      0.47264
       1996.0     0.085890      0.11840     0.066821      0.23227      0.50338
       1997.0     0.095588      0.13611     0.085930      0.24424      0.56187
       1998.0     0.095648      0.13073      0.11929      0.25209      0.59775
       1999.0      0.10289      0.15287      0.14330      0.26104      0.66010
       2000.0      0.10052      0.16602      0.15099      0.26721      0.68474
       2001.0     0.096096      0.13941      0.17132      0.27712      0.68395
       2002.0     0.088992      0.12770      0.19119      0.28320      0.69108
       2003.0     0.089966      0.12342      0.19819      0.28732      0.69889
       2004.0     0.088467      0.12096      0.19055      0.28732      0.68729
       2005.0     0.099314      0.12676      0.19610      0.29355      0.71573
       2006.0      0.10610      0.13045      0.19276      0.29422      0.72353
       2007.0      0.10970      0.13337      0.19450      0.30230      0.73987
       2008.0      0.11410      0.12672      0.19514      0.30773      0.74371
       2009.0     0.096598     0.070930      0.21698      0.30774      0.69225
       2010.0     0.090734     0.071795      0.20794      0.31496      0.68543
       2011.0     0.092928     0.068021      0.17992      0.31884      0.65971
       2012.0     0.093161     0.074115      0.17023      0.31885      0.65636
       2013.0     0.098653     0.079883      0.17531      0.32829      0.68213
       2014.0      0.10165     0.084660      0.16275      0.33514      0.68421
       2015.0      0.10710     0.080385      0.18320      0.34416      0.71485
       2016.0      0.11310     0.097868      0.20979      0.34993      0.77068
       2017.0      0.11978      0.12168      0.23548      0.35443      0.83137
       2018.0      0.13471      0.13231      0.23354      0.36405      0.86460

==> employment_females1.txt <==
year zero hours100 hours200 hours500 
1976	0.560301	0.540797	0.523564	0.482533
1977	0.578491	0.557703	0.540085	0.496189
1978	0.587737	0.567786	0.550352	0.508852
1979	0.607369	0.588162	0.571471	0.526159
1980	0.627716	0.606679	0.589878	0.546999
1981	0.633506	0.614998	0.599108	0.556423
1982	0.633358	0.614157	0.59775	0.557337
1983	0.631437	0.613347	0.597107	0.559153
1984	0.639816	0.621489	0.606507	0.567105
1985	0.656714	0.63814	0.622841	0.585224
1986	0.668389	0.650357	0.635762	0.595987
1987	0.680085	0.662616	0.64821	0.610233
1988	0.68983	0.674379	0.660168	0.623476
1989	0.703965	0.689155	0.676449	0.637539
1990	0.703574	0.689467	0.675558	0.638328
1991	0.703406	0.689855	0.678707	0.643107
1992	0.708909	0.696415	0.68397	0.648493
1993	0.708678	0.694688	0.683089	0.649473
1994	0.709876	0.695767	0.683625	0.649769
1995	0.717214	0.704424	0.692552	0.65738
1996	0.722031	0.710156	0.699151	0.664997
1997	0.723994	0.712192	0.701014	0.668044
1998	0.728006	0.716831	0.706308	0.67465
1999	0.731364	0.721431	0.711646	0.682524
2000	0.739684	0.729259	0.719125	0.69001
2001	0.748762	0.739509	0.729259	0.699777
2002	0.741579	0.73236	0.723486	0.693332
2003	0.730312	0.720614	0.710734	0.682365
2004	0.723904	0.715193	0.705506	0.675285
2005	0.723417	0.715181	0.705754	0.675969
2006	0.721698	0.713557	0.704834	0.677559
2007	0.724825	0.716414	0.708286	0.682715
2008	0.727644	0.720004	0.711968	0.686677
2009	0.725236	0.717508	0.708423	0.681968
2010	0.709927	0.70312	0.693582	0.666335
2011	0.70162	0.692857	0.683776	0.656384
2012	0.694932	0.686688	0.678767	0.652971
2013	0.693375	0.685722	0.678222	0.652161
2014	0.695536	0.688248	0.68017	0.655182
2015	0.693785	0.687229	0.679573	0.65628
2016	0.693208	0.686462	0.678841	0.65629
2017	0.697133	0.690136	0.682848	0.65976
2018	0.697496	0.692068	0.684975	0.665146
2019	0.705242	0.69937	0.69395	0.673698

==> employment_males1.txt <==
year zero hours100 hours200 hours500 
1976	0.898329	0.8942	0.888961	0.871525
1977	0.898682	0.895007	0.890558	0.87386
1978	0.896222	0.892601	0.887414	0.871884
1979	0.898694	0.895306	0.890734	0.877282
1980	0.899515	0.895868	0.891688	0.878082
1981	0.8934	0.889053	0.883749	0.86863
1982	0.887045	0.882598	0.877177	0.860153
1983	0.873914	0.867037	0.86025	0.839527
1984	0.870479	0.864606	0.85719	0.836093
1985	0.878291	0.873283	0.867166	0.848396
1986	0.880244	0.875586	0.870625	0.853988
1987	0.884427	0.878647	0.872225	0.854456
1988	0.881239	0.876333	0.870881	0.854252
1989	0.883458	0.878771	0.873401	0.857487
1990	0.886191	0.882046	0.877398	0.862091
1991	0.883519	0.879287	0.874108	0.859045
1992	0.877588	0.873209	0.867221	0.849525
1993	0.869585	0.864988	0.85907	0.840504
1994	0.864967	0.859683	0.854399	0.836836
1995	0.86804	0.863298	0.858771	0.842788
1996	0.870697	0.866167	0.861423	0.847548
1997	0.872305	0.868507	0.8639	0.848778
1998	0.874737	0.870633	0.866599	0.852848
1999	0.875566	0.872524	0.869619	0.858383
2000	0.872104	0.869102	0.865662	0.852879
2001	0.883232	0.880569	0.878013	0.866177
2002	0.877976	0.875019	0.871393	0.85935
2003	0.867368	0.864287	0.860577	0.846713
2004	0.858098	0.854866	0.851392	0.837892
2005	0.860132	0.856708	0.853463	0.841513
2006	0.863166	0.85984	0.856626	0.845298
2007	0.859477	0.856713	0.853791	0.842238
2008	0.858288	0.85602	0.852384	0.841362
2009	0.851372	0.847812	0.843832	0.830234
2010	0.824848	0.820322	0.814556	0.795801
2011	0.817231	0.812996	0.807614	0.789637
2012	0.81441	0.810383	0.805885	0.789864
2013	0.822394	0.818724	0.814142	0.797527
2014	0.822133	0.818619	0.814039	0.800458
2015	0.819999	0.817535	0.81393	0.802204
2016	0.824158	0.820989	0.817181	0.805341
2017	0.828966	0.826257	0.822834	0.811186
2018	0.829031	0.8265	0.822845	0.810193
2019	0.832965	0.830473	0.828006	0.816793

==> hours_relative_females_educ.txt <==
year below high some college
1976	0.929469	1	1.0142	1.10053
1977	0.930331	1	0.984145	1.10448
1978	0.937703	1	1.01602	1.09626
1979	0.926138	1	1.00062	1.08095
1980	0.930934	1	1.01131	1.08658
1981	0.929763	1	1.02708	1.09584
1982	0.916161	1	1.0126	1.08443
1983	0.923271	1	1.0114	1.09396
1984	0.916513	1	1.02173	1.10671
1985	0.920051	1	1.02286	1.10786
1986	0.909722	1	1.02578	1.11651
1987	0.927691	1	1.03108	1.11949
1988	0.920593	1	1.02206	1.10809
1989	0.911842	1	1.02879	1.09414
1990	0.923849	1	1.03162	1.0993
1991	0.922316	1	1.0134	1.09374
1992	0.915408	1	1.02993	1.10537
1993	0.922922	1	1.0279	1.11224
1994	0.898855	1	1.02863	1.11142
1995	0.910053	1	1.02089	1.10474
1996	0.91945	1	1.01123	1.09554
1997	0.9103	1	1.02093	1.09544
1998	0.908399	1	1.02103	1.09375
1999	0.925569	1	1.01637	1.08401
2000	0.915611	1	1.02764	1.08481
2001	0.927494	1	1.01549	1.06088
2002	0.934867	1	1.01126	1.06131
2003	0.933136	1	1.00563	1.05478
2004	0.927935	1	1.00065	1.05348
2005	0.932688	1	1.00081	1.04977
2006	0.928036	1	1.00556	1.06235
2007	0.931597	1	1.00098	1.05565
2008	0.932964	1	1.01388	1.0593
2009	0.910659	1	1.00624	1.06602
2010	0.928933	1	1.00618	1.07861
2011	0.920417	1	1.00925	1.0807
2012	0.906282	1	1.00238	1.08637
2013	0.904669	1	1.00809	1.09193
2014	0.909027	1	0.998798	1.07924
2015	0.914487	1	1.0061	1.08585
2016	0.903782	1	1.00976	1.07862

==> hours_relative_females_educ_2020.txt <==
year 	 below high some college
1976	0.927616	1	1.03148	1.12077
1977	0.926566	1	0.999228	1.11979
1978	0.916934	1	1.02862	1.10728
1979	0.924885	1	1.01652	1.09728
1980	0.9178	1	1.02317	1.09865
1981	0.92599	1	1.04232	1.11119
1982	0.91898	1	1.0296	1.09969
1983	0.922979	1	1.02602	1.10742
1984	0.901004	1	1.03316	1.12192
1985	0.904293	1	1.03776	1.12142
1986	0.911944	1	1.04146	1.13324
1987	0.934196	1	1.04409	1.13229
1988	0.925193	1	1.03507	1.12126
1989	0.923052	1	1.04455	1.11079
1990	0.911694	1	1.04191	1.11115
1991	0.911791	1	1.02418	1.10511
1992	0.936638	1	1.04584	1.12217
1993	0.92639	1	1.04076	1.1263
1994	0.930578	1	1.04737	1.1309
1995	0.926466	1	1.0359	1.12096
1996	0.909742	1	1.02281	1.10884
1997	0.925902	1	1.03565	1.11153
1998	0.929526	1	1.03766	1.11099
1999	0.950988	1	1.02991	1.09844
2000	0.927348	1	1.04121	1.09952
2001	0.936321	1	1.02746	1.07331
2002	0.950977	1	1.02209	1.07239
2003	0.942589	1	1.01612	1.06581
2004	0.954369	1	1.01298	1.06632
2005	0.953103	1	1.01205	1.06124
2006	0.962593	1	1.0193	1.07671
2007	0.963783	1	1.01303	1.06868
2008	0.956711	1	1.02473	1.07067
2009	0.930592	1	1.02023	1.08103
2010	0.944226	1	1.01705	1.09047
2011	0.929872	1	1.02128	1.09347
2012	0.924704	1	1.01765	1.10288
2013	0.914529	1	1.02269	1.10765
2014	0.930322	1	1.01318	1.09464
2015	0.932918	1	1.01968	1.1005
2016	0.944275	1	1.02691	1.09695
2017	0.93112	1	1.02707	1.09607
2018	0.944452	1	1.02462	1.09515
2019	0.915861	1	1.01912	1.08599


==> hours_relative_females_married.txt <==
year relative
1976	0.833939
1977	0.828595
1978	0.83201
1979	0.839804
1980	0.832648
1981	0.839488
1982	0.847533
1983	0.855247
1984	0.866528
1985	0.860087
1986	0.856834
1987	0.867559
1988	0.868338
1989	0.878074
1990	0.877639
1991	0.886077
1992	0.895693
1993	0.914119
1994	0.913421
1995	0.916725
1996	0.909699
1997	0.922175
1998	0.926076
1999	0.923899
2000	0.916818
2001	0.917904
2002	0.924767
2003	0.930406
2004	0.937091
2005	0.944523
2006	0.943699
2007	0.950826
2008	0.954544
2009	0.958474
2010	0.97198
2011	0.969887
2012	0.984557
2013	0.98209
2014	0.988225
2015	0.981674
2016	0.982873

==> hours_relative_females_married_2020.txt <==
year relative
1976	0.831326
1977	0.83247
1978	0.835581
1979	0.841927
1980	0.833766
1981	0.841837
1982	0.852118
1983	0.858243
1984	0.867244
1985	0.861025
1986	0.857821
1987	0.869195
1988	0.868783
1989	0.878449
1990	0.878366
1991	0.886581
1992	0.896628
1993	0.914395
1994	0.914534
1995	0.917513
1996	0.910486
1997	0.922553
1998	0.92646
1999	0.923821
2000	0.91796
2001	0.918399
2002	0.925072
2003	0.931037
2004	0.938068
2005	0.944668
2006	0.944104
2007	0.951319
2008	0.955057
2009	0.959048
2010	0.9724
2011	0.970523
2012	0.98487
2013	0.982644
2014	0.988688
2015	0.982006
2016	0.983081
2017	0.979407
2018	0.976006
2019	0.979642

==> hours_relative_females_nchild.txt <==
year relative
1976	0.81996
1977	0.825759
1978	0.835784
1979	0.826352
1980	0.839919
1981	0.848911
1982	0.842733
1983	0.853192
1984	0.869618
1985	0.861404
1986	0.857529
1987	0.872923
1988	0.87729
1989	0.872782
1990	0.877046
1991	0.884949
1992	0.888309
1993	0.901416
1994	0.893375
1995	0.903193
1996	0.902156
1997	0.907526
1998	0.910236
1999	0.909591
2000	0.902397
2001	0.915043
2002	0.923666
2003	0.926807
2004	0.925718
2005	0.933532
2006	0.936959
2007	0.936348
2008	0.93591
2009	0.939502
2010	0.947783
2011	0.938131
2012	0.952814
2013	0.945198
2014	0.954535
2015	0.962084
2016	0.956535

==> hours_relative_females_nchild5.txt <==
year relative
1976	0.764232
1977	0.757251
1978	0.744686
1979	0.752932
1980	0.76814
1981	0.785039
1982	0.780108
1983	0.789451
1984	0.819437
1985	0.812229
1986	0.808006
1987	0.827214
1988	0.822879
1989	0.82921
1990	0.8225
1991	0.839508
1992	0.845586
1993	0.857437
1994	0.855879
1995	0.868531
1996	0.849218
1997	0.857585
1998	0.862156
1999	0.858718
2000	0.85573
2001	0.86459
2002	0.875731
2003	0.865887
2004	0.863076
2005	0.869185
2006	0.886995
2007	0.886752
2008	0.890749
2009	0.887747
2010	0.906928
2011	0.902687
2012	0.913922
2013	0.914022
2014	0.91027
2015	0.913984
2016	0.912571

==> hours_relative_females_nchild5_2020.txt <==
year relative
1976	0.763415
1977	0.759451
1978	0.743539
1979	0.75321
1980	0.767784
1981	0.786331
1982	0.778994
1983	0.7896
1984	0.821372
1985	0.814231
1986	0.812296
1987	0.827324
1988	0.822829
1989	0.829227
1990	0.822107
1991	0.839903
1992	0.84618
1993	0.857953
1994	0.856604
1995	0.868429
1996	0.849256
1997	0.857614
1998	0.862234
1999	0.858606
2000	0.855708
2001	0.86454
2002	0.87603
2003	0.866205
2004	0.863804
2005	0.869467
2006	0.887163
2007	0.886998
2008	0.890599
2009	0.887779
2010	0.907205
2011	0.903008
2012	0.914186
2013	0.913994
2014	0.910237
2015	0.914089
2016	0.912331
2017	0.905341
2018	0.901689
2019	0.917482

==> hours_relative_females_nchild5_2020a.txt <==
year relative
1976	0.763415
1977	0.759451
1978	0.743539
1979	0.75321
1980	0.767784
1981	0.786331
1982	0.778994
1983	0.7896
1984	0.821372
1985	0.814231
1986	0.812296
1987	0.827324
1988	0.822829
1989	0.829227
1990	0.822107
1991	0.839903
1992	0.84618
1993	0.857953
1994	0.856604
1995	0.868429
1996	0.849256
1997	0.857614
1998	0.862234
1999	0.858606
2000	0.855708
2001	0.86454
2002	0.87603
2003	0.866205
2004	0.863804
2005	0.869467
2006	0.887163
2007	0.886998
2008	0.890599
2009	0.887779
2010	0.907205
2011	0.903008
2012	0.914186
2013	0.913994
2014	0.910237
2015	0.914089
2016	0.912331
2017	0.905341
2018	0.901689
2019	0.917482

==> hours_relative_females_nchild_2020.txt <==
year relative
1976	0.819844
1977	0.827405
1978	0.838593
1979	0.828404
1980	0.839822
1981	0.849042
1982	0.843064
1983	0.854423
1984	0.870389
1985	0.86258
1986	0.857304
1987	0.873129
1988	0.876183
1989	0.872735
1990	0.877194
1991	0.886268
1992	0.887963
1993	0.901118
1994	0.893845
1995	0.90347
1996	0.902021
1997	0.908061
1998	0.909779
1999	0.90912
2000	0.902657
2001	0.914827
2002	0.923779
2003	0.926943
2004	0.926201
2005	0.933698
2006	0.937088
2007	0.936466
2008	0.936149
2009	0.939563
2010	0.94812
2011	0.938555
2012	0.952783
2013	0.945399
2014	0.954828
2015	0.962325
2016	0.956312
2017	0.953342
2018	0.957857
2019	0.95613

==> hours_relative_males_educ.txt <==
year below high some college
1976	0.938581	1	1.00516	1.062
1977	0.930054	1	0.992359	1.0448
1978	0.929938	1	0.997548	1.0422
1979	0.940397	1	1.00284	1.03971
1980	0.938588	1	1.00529	1.04104
1981	0.932308	1	1.01579	1.06965
1982	0.941423	1	1.01336	1.075
1983	0.924215	1	1.01592	1.09882
1984	0.924784	1	1.01704	1.08236
1985	0.921817	1	1.01144	1.07745
1986	0.917655	1	1.02679	1.08265
1987	0.915177	1	1.02704	1.08459
1988	0.930209	1	1.02489	1.07811
1989	0.91157	1	1.019	1.07521
1990	0.904835	1	1.02166	1.06499
1991	0.913014	1	1.00979	1.06717
1992	0.900097	1	1.01671	1.08018
1993	0.903679	1	1.02032	1.09034
1994	0.916622	1	1.02772	1.0879
1995	0.90908	1	1.01111	1.07818
1996	0.927886	1	1.01441	1.07167
1997	0.93347	1	1.02844	1.08289
1998	0.927365	1	1.0173	1.07278
1999	0.938319	1	1.01967	1.08216
2000	0.943026	1	1.02412	1.08101
2001	0.938855	1	1.02557	1.07923
2002	0.935891	1	1.0177	1.07656
2003	0.946891	1	1.02012	1.08635
2004	0.932338	1	1.01457	1.07188
2005	0.942766	1	1.0121	1.07135
2006	0.937732	1	1.0163	1.05988
2007	0.940928	1	1.01841	1.06307
2008	0.935382	1	1.01411	1.06451
2009	0.927093	1	1.01906	1.08674
2010	0.910787	1	1.02993	1.11193
2011	0.920446	1	1.0241	1.10776
2012	0.937588	1	1.02109	1.08694
2013	0.94084	1	1.01817	1.0824
2014	0.936736	1	1.01658	1.07624
2015	0.954611	1	1.00307	1.06205
2016	0.946425	1	1.00927	1.06089

==> hours_relative_males_educ_2020.txt <==
year 	 below high some college
1976	0.938999	1	1.01951	1.07689
1977	0.920903	1	1.0057	1.05896
1978	0.923725	1	1.01141	1.05657
1979	0.93081	1	1.01356	1.05
1980	0.928361	1	1.01574	1.05189
1981	0.926621	1	1.02891	1.08345
1982	0.938664	1	1.02442	1.08711
1983	0.918673	1	1.03011	1.1139
1984	0.925284	1	1.03172	1.09817
1985	0.927975	1	1.02698	1.09414
1986	0.916682	1	1.04229	1.09894
1987	0.915404	1	1.04373	1.10202
1988	0.931806	1	1.03834	1.09258
1989	0.90522	1	1.03452	1.0916
1990	0.910434	1	1.03962	1.08363
1991	0.911846	1	1.02479	1.08306
1992	0.905149	1	1.03601	1.10087
1993	0.904312	1	1.03809	1.10932
1994	0.923659	1	1.04371	1.10517
1995	0.914413	1	1.02849	1.09664
1996	0.926564	1	1.02787	1.08581
1997	0.929234	1	1.04034	1.0956
1998	0.928681	1	1.03082	1.0874
1999	0.939061	1	1.03121	1.0944
2000	0.947117	1	1.03498	1.09223
2001	0.943899	1	1.03696	1.09111
2002	0.937164	1	1.02911	1.08845
2003	0.954852	1	1.03043	1.0972
2004	0.944151	1	1.02778	1.08569
2005	0.954016	1	1.02306	1.08291
2006	0.945121	1	1.02779	1.07171
2007	0.946449	1	1.02976	1.07485
2008	0.940035	1	1.02565	1.07655
2009	0.934683	1	1.03216	1.10056
2010	0.911594	1	1.04502	1.12835
2011	0.926976	1	1.03768	1.12258
2012	0.949373	1	1.03228	1.09874
2013	0.955647	1	1.0292	1.09399
2014	0.951032	1	1.02786	1.08829
2015	0.976946	1	1.01245	1.07199
2016	0.96702	1	1.01982	1.07178
2017	0.965885	1	1.01544	1.0691
2018	0.971736	1	1.01987	1.05359
2019	0.963611	1	1.01927	1.05615

==> hours_relative_males_married.txt <==
year relative
1976	1.12158
1977	1.14836
1978	1.13399
1979	1.11612
1980	1.11696
1981	1.10654
1982	1.10497
1983	1.11753
1984	1.11575
1985	1.11567
1986	1.11038
1987	1.10023
1988	1.10151
1989	1.10098
1990	1.0955
1991	1.09565
1992	1.10039
1993	1.11695
1994	1.10935
1995	1.10924
1996	1.09996
1997	1.09973
1998	1.09413
1999	1.07547
2000	1.08225
2001	1.0949
2002	1.09002
2003	1.10405
2004	1.10835
2005	1.1041
2006	1.10485
2007	1.09518
2008	1.10298
2009	1.11217
2010	1.12404
2011	1.11351
2012	1.11283
2013	1.11453
2014	1.10398
2015	1.09884
2016	1.08946

==> hours_relative_males_married_2020.txt <==
year 	relative
1976	1.121
1977	1.14812
1978	1.13451
1979	1.11613
1980	1.11725
1981	1.10653
1982	1.10526
1983	1.11693
1984	1.11593
1985	1.11555
1986	1.11023
1987	1.1008
1988	1.10204
1989	1.10133
1990	1.09567
1991	1.09578
1992	1.10037
1993	1.11725
1994	1.10944
1995	1.10912
1996	1.10019
1997	1.0995
1998	1.09402
1999	1.07554
2000	1.08226
2001	1.09501
2002	1.08952
2003	1.10388
2004	1.10831
2005	1.10403
2006	1.10493
2007	1.09499
2008	1.1029
2009	1.11203
2010	1.12385
2011	1.11349
2012	1.11256
2013	1.11435
2014	1.10366
2015	1.09869
2016	1.08927
2017	1.08227
2018	1.09986
2019	1.0913

==> hours_relative_males_nchild.txt <==
year relative
1976	1.08479
1977	1.10964
1978	1.10179
1979	1.09103
1980	1.08733
1981	1.07986
1982	1.0817
1983	1.08492
1984	1.08551
1985	1.08532
1986	1.08342
1987	1.07984
1988	1.08138
1989	1.08478
1990	1.07302
1991	1.07348
1992	1.08171
1993	1.08828
1994	1.087
1995	1.07686
1996	1.07281
1997	1.07851
1998	1.07398
1999	1.06096
2000	1.06137
2001	1.07843
2002	1.0764
2003	1.07984
2004	1.07872
2005	1.08505
2006	1.08343
2007	1.07717
2008	1.08388
2009	1.08923
2010	1.08555
2011	1.08114
2012	1.08609
2013	1.08309
2014	1.08597
2015	1.07461
2016	1.07902

==> hours_relative_males_nchild5.txt <==
year relative 
1976	1.02411
1977	1.04439
1978	1.05152
1979	1.04153
1980	1.0431
1981	1.03657
1982	1.03751
1983	1.03994
1984	1.03738
1985	1.04479
1986	1.04455
1987	1.06075
1988	1.05376
1989	1.05919
1990	1.05729
1991	1.05238
1992	1.05625
1993	1.05312
1994	1.05003
1995	1.04997
1996	1.04186
1997	1.05506
1998	1.04751
1999	1.03708
2000	1.04076
2001	1.04381
2002	1.03966
2003	1.04065
2004	1.0397
2005	1.03912
2006	1.0379
2007	1.03495
2008	1.03958
2009	1.0382
2010	1.0309
2011	1.03078
2012	1.04253
2013	1.03802
2014	1.03876
2015	1.03297
2016	1.03758

==> hours_relative_males_nchild5_2020.txt <==
year relative
1976	1.02386
1977	1.04388
1978	1.05145
1979	1.04125
1980	1.04289
1981	1.03671
1982	1.03749
1983	1.03969
1984	1.03739
1985	1.04462
1986	1.04448
1987	1.06079
1988	1.05356
1989	1.05948
1990	1.05732
1991	1.05288
1992	1.0546
1993	1.0524
1994	1.04962
1995	1.04981
1996	1.04162
1997	1.05511
1998	1.04743
1999	1.03719
2000	1.04058
2001	1.0439
2002	1.03935
2003	1.04036
2004	1.0397
2005	1.03898
2006	1.03777
2007	1.03482
2008	1.03948
2009	1.03808
2010	1.03107
2011	1.03077
2012	1.04253
2013	1.038
2014	1.0387
2015	1.03298
2016	1.0374
2017	1.03
2018	1.03668
2019	1.03898

==> hours_relative_males_nchild_2020.txt <==
year relative
1976	1.08426
1977	1.10896
1978	1.10182
1979	1.0911
1980	1.0873
1981	1.07996
1982	1.08168
1983	1.08458
1984	1.08529
1985	1.08511
1986	1.08334
1987	1.08023
1988	1.08295
1989	1.08738
1990	1.07546
1991	1.07736
1992	1.0826
1993	1.09047
1994	1.08679
1995	1.07675
1996	1.07243
1997	1.07854
1998	1.07387
1999	1.06096
2000	1.06117
2001	1.0785
2002	1.07605
2003	1.0796
2004	1.07871
2005	1.08483
2006	1.08311
2007	1.07705
2008	1.08365
2009	1.08906
2010	1.08568
2011	1.08113
2012	1.08604
2013	1.08284
2014	1.08582
2015	1.07434
2016	1.07876
2017	1.067
2018	1.07933
2019	1.07078

==> mean_hours_quantiles_females.txt <==
year	q1	q2	q3	q4
1976	581.575	1513.91	1907.44	2057.59
1977	565.294	1462.17	1926.64	2066.43
1978	594.924	1548.87	1932.82	2080.58
1979	611.39	1550.95	1961.4	2081.1
1980	627.12	1569.22	1964.66	2072.99
1981	640.858	1597.67	1942.57	2091.54
1982	652.777	1592.58	1962.03	2084.94
1983	669.787	1628.62	1969.5	2092.1
1984	694.535	1644.97	1973.35	2094.85
1985	714.231	1673.45	2002.8	2105.49
1986	720.138	1695.45	2008.38	2122.75
1987	767.804	1719.09	1991.88	2132.09
1988	800.353	1747.53	2027	2123.1
1989	812.869	1765.54	2015.16	2141.34
1990	856.383	1761.19	2001.05	2139.7
1991	872.769	1800.94	2009.89	2130.06
1992	893.338	1776.73	2029.92	2133.33
1993	888.992	1806.44	2029.83	2150.19
1994	899.007	1798.5	2030.42	2166.37
1995	928.143	1801.8	2029.1	2163.41
1996	940.977	1851.48	2038.16	2168.81
1997	981.102	1833.21	2049.95	2179.15
1998	987.128	1847.65	2049.7	2183.24
1999	1033.99	1884.66	2040.95	2171.26
2000	1053.3	1886.74	2056.97	2183.7
2001	1080.12	1862.94	2060.87	2149.49
2002	1086.99	1869.85	2048.19	2151.1
2003	1062.61	1882.03	2022.87	2156.89
2004	1058.13	1887.11	2024.53	2155.26
2005	1084.58	1878.89	2041.94	2148.41
2006	1110.65	1875.03	2063.22	2172.51
2007	1163.09	1867.41	2057.34	2168.63
2008	1154.01	1898.88	2065	2162.28
2009	1118.71	1872.92	2048.04	2169.99
2010	1095.41	1866.27	2045.24	2166.87
2011	1080.32	1888.08	2035.03	2177.62
2012	1107.04	1893.45	2037.61	2175.82
2013	1122.88	1883.17	2055.78	2170.16
2014	1135.3	1886.5	2071.35	2167.25
2015	1171.91	1895.77	2054.78	2175.11
2016	1189.14	1917.46	2079.02	2171
2017	1220.52	1914.58	2088.04	2182.81
2018	1262.17	1928.47	2068.82	2183.64
2019	1263.04	1941.68	2088.29	2173.94

==> mean_hours_quantiles_males.txt <==
year	q1	q2	q3	q4
1976	1543.41	2107.35	2190.56	2292.02
1977	1556.43	2139.42	2210.34	2302.93
1978	1584.54	2128.74	2222.48	2324.88
1979	1646.91	2152.69	2226.22	2299.82
1980	1645.91	2154.17	2200.18	2305.78
1981	1550.34	2122.43	2180.82	2294.16
1982	1525.65	2102.45	2180.95	2286.76
1983	1377.78	2050.3	2167.6	2272.3
1984	1403.38	2071.24	2183.23	2284.82
1985	1490.71	2115.47	2218.37	2304.37
1986	1529.91	2123.25	2209.23	2330.56
1987	1508.44	2129.37	2224.41	2348.25
1988	1559.21	2134.06	2235.82	2351.26
1989	1565.94	2150.12	2248.62	2353.85
1990	1585.6	2164.14	2223.59	2365.22
1991	1569.62	2127.4	2220.13	2342.68
1992	1499	2112.02	2207.68	2345.87
1993	1472.48	2105.4	2245.85	2354.66
1994	1510.74	2143.96	2259.15	2373.48
1995	1548.76	2157.1	2255.78	2425.11
1996	1613.79	2147.57	2279.56	2420.82
1997	1594.69	2158.25	2273.52	2410.37
1998	1619.2	2178.42	2245.45	2431
1999	1723.07	2167.65	2268.7	2426.03
2000	1701.99	2164.28	2287.32	2406.75
2001	1737.71	2188.99	2270.69	2435.65
2002	1691.4	2160.72	2272.54	2398.1
2003	1631.95	2148.59	2257.84	2405.01
2004	1656.05	2139.16	2259.31	2402.94
2005	1688.99	2149.89	2285.21	2395.6
2006	1695.42	2174.8	2272.86	2398.49
2007	1742.27	2172.4	2249.77	2409.51
2008	1697.12	2159.3	2271.95	2408.55
2009	1599.81	2124.01	2257.13	2398.08
2010	1457.39	2066.92	2235.39	2362.02
2011	1491.21	2079.98	2238.15	2388.22
2012	1528.05	2098.88	2248.27	2389.14
2013	1547.47	2102.97	2256.05	2376.91
2014	1579.62	2130.25	2245.39	2380.52
2015	1659.55	2144.21	2253.22	2385.18
2016	1654.47	2140.05	2255.82	2356.27
2017	1717.84	2123.98	2259.62	2359.97
2018	1707.07	2147.69	2245.04	2336.05
2019	1698.29	2151.73	2280.2	2371.59

==> quantiles_females.txt <==
year	q2	q3	d9
1976.000000000000	 36.900684406891	 55.382359929858	 60.426197858472	
1977.000000000000	 38.788879213060	 55.552182878448	 60.493149580173	
1978.000000000000	 40.449110965239	 55.986536892213	 60.740762438842	
1979.000000000000	 42.945828119640	 56.392689948283	 60.879024211191	
1980.000000000000	 45.199106036863	 56.593930294971	 60.993059771894	
1981.000000000000	 45.603091219740	 56.489595664604	 60.762996745686	
1982.000000000000	 45.542985271148	 56.222139325095	 60.724482511652	
1983.000000000000	 45.868882297658	 56.464196247548	 61.011217118118	
1984.000000000000	 46.633366136519	 56.974389824904	 61.452180993478	
1985.000000000000	 47.927781140353	 57.379105154775	 61.811485936841	
1986.000000000000	 48.834599864251	 57.800083506365	 62.310476735426	
1987.000000000000	 49.477644121198	 58.192062886287	 62.617075230545	
1988.000000000000	 50.387627448712	 58.503945417813	 62.825345428182	
1989.000000000000	 50.865553804553	 58.513460067950	 62.926773339782	
1990.000000000000	 51.002399354333	 58.774682787609	 63.233755171907	
1991.000000000000	 51.074479093259	 58.743905601327	 63.090872482189	
1992.000000000000	 51.290841661930	 58.640476922026	 63.158626856123	
1993.000000000000	 51.396486536493	 59.005447267652	 63.366070712674	
1994.000000000000	 51.561478548301	 58.977810778036	 63.618970332458	
1995.000000000000	 51.797326635185	 59.169114359483	 63.700248977677	
1996.000000000000	 52.137598981827	 59.233298725615	 63.780688343332	
1997.000000000000	 52.123151538617	 59.236605792670	 63.728397945658	
1998.000000000000	 52.664474203134	 59.581194966189	 63.911187403572	
1999.000000000000	 53.229910550917	 59.959462739689	 64.344007408944	
2000.000000000000	 53.628371229638	 60.164584330431	 64.712985378060	
2001.000000000000	 54.031945879122	 60.325839302819	 64.751097710828	
2002.000000000000	 54.125114492611	 60.421840264702	 64.956447966620	
2003.000000000000	 53.996910957854	 60.536867695689	 64.999344385972	
2004.000000000000	 53.777526103291	 60.502697066219	 65.052711489972	
2005.000000000000	 53.725936139839	 60.456811736420	 65.022306217463	
2006.000000000000	 53.767884979645	 60.605143934072	 65.127063630881	
2007.000000000000	 53.966716805735	 60.565205932525	 65.316670359639	
2008.000000000000	 54.417388621712	 60.843736633188	 65.411320977217	
2009.000000000000	 54.044926672373	 60.645092976080	 65.241983910389	
2010.000000000000	 53.587456315235	 60.645977461294	 65.414715124717	
2011.000000000000	 53.394139035953	 60.610035864795	 65.316299626396	
2012.000000000000	 53.160014070512	 60.540683432762	 65.345564602063	
2013.000000000000	 53.043385686118	 60.328364501879	 65.437363925549	
2014.000000000000	 53.244218067930	 60.458197792012	 65.628047276488	
2015.000000000000	 53.090775293227	 60.489081791618	 65.618931277812	
2016.000000000000	 53.570672257812	 60.737454335410	 65.805717753453	


==> quantiles_females_hours.txt <==
year	d1 q1	q2	q3	d9
1976	0	0	417	1977	2081
1977	0	0	521	1977	2081
1978	0	0	586	2001	2081
1979	0	0	705	2081	2081
1980	0	0	841	2081	2081
1981	0	0	889	2081	2081
1982	0	0	921	2081	2081
1983	0	0	951	2081	2081
1984	0	0	1001	2081	2081
1985	0	0	1041	2081	2081
1986	0	0	1153	2081	2081
1987	0	0	1249	2081	2081
1988	0	0	1301	2081	2081
1989	0	0	1441	2081	2081
1990	0	0	1441	2081	2081
1991	0	0	1457	2081	2081
1992	0	0	1521	2081	2081
1993	0	0	1561	2081	2081
1994	0	0	1561	2081	2081
1995	0	0	1561	2081	2161
1996	0	0	1601	2081	2185
1997	0	0	1601	2081	2201
1998	0	0	1665	2081	2251
1999	0	0	1721	2081	2237
2000	0	0	1821	2081	2289
2001	0	29	1821	2081	2237
2002	0	0	1821	2081	2185
2003	0	0	1717	2081	2081
2004	0	0	1681	2081	2081
2005	0	0	1681	2081	2161
2006	0	0	1761	2081	2185
2007	0	0	1821	2081	2185
2008	0	0	1821	2081	2185
2009	0	0	1761	2081	2157
2010	0	0	1665	2081	2081
2011	0	0	1621	2081	2081
2012	0	0	1665	2081	2081
2013	0	0	1618	2081	2081
2014	0	0	1665	2081	2101
2015	0	0	1665	2081	2081
2016	0	0	1761	2081	2133
2017	0	0	1801	2081	2185
2018	0	0	1821	2081	2161
2019	0	0	1821	2081	2185

==> quantiles_females_hours1_a.txt <==
year d1 q1 q2 q3 d9
1976	342.5	937.696	1838.81	2086.04	2097.43
1977	336.986	894.647	1835.87	2086.15	2097.76
1978	346.519	980.907	1843.77	2086.75	2098.09
1979	377.519	1025.52	1878.53	2087.15	2098.19
1980	382.471	1031.44	1885.71	2087.42	2098.29
1981	397.5	1034.5	1898.4	2087.52	2098.14
1982	425.655	1039.25	1927.67	2087.64	2098.13
1983	436.041	1043.41	1939.92	2088.16	2098.54
1984	437.122	1044.91	1981.01	2088.94	2098.94
1985	440.017	1090.23	1989.11	2089.54	2099.53
1986	448.261	1128.56	1994.87	2090.13	2175.06
1987	483.477	1146.05	1999.83	2090.71	2234.78
1988	499.982	1233.38	2075.01	2091.21	2283.31
1989	527.702	1237.51	2075.41	2091.58	2326.62
1990	533.525	1243.19	2075.17	2091.69	2328.25
1991	549.188	1277.45	2075.29	2091.69	2329.13
1992	578.625	1292.73	2075.75	2092.05	2330.6
1993	588.858	1326.93	2076.3	2092.45	2334.39
1994	584.052	1326.06	2076.29	2092.66	2338.87
1995	593.574	1329.38	2076.45	2092.86	2341.52
1996	627.559	1349.07	2077.15	2093.23	2343.74
1997	636.07	1396.59	2077.85	2093.49	2343.37
1998	645.308	1433.84	2078.26	2093.77	2346.68
1999	693.99	1488.81	2079.03	2093.93	2346.57
2000	733.378	1534.84	2079.64	2094.24	2348.74
2001	741.823	1527.74	2079.18	2093.74	2343.82
2002	744.756	1542.4	2079.22	2093.54	2340.78
2003	735.99	1526.69	2079.03	2093.37	2339.57
2004	727.085	1448.41	2079.18	2093.44	2340.98
2005	738.09	1536.29	2079.36	2093.68	2342.64
2006	782.494	1578.97	2079.87	2094.07	2346.56
2007	795.995	1586.33	2080.28	2094.09	2345.58
2008	798.532	1590.54	2080.37	2094.08	2345.67
2009	789.513	1580	2079.41	2093.67	2343.48
2010	781.449	1541.09	2079.14	2093.38	2341.59
2011	749.919	1545.14	2079.27	2093.55	2344.53
2012	784.248	1578.66	2079.5	2093.63	2343.96
2013	789.619	1581.22	2079.67	2093.81	2345.78
2014	792.5	1585.12	2080.13	2094.04	2347.01
2015	831.891	1589.92	2080.49	2094.12	2347.1
2016	842.874	1627.67	2080.94	2094.32	2348.07
2017	842.747	1631.67	2081.18	2094.42	2381.77
2018	935.639	1678.54	2081.65	2094.54	2349.04
2019	978.589	1685.59	2082	2094.72	2349.23


==> quantiles_females_hours_1.txt <==
year	d1 q1	q2	q3	d9
1976	321	911	1821	2081	2081
1977	313	876	1821	2081	2081
1978	321	921	1821	2081	2081
1979	337	961	1841	2081	2081
1980	361	1025	1871	2081	2081
1981	385	1041	1873	2081	2081
1982	385	1041	1881	2081	2081
1983	401	1041	1921	2081	2081
1984	417	1041	1977	2081	2081
1985	417	1051	1977	2081	2081
1986	436	1081	1977	2081	2185
1987	469	1121	1977	2081	2237
1988	482	1201	2041	2081	2289
1989	501	1226	2081	2081	2341
1990	521	1249	2071	2081	2341
1991	541	1249	2081	2081	2341
1992	547	1281	2081	2081	2341
1993	561	1301	2081	2081	2341
1994	561	1296	2081	2081	2341
1995	573	1301	2081	2081	2341
1996	601	1321	2081	2081	2341
1997	625	1366	2081	2081	2341
1998	641	1401	2081	2081	2341
1999	681	1457	2081	2081	2341
2000	705	1505	2081	2081	2341
2001	721	1486	2081	2081	2341
2002	721	1521	2081	2081	2341
2003	721	1483	2081	2081	2341
2004	691	1441	2081	2081	2341
2005	721	1521	2081	2081	2341
2006	769	1561	2081	2081	2341
2007	781	1561	2081	2081	2341
2008	781	1561	2081	2081	2341
2009	781	1561	2081	2081	2341
2010	769	1521	2081	2081	2341
2011	730	1531	2081	2081	2341
2012	781	1561	2081	2081	2341
2013	781	1561	2081	2081	2341
2014	781	1561	2081	2081	2341
2015	801	1561	2081	2081	2341
2016	833	1601	2081	2081	2341
2017	833	1601	2081	2081	2393
2018	901	1665	2081	2081	2341
2019	961	1665	2081	2081	2341

==> quantiles_females_hours_a.txt <==
year d1 q1 q2 q3 d9
1976	0	0	396.889	1980.13	2091.58
1977	0	0	492	1990.51	2092.22
1978	0	0	575.605	2031.55	2092.89
1979	0	0	695.094	2075.48	2093.52
1980	0	0	842.436	2076.89	2094.08
1981	0	0	892.143	2077.44	2094.11
1982	0	0	933.96	2077.69	2094.15
1983	0	0	944.34	2078.24	2094.57
1984	0	0	1026.54	2079.73	2095.25
1985	0	0	1048.14	2081	2096.12
1986	0	0	1178.84	2081.97	2096.92
1987	0	0	1242.83	2082.95	2097.69
1988	0	0	1342.88	2084.05	2098.06
1989	0	0	1441.47	2084.9	2098.61
1990	0	0	1446.23	2084.86	2098.87
1991	0	0	1481.01	2084.9	2098.81
1992	0	0	1543.69	2085.48	2099.21
1993	0	0	1579.7	2085.93	2099.54
1994	0	0	1582.87	2086.11	2099.87
1995	0	0	1588.91	2086.51	2176.27
1996	0	0	1627.66	2087.17	2195.07
1997	0	0	1638.22	2087.65	2226.06
1998	0	0	1685.86	2088.1	2278.46
1999	0	0	1747.92	2088.57	2244.85
2000	0	0	1828.2	2089.22	2297.42
2001	0	0	1830.9	2088.96	2236.71
2002	0	0	1827.67	2088.66	2181.09
2003	0	0	1738.89	2088.2	2099.91
2004	0	0	1696.35	2088.15	2099.88
2005	0	0	1698.01	2088.32	2178.28
2006	0	0	1783.03	2088.72	2225.62
2007	0	0	1828.6	2088.97	2195.54
2008	0	0	1833.9	2089.06	2194.03
2009	0	0	1793.09	2088.38	2176.95
2010	0	0	1684.53	2087.71	2099.66
2011	0	0	1648.26	2087.61	2099.74
2012	0	0	1676.03	2087.58	2099.68
2013	0	0	1648.06	2087.72	2099.85
2014	0	0	1684.5	2088.11	2128.15
2015	0	0	1690.68	2088.27	2099.97
2016	0	0	1783.43	2088.57	2140
2017	0	0	1825.99	2088.84	2180.3
2018	0	0	1834.94	2089.12	2179.54
2019	0	0	1842.84	2089.56	2195.95


==> quantiles_females_new_1.txt <==
year	d1 q1	q2	q3	d9
1976	0	0	4.27414	27.0602	44.1521
1977	0	0	5.29955	27.381	44.1629
1978	0	0	6.46823	29.0241	45.6093
1979	0	0	7.72281	30.5213	46.2443
1980	0	0	10.3846	30.8042	46.0385
1981	0	0	10.3692	30.4977	45.7466
1982	0	0	10.5059	29.4718	44.7882
1983	0	0	10.4133	30.4588	46.8597
1984	0	0	11.3552	31.5422	48.4489
1985	0	0	12.5725	32.8821	49.6857
1986	0	0	14.009	35.0226	51.3665
1987	0	0	14.8103	35.7647	55.0226
1988	0	0	15.9312	36.5091	55.3167
1989	0	0	16.9894	36.7609	55.2157
1990	0	0	17.176	37.705	56.7602
1991	0	0	17.3077	38.4615	57.6923
1992	0	0	18.262	36.8929	56.9996
1993	0	0	17.9035	39.0313	57.2911
1994	0	0	17.7385	38.2594	59.1282
1995	0	0	18.6486	38.9925	59.3363
1996	0	0	19.6179	39.5656	59.3484
1997	0	0	19.2217	39.9812	59.267
1998	0	0	20.0821	39.4847	62.6244
1999	0	0	21.1044	41.6199	61.6591
2000	0	0	22.6244	42.2323	64.1026
2001	0	0	23.3363	43.7556	65.6335
2002	0	0	22.7089	42.8801	65.2881
2003	0	0	22.3469	43.2971	67.0407
2004	0	0	21.8401	43.6802	67.5679
2005	0	0	22.5622	43.8166	66.5158
2006	0	0	22.5151	44.3869	66.902
2007	0	0	22.4253	43.6048	68.5219
2008	0	0	24.2534	44.8688	69.1222
2009	0	0	23.3484	44.362	70.0452
2010	0	0	22.267	44.5339	70.3167
2011	0	0	20.9726	43.7888	69.1403
2012	0	0	21.2353	44.7059	67.0588
2013	0	0	20.8054	43.8009	68.9864
2014	0	0	21.5686	43.1373	70.098
2015	0	0	21.2368	42.4736	69.0196
2016	0	0	21.2066	44.5339	71.0422
2017	0	0	21.9819	46.6854	73.273
2018	0	0	22.5641	46.1538	73.8462
2019	0	0	24.6	48	75

==> quantiles_females_new_2.txt <==
year	d1 q1	q2	q3	d9
1976	3.9238	11.6593	23.7203	37.832	51.5232
1977	3.97466	11.129	24.2896	38.8633	52.9955
1978	4.1463	12.4389	24.8778	39.3899	53.902
1979	4.00784	11.9465	25.3111	38.6911	53.9517
1980	4.20923	12.4615	25.2692	38.0769	53.3077
1981	4.45572	12.1991	24.3982	37.622	51.8462
1982	4.42353	12.4412	24.8824	38.4847	52.5294
1983	4.9463	13.0166	25.6167	39.0498	52.7432
1984	5.04676	12.6169	25.2338	40.374	55.5143
1985	4.8356	13.4164	26.5958	41.1026	58.0271
1986	4.83079	14.009	27.3176	42.0272	58.371
1987	5.00477	13.7557	27.5113	44.119	61.4717
1988	5.70869	14.7364	28.7647	44.2534	61.9548
1989	5.93356	14.8658	27.9795	44.5973	63.7104
1990	6.08145	15.2036	28.9882	46.0427	64.7228
1991	6.15385	15.3846	28.8461	46.1538	63.4615
1992	6.30869	14.7959	28.592	46.1161	64.5626
1993	6.47031	16.0129	29.0036	46.549	64.4525
1994	6.51106	15.6516	29.5641	46.9547	66.0845
1995	6.7813	15.8072	29.5325	47.2317	67.813
1996	6.75913	16.4857	29.6742	46.1599	65.9427
1997	6.96787	16.0181	29.6335	46.7729	66.2188
1998	7.82805	16.9086	31.3122	46.9683	68.8869
1999	8.01569	17.6345	30.8296	49.3273	69.3665
2000	8.23529	18.0995	31.6742	49.7738	72.3982
2001	8.75113	18.2315	33.371	51.0483	72.9261
2002	8.65777	18.451	33.3537	50.9531	72.2725
2003	8.93876	19.5535	33.5204	51.6772	72.6275
2004	9.01041	19.1101	34.1252	51.8703	75.0754
2005	9.01955	18.6244	33.2579	53.1621	75.0299
2006	9.00603	19.2986	33.0238	51.463	77.1946
2007	9.96682	18.6878	33.638	52.3258	74.7511
2008	9.70136	19.4027	35.1674	54.5701	77.6109
2009	9.33937	18.6787	33.8552	52.5339	75.8824
2010	9.37556	18.7511	34.1739	52.7376	78.286
2011	9.2187	18.6679	34.5701	53.0076	79.5113
2012	8.98588	19	33.5294	53.6471	78.2353
2013	9.8552	19.1629	32.8507	54.7511	78.8416
2014	9.70588	19.4118	33.4314	53.9216	80.8824
2015	10.1045	19.1131	32.917	53.092	79.638
2016	10.6033	21.1006	34.9899	54.0769	81.6455
2017	10.4676	20.9351	35.5897	56.5249	83.7406
2018	11.0277	20.5128	35.8974	56.4103	84.1026
2019	11.83	22	36	58	85

==> quantiles_females_new_2_copy.txt <==
year	d1 q1	q2	q3	d9
1976	0	0	4.10774	25.5923	42.1159
1977	0	0	4.94595	26.0713	42.1347
1978	0	0	5.75315	27.6359	43.4278
1979	0	0	7.57172	28.6692	44.0324
1980	0	0	9.57468	29.1152	44.2945
1981	0	0	9.58748	29.039	43.5585
1982	0	0	9.62731	27.8778	43.0198
1983	0	0	9.9152	28.6951	44.6184
1984	0	0	10.4959	29.9855	46.3756
1985	0	0	12.0589	31.1752	47.8848
1986	0	0	13.2656	33.1569	50.0212
1987	0	0	13.9709	34.0541	52.3908
1988	0	0	15.3378	34.9413	52.8289
1989	0	0	16.1768	35.3868	53.4092
1990	0	0	16.3869	36.0971	55.2034
1991	0	0	16.6609	36.4388	54.9329
1992	0	0	17.1321	35.8672	54.4489
1993	0	0	17.26	37.1423	55.4167
1994	0	0	17.2212	36.5511	57.596
1995	0	0	17.7566	37.52	57.9301
1996	0	0	18.6168	37.6732	58.0794
1997	0	0	18.4597	38.1298	57.9574
1998	0	0	19.3651	38.7336	59.6291
1999	0	0	20.4436	40.2582	60.5871
2000	0	0	21.5423	41.3179	63.0119
2001	0	0.555504	22.2202	41.6628	63.5497
2002	0	0	22.3582	41.999	64.8681
2003	0	0	21.9873	42.3193	65.658
2004	0	0	21.662	42.2408	64.9859
2005	0	0	21.5337	42.1132	65.1439
2006	0	0	22.0507	42.8763	65.5221
2007	0	0	22.0929	42.7054	67.1424
2008	0	0	23.0933	43.8773	69.28
2009	0	0	22.2316	43.3517	66.6949
2010	0	0	21.4543	43.254	68.0162
2011	0	0	20.8472	43.4708	66.9305
2012	0	0	20.5405	42.5676	67.8649
2013	0	0	20.6543	41.7059	68.064
2014	0	0	20.537	42.1849	69.4828
2015	0	0	20.2717	42.1175	69.7456
2016	0	0	21.2019	43.4135	70.6731
2017	0	0	21.9272	44.851	72.7584
2018	0	0	22.4614	45.2019	74.4064
2019	0	0	23.8042	47.5323	75.2214

==> quantiles_males_hours.txt <==
year	d1 q1	q2	q3	d9
1976	0	1681	2081	2081	2601
1977	17	1717	2081	2143	2601
1978	0	1721	2081	2185	2601
1979	9	1801	2081	2237	2601
1980	33	1801	2081	2185	2601
1981	0	1601	2081	2081	2601
1982	0	1601	2081	2081	2601
1983	0	1281	2081	2081	2601
1984	0	1301	2081	2081	2601
1985	0	1561	2081	2081	2601
1986	0	1561	2081	2113	2601
1987	0	1601	2081	2201	2601
1988	0	1601	2081	2241	2601
1989	0	1665	2081	2296	2601
1990	0	1701	2081	2341	2601
1991	0	1601	2081	2237	2601
1992	0	1501	2081	2185	2601
1993	0	1441	2081	2185	2601
1994	0	1457	2081	2341	2601
1995	0	1561	2081	2341	2705
1996	0	1601	2081	2341	2705
1997	0	1601	2081	2341	2641
1998	0	1681	2081	2341	2705
1999	0	1821	2081	2341	2705
2000	0	1821	2081	2341	2705
2001	0	1921	2081	2341	2757
2002	0	1821	2081	2341	2705
2003	0	1681	2081	2289	2601
2004	0	1601	2081	2251	2601
2005	0	1711	2081	2341	2601
2006	0	1786	2081	2341	2705
2007	0	1801	2081	2341	2601
2008	0	1761	2081	2289	2601
2009	0	1561	2081	2161	2601
2010	0	1041	2081	2081	2601
2011	0	1041	2081	2081	2601
2012	0	1041	2081	2081	2601
2013	0	1201	2081	2081	2601
2014	0	1249	2081	2081	2601
2015	0	1301	2081	2081	2601
2016	0	1396	2081	2081	2601
2017	0	1561	2081	2081	2601
2018	0	1561	2081	2081	2601
2019	0	1597	2081	2081	2601

==> quantiles_males_hours1_a.txt <==
year d1 q1 q2 q3 d9
1976	1229.25	1994.85	2086.92	2187.58	2641.81
1977	1239.72	2029.69	2087.75	2290.32	2645.59
1978	1248.1	2037.25	2088.28	2326.96	2646.88
1979	1389.98	2049.07	2088.76	2329.38	2646.84
1980	1429.88	2048.66	2088.38	2297.73	2644.8
1981	1240.3	2026.93	2087.16	2194.48	2641.42
1982	1226.77	1989.69	2086.6	2130.23	2639.98
1983	1032.91	1845.28	2085.14	2099.18	2637.07
1984	1037.99	1935.21	2086.29	2130.68	2639.22
1985	1148.59	2032.17	2087.82	2287.67	2643.98
1986	1233.34	2033.43	2088.05	2325.43	2645.19
1987	1225.33	2032.13	2088.4	2330.72	2647.13
1988	1240.72	2075.06	2089.03	2334.15	2647.79
1989	1247.57	2075.48	2089.59	2337.47	2649.95
1990	1286.73	2075.52	2089.66	2338.31	2648.58
1991	1245.02	2037.24	2088.63	2332.18	2647.35
1992	1131.96	1991.51	2088.2	2330.58	2646.6
1993	1094.16	2026.4	2088.46	2332.63	2648.35
1994	1193.86	2046.46	2089.48	2341.85	2792.26
1995	1240.69	2075.44	2090.05	2346.82	2881.03
1996	1331.63	2076.06	2090.51	2346.99	2883.14
1997	1340.35	2076.24	2090.29	2345.87	2878.09
1998	1339.01	2076.72	2090.79	2348.06	2880.46
1999	1575.4	2077.8	2091.18	2348.18	2880.06
2000	1534.52	2077.78	2091.19	2348.82	2879.86
2001	1590.88	2078.37	2091.57	2376.11	2884.21
2002	1495.85	2077.5	2090.53	2342.9	2875.74
2003	1427.22	2076.97	2089.97	2340.24	2791.73
2004	1435.78	2077.18	2090.03	2339.28	2775.27
2005	1449.5	2077.57	2090.48	2342.31	2842.83
2006	1549.98	2078.02	2090.73	2343.34	2878
2007	1589.3	2078.18	2090.83	2344.44	2841.67
2008	1580.1	2077.94	2090.47	2340.57	2875.57
2009	1335.81	2076.11	2089.22	2335.62	2736.77
2010	1048.12	1993.46	2087.56	2295.01	2648.49
2011	1081.33	2038.25	2087.79	2295.98	2648.99
2012	1226.7	2075.56	2088.64	2331.41	2738.13
2013	1244.69	2075.63	2088.74	2332.1	2736.35
2014	1296.86	2076.29	2088.93	2330.82	2733.69
2015	1433.9	2076.96	2089.47	2334.76	2745.01
2016	1437.3	2077.1	2089.41	2332.54	2730.59
2017	1527.38	2077.66	2089.61	2330.69	2726.32
2018	1546.11	2077.65	2089.6	2331.23	2649.4
2019	1586.21	2078.05	2089.88	2333.51	2736.23


==> quantiles_males_hours_1.txt <==
year	d1 q1	q2	q3	d9
1976	1201	1977	2081	2185	2601
1977	1201	2001	2081	2289	2601
1978	1249	2001	2081	2341	2601
1979	1361	2041	2081	2341	2601
1980	1401	2041	2081	2289	2601
1981	1201	2001	2081	2185	2601
1982	1201	1977	2081	2101	2601
1983	1041	1841	2081	2081	2601
1984	1041	1921	2081	2101	2601
1985	1145	2001	2081	2289	2601
1986	1201	2001	2081	2341	2601
1987	1201	2001	2081	2341	2601
1988	1201	2071	2081	2341	2601
1989	1249	2081	2081	2341	2641
1990	1281	2081	2081	2341	2601
1991	1233	2001	2081	2341	2601
1992	1121	1977	2081	2341	2601
1993	1081	2001	2081	2341	2601
1994	1171	2041	2081	2341	2757
1995	1201	2081	2081	2341	2861
1996	1301	2081	2081	2341	2861
1997	1301	2081	2081	2341	2861
1998	1301	2081	2081	2341	2861
1999	1541	2081	2081	2341	2861
2000	1501	2081	2081	2341	2861
2001	1561	2081	2081	2351	2861
2002	1471	2081	2081	2341	2861
2003	1401	2081	2081	2341	2757
2004	1405	2081	2081	2341	2751
2005	1441	2081	2081	2341	2809
2006	1541	2081	2081	2341	2861
2007	1561	2081	2081	2341	2809
2008	1561	2081	2081	2341	2861
2009	1301	2081	2081	2341	2705
2010	1041	1977	2081	2289	2601
2011	1051	2001	2081	2289	2601
2012	1201	2081	2081	2341	2705
2013	1249	2081	2081	2341	2705
2014	1281	2081	2081	2341	2705
2015	1401	2081	2081	2341	2705
2016	1405	2081	2081	2341	2705
2017	1486	2081	2081	2341	2705
2018	1521	2081	2081	2341	2601
2019	1561	2081	2081	2341	2705

==> quantiles_males_hours_a.txt <==
year d1 q1 q2 q3 d9
1976	0	1684.99	2083.92	2098.92	2636.92
1977	0	1728.8	2084.65	2146.6	2641.1
1978	0	1732.61	2085.1	2192.76	2642.4
1979	0	1825.96	2085.69	2243.46	2642.7
1980	0	1829.31	2085.42	2181.75	2640.58
1981	0	1643.29	2083.97	2099.05	2636.78
1982	0	1626.34	2083.23	2098.36	2634.77
1983	0	1294.37	2081.16	2097.19	2631.16
1984	0	1338.12	2082.27	2098.04	2633.62
1985	0	1583.67	2084.1	2099.64	2639.32
1986	0	1595.74	2084.35	2133.97	2640.64
1987	0	1628.54	2084.75	2225.32	2643.11
1988	0	1636.39	2085.34	2248.23	2643.84
1989	0	1681.75	2085.95	2298.86	2646.07
1990	0	1726.58	2086.09	2326.22	2645.07
1991	0	1637.23	2084.93	2235.63	2643.37
1992	0	1530.22	2084.21	2195.3	2642.36
1993	0	1443.62	2084.17	2197.83	2643.93
1994	0	1482.23	2085	2326.4	2647.82
1995	0	1588.32	2085.7	2331	2732.08
1996	0	1638.83	2086.33	2332.93	2743.16
1997	0	1647.56	2086.29	2331.16	2649.88
1998	0	1695.88	2086.89	2334.72	2733.26
1999	0	1837.45	2087.5	2334.85	2734.76
2000	0	1831.69	2087.38	2334.85	2734.31
2001	0	1931.2	2088.21	2337.71	2788.65
2002	0	1836.04	2087.05	2329.08	2727.75
2003	0	1695.19	2086.16	2295.46	2649.21
2004	0	1645.02	2085.95	2279.18	2648.48
2005	0	1730.34	2086.44	2326.41	2649.2
2006	0	1825.07	2086.85	2328.09	2727.46
2007	0	1829.4	2086.85	2328.35	2649.1
2008	0	1785.81	2086.49	2296.51	2648.83
2009	0	1581.24	2084.82	2177.37	2646.46
2010	0	1044.76	2082.07	2098.28	2642.14
2011	0	1037.13	2082.14	2098.13	2642.44
2012	0	1043.39	2082.93	2098.87	2645.18
2013	0	1227.27	2083.3	2099.12	2645.24
2014	0	1246.7	2083.68	2098.94	2644.98
2015	0	1339.79	2084.21	2099.35	2646.6
2016	0	1426.32	2084.39	2099.2	2644.82
2017	0	1576.44	2084.92	2099.21	2644.59
2018	0	1581.77	2084.92	2099.22	2643.85
2019	0	1625.36	2085.37	2099.46	2646.19


==> quantiles_males_new_1.txt <==
year	d1 q1	q2	q3	d9
1976	0	28.0271	50.7058	70.0679	93.4238
1977	0	28.2642	51.357	71.5439	93.6121
1978	0	28.6758	50.0376	73.8042	95.365
1979	0	28.9027	51.9632	73.2202	96.3424
1980	0	27.6923	51.1615	72.3046	93.4615
1981	0	25.3131	47.2715	69.4311	91.4932
1982	0	23.7765	46.0047	67.9731	88.4706
1983	0	19.7852	42.9548	65.083	88.5128
1984	0	19.6824	42.8974	65.8501	90.8416
1985	0	21.5184	44.8332	69.004	92.9716
1986	0	21.2938	45.91	70.0452	93.3937
1987	0	22.4676	45.8522	68.7783	95.1433
1988	0	22.1267	45.3597	70.8054	96.0675
1989	0	21.6615	45.1261	70.0814	95.5656
1990	0	22.2986	44.5973	70.9502	97.3032
1991	0	21.1538	42.3077	67.3077	96.0558
1992	0	18.4465	41.7812	66.4072	92.2323
1993	0	17.9035	41.178	66.2428	93.098
1994	0	17.4515	41.7376	66.0845	93.9095
1995	0	18.6486	42.2136	67.813	96.6335
1996	0	19.7828	41.2142	65.9427	92.3198
1997	0	19.2217	40.0453	64.0724	92.905
1998	0	20.0884	42.2715	65.7557	93.9367
1999	0	21.5807	44.7029	69.3665	98.6546
2000	0	21.7195	43.7406	67.8733	98.0392
2001	0	23.3364	45.2142	72.9261	102.097
2002	0	22.7089	44.3746	70.9653	102.19
2003	0	21.0564	43.2971	69.8341	103.354
2004	0	20.4751	43.6802	68.2504	102.376
2005	0	20.7529	43.4987	69.1765	101.769
2006	0	21.4086	43.7436	69.4751	102.926
2007	0	21.1795	43.6048	68.8707	102.16
2008	0	20.9186	43.6561	71.5475	103.077
2009	0	18.6787	40.8597	70.0452	102.733
2010	0	14.0633	39.8461	66.8009	99.6154
2011	0	12.6757	38.3498	66.8356	99.1011
2012	0	13.4118	39.1176	67.0588	100.588
2013	0	14.2353	38.3258	65.7014	100.195
2014	0	15.098	38.4957	66.8627	102.451
2015	0	14.9082	38.2262	65.8341	101.937
2016	0	15.905	40.2926	68.9216	106.033
2017	0	17.7949	41.8703	68.0392	104.676
2018	0	18.4615	41.0256	70.7692	102.564
2019	0	20	42	70	104

==> quantiles_males_new_2.txt <==
year	d1 q1	q2	q3	d9
1976	19.619	36.4353	54.6529	72.4782	93.4238
1977	20.3149	36.0899	54.762	75.0769	97.1584
1978	20.7315	37.267	55.4983	74.8408	99.5113
1979	21.1953	37.4656	57.1696	77.0739	98.2692
1980	20.7692	35.0135	55.3846	74.9146	96.9231
1981	18.2986	33.5475	51.8461	72.9445	93.0181
1982	17.0223	32.5572	49.7647	69.1177	92.6177
1983	15.0992	29.1207	48.4217	68.2252	91.1161
1984	15.1403	30.2805	49.5642	70.6546	94.122
1985	15.7157	30.3143	50.2902	72.5339	96.7119
1986	16.3439	30.3529	51.3525	72.6136	97.1294
1987	16.0483	30.9502	50.4374	73.3635	98.5822
1988	16.1525	30.9774	50.8914	75.2308	99.5701
1989	16.7771	31.8552	50.9683	74.3288	97.6893
1990	16.2172	30.4072	50.6787	72.9774	101.357
1991	15.3846	28.8461	48.0769	71.1538	96.1538
1992	14.7572	27.6697	46.1161	70.0965	95.9216
1993	14.3228	27.2008	46.549	71.6139	98.4691
1994	14.7821	27.825	46.9548	69.5626	98.605
1995	15.2579	28.4814	47.4691	71.2036	101.719
1996	16.156	28.0256	46.1615	69.2398	98.914
1997	16.0181	28.352	46.4525	68.8778	96.1086
1998	15.6561	29.3082	46.9683	70.4525	100.199
1999	18.4977	30.8296	49.3273	73.9909	101.738
2000	18.0995	30.1659	48.2655	75.4148	105.581
2001	18.9608	32.0875	51.0483	75.8431	107.931
2002	18.451	31.6505	49.6757	74.9181	106.448
2003	18.1569	30.727	48.8839	75.2811	104.751
2004	17.7451	31.3952	49.5498	75.0754	109.201
2005	18.6244	31.5285	50.552	74.4977	106.425
2006	18.398	30.8778	50.1765	77.1946	106.786
2007	18.6878	31.1463	49.8341	74.7511	109.635
2008	18.19	30.3167	48.5092	75.1855	109.14
2009	17.1144	29.1855	47.8643	75.8824	107.403
2010	14.6259	28.7127	46.8778	72.6606	105.475
2011	14.4042	28.8084	46.0935	73.7496	107.167
2012	15.6471	27.9412	46.9412	73.3177	109.529
2013	15.3303	27.3756	45.991	75.009	109.502
2014	16.1765	27.1765	47.451	75.4902	107.843
2015	15.9276	28.6697	47.7828	74.3288	106.184
2016	16.9653	29.6893	47.7149	76.3439	106.033
2017	18.5276	31.4027	49.1976	76.4133	106.769
2018	19.4872	30.7692	50.2564	76.9231	112.821
2019	20	30.981	50	78	110

==> quantiles_males_new_2_copy.txt <==
year	d1 q1	q2	q3	d9
1976	19.0617	35.1373	52.8483	70.7195	91.981
1977	19.1685	34.7084	52.5632	71.7983	94.6181
1978	19.7399	35.378	53.2978	73.0941	97.4588
1979	19.9893	35.8864	54.8949	73.3874	96.0348
1980	19.4243	33.9516	52.7355	72.5114	94.924
1981	17.4234	31.7774	49.3663	69.6936	89.8827
1982	16.4266	30.9789	48.6348	67.692	90.9246
1983	14.0297	28.1324	46.9319	66.7758	89.4624
1984	14.2788	28.8322	47.596	67.6848	91.636
1985	14.5935	28.9414	48.3452	69.0646	93.5478
1986	15.5622	29.2765	48.9096	71.1413	95.5961
1987	15.4791	29.4698	49.1514	71.8503	98.2329
1988	15.2495	29.4957	49.3	73.037	98.4063
1989	15.2467	30.0247	49.2366	71.0486	97.895
1990	15.4415	29.4124	48.2547	71.417	98.0414
1991	14.7937	27.5505	45.7774	68.6546	94.3101
1992	13.8465	26.3462	44.8553	67.8032	93.09
1993	13.5295	26.3403	45.0261	68.1885	94.6847
1994	13.8385	26.359	44.7089	67.8913	97.5658
1995	14.5281	27.1192	45.3943	69.4121	99.6214
1996	14.9924	26.8564	45.5217	69.0511	97.2725
1997	15.2519	27.2356	45.7558	68.6337	97.2638
1998	15.3805	28.0541	45.4672	69.9053	102.86
1999	17.1337	29.355	47.5286	73.3874	105.678
2000	17.2338	29.0475	47.6903	72.9474	107.711
2001	18.0539	30.8062	49.3781	76.3818	111.101
2002	17.5685	31.0826	48.6511	75.377	111.203
2003	17.2884	30.4282	48.2013	75.2331	113.04
2004	17.1216	30.5434	49.3893	75.5726	114.43
2005	17.7738	30.4005	49.4008	76.0012	114.002
2006	17.695	30.5815	49.0015	74.669	114.664
2007	17.7939	29.6566	48.2037	75.6496	117.685
2008	17.3457	30.0213	48.496	76.208	115.467
2009	16.5149	28.9011	47.4275	75.6582	112.923
2010	14.3885	27.8973	46.421	74.1228	112.482
2011	14.2639	27.4305	46.0833	74.611	112.127
2012	14.9873	27.3923	46.3986	74.4932	111.74
2013	14.9067	26.8378	46.085	74.4971	112.606
2014	15.4027	26.6981	46.2082	74.96	112.953
2015	15.6816	27.3668	46.2195	75.8289	114.393
2016	16.4583	29.2789	48.4615	76.9231	120.192
2017	17.9404	29.9007	49.7215	77.7418	120.416
2018	18.5551	29.2975	48.8292	78.1267	122.073
2019	19.0434	30.4694	49.3314	78.3499	122.422

==> relative_work_females_educ.txt <==
year below high some college
1976	0.773252	1	1.08156	1.27307
1977	0.755879	1	1.07375	1.2191
1978	0.750961	1	1.06515	1.20859
1979	0.736708	1	1.08411	1.22362
1980	0.717146	1	1.09405	1.20321
1981	0.709328	1	1.10027	1.20736
1982	0.71403	1	1.11724	1.22823
1983	0.679056	1	1.12226	1.23981
1984	0.68374	1	1.12281	1.2405
1985	0.684946	1	1.12398	1.21203
1986	0.676888	1	1.12011	1.2248
1987	0.671968	1	1.12007	1.21727
1988	0.667238	1	1.11863	1.20263
1989	0.673895	1	1.11515	1.18928
1990	0.674352	1	1.10429	1.18578
1991	0.671191	1	1.10581	1.19441
1992	0.65844	1	1.11783	1.20676
1993	0.643622	1	1.1197	1.21384
1994	0.643006	1	1.1191	1.21288
1995	0.670952	1	1.12824	1.20272
1996	0.662109	1	1.13571	1.19586
1997	0.641258	1	1.1068	1.18231
1998	0.684186	1	1.1166	1.19697
1999	0.697748	1	1.12063	1.17962
2000	0.715913	1	1.11112	1.17032
2001	0.721099	1	1.0927	1.12183
2002	0.702124	1	1.08998	1.13966
2003	0.707785	1	1.09498	1.13481
2004	0.715805	1	1.11206	1.15954
2005	0.695779	1	1.11269	1.16201
2006	0.704048	1	1.109	1.16305
2007	0.713547	1	1.11052	1.16121
2008	0.695981	1	1.12309	1.17803
2009	0.696036	1	1.11047	1.17974
2010	0.698197	1	1.11795	1.19654
2011	0.701262	1	1.14133	1.22453
2012	0.72056	1	1.14106	1.24738
2013	0.713784	1	1.14445	1.25467
2014	0.69299	1	1.14212	1.26056
2015	0.701811	1	1.16528	1.28313
2016	0.747215	1	1.17088	1.29197

==> relative_work_females_educ_2020.txt <==
year 	 below high some college
1976	0.710957	1	1.13175	1.33971
1977	0.700217	1	1.13063	1.29418
1978	0.70775	1	1.12191	1.2849
1979	0.684157	1	1.1428	1.29802
1980	0.636873	1	1.15132	1.27066
1981	0.631155	1	1.15635	1.27372
1982	0.631266	1	1.17316	1.29498
1983	0.611532	1	1.18857	1.31894
1984	0.623659	1	1.18808	1.31576
1985	0.612812	1	1.18814	1.28382
1986	0.593734	1	1.18081	1.29368
1987	0.589024	1	1.18083	1.28471
1988	0.569808	1	1.1775	1.26766
1989	0.592994	1	1.17646	1.25604
1990	0.595792	1	1.16317	1.24981
1991	0.617415	1	1.17039	1.26495
1992	0.580844	1	1.18818	1.28309
1993	0.590017	1	1.19451	1.29544
1994	0.588442	1	1.19495	1.29567
1995	0.611982	1	1.19492	1.27405
1996	0.599191	1	1.20455	1.26837
1997	0.571324	1	1.17668	1.25737
1998	0.626793	1	1.17746	1.2627
1999	0.639761	1	1.1795	1.24166
2000	0.674633	1	1.16667	1.22891
2001	0.662676	1	1.14364	1.17416
2002	0.656368	1	1.14518	1.19749
2003	0.650123	1	1.14831	1.19015
2004	0.659237	1	1.16526	1.21501
2005	0.648874	1	1.17307	1.2251
2006	0.669331	1	1.16918	1.22626
2007	0.671754	1	1.16689	1.22031
2008	0.647935	1	1.18034	1.23803
2009	0.689486	1	1.17314	1.24621
2010	0.700783	1	1.18284	1.2662
2011	0.697934	1	1.20401	1.29189
2012	0.719807	1	1.19987	1.3118
2013	0.686027	1	1.20047	1.31641
2014	0.691508	1	1.20698	1.33225
2015	0.722154	1	1.23499	1.35998
2016	0.739767	1	1.22532	1.35221
2017	0.718652	1	1.2227	1.34728
2018	0.723728	1	1.21757	1.35737
2019	0.715338	1	1.22289	1.3526

==> relative_work_males_educ.txt <==
year below high some college
1976	0.882906	1	1.00324	1.02548
1977	0.884778	1	1.00806	1.03598
1978	0.879413	1	1.01861	1.04291
1979	0.867419	1	1.00931	1.03944
1980	0.862294	1	1.01391	1.0338
1981	0.869616	1	1.01393	1.04199
1982	0.865014	1	1.01962	1.05291
1983	0.84921	1	1.02505	1.06121
1984	0.843757	1	1.01695	1.06273
1985	0.846428	1	1.02349	1.05536
1986	0.838191	1	1.01703	1.05068
1987	0.860264	1	1.03145	1.06196
1988	0.843516	1	1.02222	1.05403
1989	0.842635	1	1.02925	1.05829
1990	0.833074	1	1.0279	1.0524
1991	0.845061	1	1.03323	1.05432
1992	0.836452	1	1.03885	1.05932
1993	0.832061	1	1.04444	1.06938
1994	0.836557	1	1.03985	1.0709
1995	0.835268	1	1.04694	1.08356
1996	0.859009	1	1.03642	1.07101
1997	0.863884	1	1.04048	1.06863
1998	0.872285	1	1.03906	1.07351
1999	0.875338	1	1.03831	1.06972
2000	0.883235	1	1.03966	1.07821
2001	0.892577	1	1.0432	1.07391
2002	0.880212	1	1.04389	1.07995
2003	0.883858	1	1.04174	1.0836
2004	0.876478	1	1.042	1.08673
2005	0.890585	1	1.05227	1.09739
2006	0.897622	1	1.04421	1.09084
2007	0.902679	1	1.04392	1.10238
2008	0.898732	1	1.03948	1.09807
2009	0.892079	1	1.04748	1.10853
2010	0.877872	1	1.04315	1.12823
2011	0.886745	1	1.04659	1.14173
2012	0.887706	1	1.05281	1.15085
2013	0.879669	1	1.06567	1.14708
2014	0.892638	1	1.04563	1.14766
2015	0.906833	1	1.05804	1.15068
2016	0.910405	1	1.05852	1.15338

==> relative_work_males_educ_2020.txt <==
year 	 below high some college
1976	0.848366	1	1.02118	1.04386
1977	0.854805	1	1.0275	1.05598
1978	0.843115	1	1.03664	1.06143
1979	0.838669	1	1.03151	1.0624
1980	0.836055	1	1.03842	1.05885
1981	0.832769	1	1.03429	1.06288
1982	0.836943	1	1.04288	1.07696
1983	0.820523	1	1.05101	1.08816
1984	0.804109	1	1.04122	1.08813
1985	0.793237	1	1.04463	1.07718
1986	0.782612	1	1.03944	1.07385
1987	0.819813	1	1.05343	1.08465
1988	0.797942	1	1.04713	1.0798
1989	0.793491	1	1.05241	1.08217
1990	0.80129	1	1.05596	1.08117
1991	0.798045	1	1.05533	1.07685
1992	0.80495	1	1.06812	1.08917
1993	0.785083	1	1.07185	1.09756
1994	0.789932	1	1.06701	1.09892
1995	0.812304	1	1.0777	1.11539
1996	0.835946	1	1.06217	1.09764
1997	0.85384	1	1.0676	1.09653
1998	0.862191	1	1.0638	1.09909
1999	0.859354	1	1.0616	1.09371
2000	0.897545	1	1.06549	1.10502
2001	0.890004	1	1.06381	1.09516
2002	0.887619	1	1.06871	1.10565
2003	0.87162	1	1.0636	1.10636
2004	0.89214	1	1.06854	1.11447
2005	0.911633	1	1.07633	1.12255
2006	0.936817	1	1.06925	1.11703
2007	0.93098	1	1.06707	1.12685
2008	0.935819	1	1.06333	1.1233
2009	0.921646	1	1.07174	1.13423
2010	0.912685	1	1.07068	1.15814
2011	0.951261	1	1.07557	1.17338
2012	0.949325	1	1.08113	1.18185
2013	0.956846	1	1.09777	1.18169
2014	0.981428	1	1.07541	1.18034
2015	0.971251	1	1.08312	1.17798
2016	1.01431	1	1.08639	1.18378
2017	0.975678	1	1.08767	1.18043
2018	0.977116	1	1.08561	1.17838
2019	0.988939	1	1.094	1.17336


==> results_earnings_quantiles_raw_0.10_females.txt <==
1976.000000000000	  3.119027000000	
1977.000000000000	  3.123755000000	
1978.000000000000	  3.323827000000	
1979.000000000000	  3.303691000000	
1980.000000000000	  3.264580000000	
1981.000000000000	  3.365206000000	
1982.000000000000	  3.350505000000	
1983.000000000000	  3.682788000000	
1984.000000000000	  3.569701000000	
1985.000000000000	  3.648364000000	
1986.000000000000	  3.963585000000	
1987.000000000000	  4.097297000000	
1988.000000000000	  4.382219000000	
1989.000000000000	  4.406259000000	
1990.000000000000	  4.779516000000	
1991.000000000000	  4.896871000000	
1992.000000000000	  5.219061000000	
1993.000000000000	  5.065434000000	
1994.000000000000	  4.920341000000	
1995.000000000000	  5.116359000000	
1996.000000000000	  5.441679000000	
1997.000000000000	  5.740541000000	
1998.000000000000	  5.906116000000	
1999.000000000000	  7.123471000000	
2000.000000000000	  7.112375000000	
2001.000000000000	  6.892798000000	
2002.000000000000	  7.495874000000	
2003.000000000000	  7.376387000000	
2004.000000000000	  7.724040000000	
2005.000000000000	  7.527739000000	
2006.000000000000	  7.522902000000	
2007.000000000000	  8.224751000000	
2008.000000000000	  8.234424000000	
2009.000000000000	  7.927170000000	
2010.000000000000	  7.825263000000	
2011.000000000000	  7.824751000000	
2012.000000000000	  8.221622000000	
2013.000000000000	  8.261735000000	
2014.000000000000	  8.136558000000	
2015.000000000000	  8.203653000000	
2016.000000000000	  9.000000000000	


==> results_earnings_quantiles_raw_0.10_males.txt <==
1976.000000000000	 17.621620000000	
1977.000000000000	 16.660030000000	
1978.000000000000	 17.596730000000	
1979.000000000000	 18.172120000000	
1980.000000000000	 16.975820000000	
1981.000000000000	 15.474200000000	
1982.000000000000	 14.658780000000	
1983.000000000000	 12.275960000000	
1984.000000000000	 12.251210000000	
1985.000000000000	 13.681370000000	
1986.000000000000	 13.650150000000	
1987.000000000000	 14.054050000000	
1988.000000000000	 14.190040000000	
1989.000000000000	 14.019920000000	
1990.000000000000	 13.765010000000	
1991.000000000000	 13.664080000000	
1992.000000000000	 12.496170000000	
1993.000000000000	 12.253280000000	
1994.000000000000	 13.120910000000	
1995.000000000000	 13.053110000000	
1996.000000000000	 13.992890000000	
1997.000000000000	 14.351350000000	
1998.000000000000	 14.765290000000	
1999.000000000000	 15.991470000000	
2000.000000000000	 16.305830000000	
2001.000000000000	 17.194170000000	
2002.000000000000	 16.705090000000	
2003.000000000000	 16.333430000000	
2004.000000000000	 16.735420000000	
2005.000000000000	 17.062870000000	
2006.000000000000	 16.987200000000	
2007.000000000000	 17.624470000000	
2008.000000000000	 17.155050000000	
2009.000000000000	 15.413940000000	
2010.000000000000	 13.263160000000	
2011.000000000000	 13.041250000000	
2012.000000000000	 14.229730000000	
2013.000000000000	 14.458040000000	
2014.000000000000	 15.256050000000	
2015.000000000000	 15.021340000000	
2016.000000000000	 16.000000000000	


==> results_earnings_quantiles_raw_0.25_females.txt <==
1976.000000000000	 10.022300000000	
1977.000000000000	  9.912717000000	
1978.000000000000	 10.558040000000	
1979.000000000000	 10.903270000000	
1980.000000000000	 10.707820000000	
1981.000000000000	 10.886590000000	
1982.000000000000	 10.429590000000	
1983.000000000000	 11.048360000000	
1984.000000000000	 11.532510000000	
1985.000000000000	 11.401140000000	
1986.000000000000	 11.890750000000	
1987.000000000000	 12.590270000000	
1988.000000000000	 12.768950000000	
1989.000000000000	 13.018490000000	
1990.000000000000	 13.382650000000	
1991.000000000000	 13.653200000000	
1992.000000000000	 13.917500000000	
1993.000000000000	 13.507820000000	
1994.000000000000	 13.711350000000	
1995.000000000000	 14.389760000000	
1996.000000000000	 13.992890000000	
1997.000000000000	 14.800020000000	
1998.000000000000	 14.765290000000	
1999.000000000000	 15.991470000000	
2000.000000000000	 16.500710000000	
2001.000000000000	 16.506400000000	
2002.000000000000	 17.401140000000	
2003.000000000000	 17.123760000000	
2004.000000000000	 16.740570000000	
2005.000000000000	 17.564720000000	
2006.000000000000	 17.666690000000	
2007.000000000000	 17.624470000000	
2008.000000000000	 18.298720000000	
2009.000000000000	 17.615930000000	
2010.000000000000	 17.407890000000	
2011.000000000000	 17.388340000000	
2012.000000000000	 17.391890000000	
2013.000000000000	 17.556190000000	
2014.000000000000	 18.307250000000	
2015.000000000000	 18.025610000000	
2016.000000000000	 19.000000000000	


==> results_earnings_quantiles_raw_0.25_males.txt <==
1976.000000000000	 33.939240000000	
1977.000000000000	 33.320060000000	
1978.000000000000	 33.238270000000	
1979.000000000000	 34.527030000000	
1980.000000000000	 32.645810000000	
1981.000000000000	 30.200570000000	
1982.000000000000	 29.463580000000	
1983.000000000000	 27.007110000000	
1984.000000000000	 27.907920000000	
1985.000000000000	 27.362730000000	
1986.000000000000	 28.625890000000	
1987.000000000000	 28.108110000000	
1988.000000000000	 29.214790000000	
1989.000000000000	 29.041250000000	
1990.000000000000	 28.677100000000	
1991.000000000000	 27.204840000000	
1992.000000000000	 26.095310000000	
1993.000000000000	 25.327170000000	
1994.000000000000	 25.585780000000	
1995.000000000000	 26.381220000000	
1996.000000000000	 26.431010000000	
1997.000000000000	 27.192030000000	
1998.000000000000	 27.640630000000	
1999.000000000000	 29.075390000000	
2000.000000000000	 28.449500000000	
2001.000000000000	 30.261740000000	
2002.000000000000	 30.786630000000	
2003.000000000000	 30.295880000000	
2004.000000000000	 30.123750000000	
2005.000000000000	 30.110950000000	
2006.000000000000	 30.334280000000	
2007.000000000000	 29.374110000000	
2008.000000000000	 29.735420000000	
2009.000000000000	 28.625890000000	
2010.000000000000	 27.631580000000	
2011.000000000000	 27.169280000000	
2012.000000000000	 26.351350000000	
2013.000000000000	 25.817920000000	
2014.000000000000	 26.443810000000	
2015.000000000000	 27.182610000000	
2016.000000000000	 29.000000000000	


==> results_earnings_quantiles_raw_0.50_females.txt <==
1976.000000000000	 22.027030000000	
1977.000000000000	 22.074540000000	
1978.000000000000	 23.462310000000	
1979.000000000000	 23.340270000000	
1980.000000000000	 22.995700000000	
1981.000000000000	 23.009960000000	
1982.000000000000	 22.684350000000	
1983.000000000000	 23.324330000000	
1984.000000000000	 23.798010000000	
1985.000000000000	 24.056400000000	
1986.000000000000	 24.662310000000	
1987.000000000000	 25.945950000000	
1988.000000000000	 26.293310000000	
1989.000000000000	 26.036990000000	
1990.000000000000	 26.765290000000	
1991.000000000000	 27.204840000000	
1992.000000000000	 26.095310000000	
1993.000000000000	 27.015650000000	
1994.000000000000	 27.471910000000	
1995.000000000000	 27.180650000000	
1996.000000000000	 27.985780000000	
1997.000000000000	 27.192030000000	
1998.000000000000	 28.745070000000	
1999.000000000000	 29.075390000000	
2000.000000000000	 29.871980000000	
2001.000000000000	 30.644130000000	
2002.000000000000	 31.054340000000	
2003.000000000000	 31.613090000000	
2004.000000000000	 32.183500000000	
2005.000000000000	 31.365580000000	
2006.000000000000	 30.334280000000	
2007.000000000000	 31.724040000000	
2008.000000000000	 33.166430000000	
2009.000000000000	 31.928880000000	
2010.000000000000	 32.826310000000	
2011.000000000000	 32.603130000000	
2012.000000000000	 31.621620000000	
2013.000000000000	 30.981510000000	
2014.000000000000	 31.529160000000	
2015.000000000000	 31.044100000000	
2016.000000000000	 33.000000000000	


==> results_earnings_quantiles_raw_0.50_males.txt <==
1976.000000000000	 51.543240000000	
1977.000000000000	 50.896390000000	
1978.000000000000	 51.820410000000	
1979.000000000000	 53.789470000000	
1980.000000000000	 51.691370000000	
1981.000000000000	 48.896160000000	
1982.000000000000	 46.933140000000	
1983.000000000000	 45.421050000000	
1984.000000000000	 46.406120000000	
1985.000000000000	 47.428730000000	
1986.000000000000	 48.443810000000	
1987.000000000000	 47.885400000000	
1988.000000000000	 47.995740000000	
1989.000000000000	 48.068280000000	
1990.000000000000	 47.795170000000	
1991.000000000000	 45.341390000000	
1992.000000000000	 43.492180000000	
1993.000000000000	 43.900430000000	
1994.000000000000	 44.283070000000	
1995.000000000000	 44.768140000000	
1996.000000000000	 45.088200000000	
1997.000000000000	 45.320060000000	
1998.000000000000	 44.295880000000	
1999.000000000000	 46.520630000000	
2000.000000000000	 47.339970000000	
2001.000000000000	 48.418780000000	
2002.000000000000	 48.187760000000	
2003.000000000000	 48.078240000000	
2004.000000000000	 48.918920000000	
2005.000000000000	 50.184920000000	
2006.000000000000	 48.534850000000	
2007.000000000000	 46.998580000000	
2008.000000000000	 49.063440000000	
2009.000000000000	 47.342820000000	
2010.000000000000	 46.421050000000	
2011.000000000000	 45.644380000000	
2012.000000000000	 46.378380000000	
2013.000000000000	 46.472260000000	
2014.000000000000	 45.768140000000	
2015.000000000000	 46.065440000000	
2016.000000000000	 48.000000000000	


==> results_earnings_quantiles_raw_0.75_females.txt <==
1976.000000000000	 35.243240000000	
1977.000000000000	 36.131440000000	
1978.000000000000	 36.831910000000	
1979.000000000000	 36.344240000000	
1980.000000000000	 35.910390000000	
1981.000000000000	 34.802560000000	
1982.000000000000	 35.538820000000	
1983.000000000000	 36.827880000000	
1984.000000000000	 38.076810000000	
1985.000000000000	 38.763870000000	
1986.000000000000	 39.635850000000	
1987.000000000000	 41.081080000000	
1988.000000000000	 41.735420000000	
1989.000000000000	 42.059750000000	
1990.000000000000	 43.015650000000	
1991.000000000000	 43.386270000000	
1992.000000000000	 43.492180000000	
1993.000000000000	 43.900430000000	
1994.000000000000	 43.463020000000	
1995.000000000000	 44.103010000000	
1996.000000000000	 43.533430000000	
1997.000000000000	 44.564720000000	
1998.000000000000	 44.295880000000	
1999.000000000000	 46.520630000000	
2000.000000000000	 46.941680000000	
2001.000000000000	 48.143670000000	
2002.000000000000	 48.187760000000	
2003.000000000000	 49.049020000000	
2004.000000000000	 50.206260000000	
2005.000000000000	 50.184920000000	
2006.000000000000	 48.534850000000	
2007.000000000000	 50.523470000000	
2008.000000000000	 51.465150000000	
2009.000000000000	 49.831070000000	
2010.000000000000	 50.842100000000	
2011.000000000000	 52.165010000000	
2012.000000000000	 52.702700000000	
2013.000000000000	 51.635850000000	
2014.000000000000	 50.853490000000	
2015.000000000000	 51.072550000000	
2016.000000000000	 52.000000000000	


==> results_earnings_quantiles_raw_0.75_males.txt <==
1976.000000000000	 70.354320000000	
1977.000000000000	 70.805120000000	
1978.000000000000	 72.342110000000	
1979.000000000000	 72.688480000000	
1980.000000000000	 71.820770000000	
1981.000000000000	 69.029880000000	
1982.000000000000	 67.531580000000	
1983.000000000000	 66.290180000000	
1984.000000000000	 66.953320000000	
1985.000000000000	 68.406830000000	
1986.000000000000	 70.463730000000	
1987.000000000000	 71.351350000000	
1988.000000000000	 73.036990000000	
1989.000000000000	 70.099580000000	
1990.000000000000	 70.736850000000	
1991.000000000000	 68.918910000000	
1992.000000000000	 67.847790000000	
1993.000000000000	 67.539120000000	
1994.000000000000	 67.244670000000	
1995.000000000000	 69.070840000000	
1996.000000000000	 69.964440000000	
1997.000000000000	 67.980080000000	
1998.000000000000	 70.873400000000	
1999.000000000000	 72.688480000000	
2000.000000000000	 71.123760000000	
2001.000000000000	 75.654340000000	
2002.000000000000	 76.297290000000	
2003.000000000000	 76.398290000000	
2004.000000000000	 77.240390000000	
2005.000000000000	 75.277380000000	
2006.000000000000	 75.229020000000	
2007.000000000000	 76.372690000000	
2008.000000000000	 77.312090000000	
2009.000000000000	 77.069700000000	
2010.000000000000	 74.635100000000	
2011.000000000000	 76.073970000000	
2012.000000000000	 73.783780000000	
2013.000000000000	 74.355610000000	
2014.000000000000	 76.076810000000	
2015.000000000000	 75.106690000000	
2016.000000000000	 76.800000000000	


==> results_earnings_quantiles_raw_0.90_females.txt <==
1976.000000000000	 48.459460000000	
1977.000000000000	 49.980090000000	
1978.000000000000	 50.835000000000	
1979.000000000000	 50.881940000000	
1980.000000000000	 49.948080000000	
1981.000000000000	 48.896160000000	
1982.000000000000	 49.540540000000	
1983.000000000000	 49.533500000000	
1984.000000000000	 52.355620000000	
1985.000000000000	 54.725460000000	
1986.000000000000	 55.049790000000	
1987.000000000000	 58.162160000000	
1988.000000000000	 58.429590000000	
1989.000000000000	 60.085350000000	
1990.000000000000	 61.177810000000	
1991.000000000000	 59.850640000000	
1992.000000000000	 60.889050000000	
1993.000000000000	 60.785210000000	
1994.000000000000	 62.324330000000	
1995.000000000000	 63.954480000000	
1996.000000000000	 62.190610000000	
1997.000000000000	 63.448080000000	
1998.000000000000	 66.443810000000	
1999.000000000000	 68.181790000000	
2000.000000000000	 69.701280000000	
2001.000000000000	 68.776670000000	
2002.000000000000	 69.604550000000	
2003.000000000000	 71.129450000000	
2004.000000000000	 73.378370000000	
2005.000000000000	 75.277380000000	
2006.000000000000	 72.802280000000	
2007.000000000000	 76.372690000000	
2008.000000000000	 74.338550000000	
2009.000000000000	 74.869910000000	
2010.000000000000	 77.368420000000	
2011.000000000000	 76.073970000000	
2012.000000000000	 76.945950000000	
2013.000000000000	 77.453770000000	
2014.000000000000	 79.331440000000	
2015.000000000000	 80.113800000000	
2016.000000000000	 80.000000000000	


==> results_earnings_quantiles_raw_0.90_males.txt <==
1976.000000000000	 92.513520000000	
1977.000000000000	 95.795170000000	
1978.000000000000	 97.759610000000	
1979.000000000000	 96.312230000000	
1980.000000000000	 96.158220000000	
1981.000000000000	 92.039830000000	
1982.000000000000	 91.258890000000	
1983.000000000000	 90.842110000000	
1984.000000000000	 92.812230000000	
1985.000000000000	 93.489330000000	
1986.000000000000	 96.887630000000	
1987.000000000000	 98.378370000000	
1988.000000000000	100.165000000000	
1989.000000000000	100.142300000000	
1990.000000000000	 99.322170000000	
1991.000000000000	 94.310100000000	
1992.000000000000	 94.454570000000	
1993.000000000000	 97.087490000000	
1994.000000000000	 98.406830000000	
1995.000000000000	100.728300000000	
1996.000000000000	101.059700000000	
1997.000000000000	 98.193450000000	
1998.000000000000	103.357000000000	
1999.000000000000	107.578900000000	
2000.000000000000	106.685600000000	
2001.000000000000	110.042700000000	
2002.000000000000	113.776700000000	
2003.000000000000	117.055400000000	
2004.000000000000	115.860600000000	
2005.000000000000	117.332400000000	
2006.000000000000	120.123800000000	
2007.000000000000	117.496400000000	
2008.000000000000	114.367000000000	
2009.000000000000	112.301600000000	
2010.000000000000	110.526300000000	
2011.000000000000	111.394000000000	
2012.000000000000	114.891900000000	
2013.000000000000	113.598900000000	
2014.000000000000	111.877700000000	
2015.000000000000	116.165000000000	
2016.000000000000	120.000000000000	


==> results_hours1_quantiles_raw_0.25_females.txt <==
1976.000000000000	493.909066305819	
1977.000000000000	473.769430051813	
1978.000000000000	489.744932432432	
1979.000000000000	475.529383313180	
1980.000000000000	546.283429187635	
1981.000000000000	542.428219563688	
1982.000000000000	523.247489539749	
1983.000000000000	564.701174168297	
1984.000000000000	588.647342995169	
1985.000000000000	598.430692150677	
1986.000000000000	645.765927240461	
1987.000000000000	664.895371179039	
1988.000000000000	665.416116005874	
1989.000000000000	685.146355799373	
1990.000000000000	743.174635469651	
1991.000000000000	751.049729541092	
1992.000000000000	777.908436558420	
1993.000000000000	789.708055925433	
1994.000000000000	786.726446425450	
1995.000000000000	804.491806077159	
1996.000000000000	845.400411445670	
1997.000000000000	818.752375522615	
1998.000000000000	881.526495079485	
1999.000000000000	914.638401195368	
2000.000000000000	933.636514065086	
2001.000000000000	966.776707627588	
2002.000000000000	964.387122416534	
2003.000000000000	954.743833446481	
2004.000000000000	967.095681139444	
2005.000000000000	962.616404011461	
2006.000000000000	948.925571779300	
2007.000000000000	1036.556289799351	
2008.000000000000	1038.460319351763	
2009.000000000000	1005.073604361740	
2010.000000000000	991.475955320400	
2011.000000000000	950.084673899489	
2012.000000000000	997.938452012384	
2013.000000000000	1009.462735257215	
2014.000000000000	982.930507110276	
2015.000000000000	1075.225545476833	
2016.000000000000	1076.566056064391	


==> results_hours1_quantiles_raw_0.25_males.txt <==
1976.000000000000	1381.476860687023	
1977.000000000000	1398.686373165619	
1978.000000000000	1443.006632124352	
1979.000000000000	1475.729917207429	
1980.000000000000	1484.187047756874	
1981.000000000000	1363.328682732379	
1982.000000000000	1340.421135646688	
1983.000000000000	1187.601165360659	
1984.000000000000	1200.076923076923	
1985.000000000000	1301.919062623080	
1986.000000000000	1369.617756315007	
1987.000000000000	1339.757129000970	
1988.000000000000	1346.361719549642	
1989.000000000000	1433.388121546961	
1990.000000000000	1449.245008756567	
1991.000000000000	1417.548861395015	
1992.000000000000	1326.037991104522	
1993.000000000000	1312.976106686423	
1994.000000000000	1325.978247854720	
1995.000000000000	1414.591134816995	
1996.000000000000	1519.398065476190	
1997.000000000000	1509.050474948780	
1998.000000000000	1503.656500802568	
1999.000000000000	1603.583167923779	
2000.000000000000	1606.074418604651	
2001.000000000000	1658.938257222740	
2002.000000000000	1620.099770904925	
2003.000000000000	1536.733414485697	
2004.000000000000	1578.037989901419	
2005.000000000000	1579.075107017771	
2006.000000000000	1571.698020477816	
2007.000000000000	1642.076226415094	
2008.000000000000	1608.958850834274	
2009.000000000000	1512.065603479522	
2010.000000000000	1308.953681392236	
2011.000000000000	1295.465861781848	
2012.000000000000	1428.544837127405	
2013.000000000000	1438.143198390747	
2014.000000000000	1497.871928518243	
2015.000000000000	1559.397650363938	
2016.000000000000	1564.391261864880	


==> results_hours1_quantiles_raw_0.50_females.txt <==
1976.000000000000	1361.792964011322	
1977.000000000000	1282.789693128753	
1978.000000000000	1330.119919381928	
1979.000000000000	1369.814195896757	
1980.000000000000	1403.493846556690	
1981.000000000000	1460.569701964016	
1982.000000000000	1426.484481453444	
1983.000000000000	1469.080384941976	
1984.000000000000	1494.916187806587	
1985.000000000000	1546.041497975709	
1986.000000000000	1566.374524714829	
1987.000000000000	1585.289974796976	
1988.000000000000	1644.295556805399	
1989.000000000000	1629.544039838157	
1990.000000000000	1646.733280777822	
1991.000000000000	1688.868290128306	
1992.000000000000	1690.285659607043	
1993.000000000000	1697.470604246053	
1994.000000000000	1700.601684875609	
1995.000000000000	1712.313286528017	
1996.000000000000	1782.684640779752	
1997.000000000000	1781.547774480712	
1998.000000000000	1755.422927962820	
1999.000000000000	1821.066288704754	
2000.000000000000	1836.958413001912	
2001.000000000000	1810.048395818313	
2002.000000000000	1820.967173812817	
2003.000000000000	1824.361508686650	
2004.000000000000	1808.191288566243	
2005.000000000000	1825.123791898005	
2006.000000000000	1835.784669788779	
2007.000000000000	1831.862243251963	
2008.000000000000	1849.439109728837	
2009.000000000000	1832.918242543984	
2010.000000000000	1819.074703213975	
2011.000000000000	1818.489553752536	
2012.000000000000	1819.402585778220	
2013.000000000000	1849.735470504852	
2014.000000000000	1839.392591783217	
2015.000000000000	1860.207042097079	
2016.000000000000	1869.553016152071	


==> results_hours1_quantiles_raw_0.50_males.txt <==
1976.000000000000	2076.967345715997	
1977.000000000000	2088.482531150745	
1978.000000000000	2091.416196319019	
1979.000000000000	2120.669526844815	
1980.000000000000	2112.327143299288	
1981.000000000000	2074.054973821990	
1982.000000000000	2063.163721354464	
1983.000000000000	1991.111692637088	
1984.000000000000	2012.400627250552	
1985.000000000000	2065.594736842105	
1986.000000000000	2079.340127083084	
1987.000000000000	2075.193622174381	
1988.000000000000	2093.081135661677	
1989.000000000000	2111.383531540848	
1990.000000000000	2128.978411719352	
1991.000000000000	2089.592551043303	
1992.000000000000	2073.164767547858	
1993.000000000000	2061.371612749194	
1994.000000000000	2113.916543209877	
1995.000000000000	2122.526663463848	
1996.000000000000	2154.288916222496	
1997.000000000000	2156.961414790997	
1998.000000000000	2145.659241837299	
1999.000000000000	2158.651983663944	
2000.000000000000	2154.807421199628	
2001.000000000000	2173.343747444181	
2002.000000000000	2157.630783078308	
2003.000000000000	2125.402819486153	
2004.000000000000	2126.795139926302	
2005.000000000000	2143.140678436085	
2006.000000000000	2144.245108408250	
2007.000000000000	2159.419774806474	
2008.000000000000	2136.670781893004	
2009.000000000000	2112.845687914624	
2010.000000000000	2040.784642138019	
2011.000000000000	2065.260965969343	
2012.000000000000	2072.047438135332	
2013.000000000000	2082.684899683210	
2014.000000000000	2100.717465107507	
2015.000000000000	2136.697658798695	
2016.000000000000	2129.404398020891	


==> results_hours1_quantiles_raw_0.75_females.txt <==
1976.000000000000	1893.084867075665	
1977.000000000000	1905.678996976703	
1978.000000000000	1909.660051325920	
1979.000000000000	1942.288519370246	
1980.000000000000	1937.936877946569	
1981.000000000000	1935.196435859067	
1982.000000000000	1943.989674593241	
1983.000000000000	1934.269987264752	
1984.000000000000	1966.805143975398	
1985.000000000000	1984.382416630576	
1986.000000000000	1981.756616643929	
1987.000000000000	1987.534880489161	
1988.000000000000	2008.108244450850	
1989.000000000000	2002.509498069498	
1990.000000000000	1998.968467269824	
1991.000000000000	2011.579599618684	
1992.000000000000	2010.401707156927	
1993.000000000000	2021.407704425032	
1994.000000000000	2018.954378122535	
1995.000000000000	2022.571878422782	
1996.000000000000	2027.884603886398	
1997.000000000000	2040.068008225617	
1998.000000000000	2036.328400503778	
1999.000000000000	2033.234425270547	
2000.000000000000	2045.348205625606	
2001.000000000000	2043.313162705667	
2002.000000000000	2041.157420995989	
2003.000000000000	2018.314805987225	
2004.000000000000	2018.461623007877	
2005.000000000000	2034.927802469136	
2006.000000000000	2048.032279460535	
2007.000000000000	2051.399505374298	
2008.000000000000	2055.246584315928	
2009.000000000000	2038.238357726668	
2010.000000000000	2034.881055900621	
2011.000000000000	2037.799552398560	
2012.000000000000	2038.921642906988	
2013.000000000000	2058.734959893048	
2014.000000000000	2058.425085910653	
2015.000000000000	2047.828330639575	
2016.000000000000	2069.676135747588	


==> results_hours1_quantiles_raw_0.75_males.txt <==
1976.000000000000	2190.054464027738	
1977.000000000000	2211.723321597669	
1978.000000000000	2218.988596491228	
1979.000000000000	2219.010097278660	
1980.000000000000	2213.411024121879	
1981.000000000000	2194.395905149901	
1982.000000000000	2177.221463873853	
1983.000000000000	2165.612880312537	
1984.000000000000	2176.180945609669	
1985.000000000000	2212.062492806997	
1986.000000000000	2206.025084080718	
1987.000000000000	2231.493607624361	
1988.000000000000	2235.350111988683	
1989.000000000000	2251.828604893285	
1990.000000000000	2249.433044134289	
1991.000000000000	2243.710362752854	
1992.000000000000	2225.624801812005	
1993.000000000000	2247.328373702422	
1994.000000000000	2264.922902494331	
1995.000000000000	2275.307460437076	
1996.000000000000	2294.591899400497	
1997.000000000000	2284.298815386663	
1998.000000000000	2277.198074472604	
1999.000000000000	2283.294266087200	
2000.000000000000	2291.542928958857	
2001.000000000000	2296.679332042595	
2002.000000000000	2287.707863123407	
2003.000000000000	2273.851548693145	
2004.000000000000	2273.691886250978	
2005.000000000000	2279.769278717720	
2006.000000000000	2285.273721308512	
2007.000000000000	2281.115908307480	
2008.000000000000	2286.499250936330	
2009.000000000000	2266.199209714726	
2010.000000000000	2241.543194103194	
2011.000000000000	2244.691107003492	
2012.000000000000	2253.162882341903	
2013.000000000000	2260.136760153832	
2014.000000000000	2262.600623554259	
2015.000000000000	2268.632053105737	
2016.000000000000	2261.875539257981	


==> results_hours_quantiles_raw_0.10_females.txt <==
1976.000000000000	320.000000000000	
1977.000000000000	300.000000000000	
1978.000000000000	320.000000000000	
1979.000000000000	320.000000000000	
1980.000000000000	330.000000000000	
1981.000000000000	360.000000000000	
1982.000000000000	360.000000000000	
1983.000000000000	384.000000000000	
1984.000000000000	400.000000000000	
1985.000000000000	400.000000000000	
1986.000000000000	416.000000000000	
1987.000000000000	435.000000000000	
1988.000000000000	480.000000000000	
1989.000000000000	480.000000000000	
1990.000000000000	500.000000000000	
1991.000000000000	520.000000000000	
1992.000000000000	520.000000000000	
1993.000000000000	520.000000000000	
1994.000000000000	520.000000000000	
1995.000000000000	520.000000000000	
1996.000000000000	540.000000000000	
1997.000000000000	576.000000000000	
1998.000000000000	600.000000000000	
1999.000000000000	640.000000000000	
2000.000000000000	650.000000000000	
2001.000000000000	650.000000000000	
2002.000000000000	675.000000000000	
2003.000000000000	645.000000000000	
2004.000000000000	640.000000000000	
2005.000000000000	656.000000000000	
2006.000000000000	700.000000000000	
2007.000000000000	756.000000000000	
2008.000000000000	780.000000000000	
2009.000000000000	720.000000000000	
2010.000000000000	700.000000000000	
2011.000000000000	680.000000000000	
2012.000000000000	720.000000000000	
2013.000000000000	720.000000000000	
2014.000000000000	750.000000000000	
2015.000000000000	780.000000000000	
2016.000000000000	800.000000000000	


==> results_hours_quantiles_raw_0.10_males.txt <==
1976.000000000000	1200.000000000000	
1977.000000000000	1215.000000000000	
1978.000000000000	1280.000000000000	
1979.000000000000	1400.000000000000	
1980.000000000000	1400.000000000000	
1981.000000000000	1248.000000000000	
1982.000000000000	1200.000000000000	
1983.000000000000	1040.000000000000	
1984.000000000000	1040.000000000000	
1985.000000000000	1170.000000000000	
1986.000000000000	1200.000000000000	
1987.000000000000	1200.000000000000	
1988.000000000000	1200.000000000000	
1989.000000000000	1248.000000000000	
1990.000000000000	1296.000000000000	
1991.000000000000	1240.000000000000	
1992.000000000000	1120.000000000000	
1993.000000000000	1092.000000000000	
1994.000000000000	1175.000000000000	
1995.000000000000	1225.000000000000	
1996.000000000000	1280.000000000000	
1997.000000000000	1300.000000000000	
1998.000000000000	1300.000000000000	
1999.000000000000	1520.000000000000	
2000.000000000000	1482.000000000000	
2001.000000000000	1560.000000000000	
2002.000000000000	1500.000000000000	
2003.000000000000	1400.000000000000	
2004.000000000000	1400.000000000000	
2005.000000000000	1440.000000000000	
2006.000000000000	1500.000000000000	
2007.000000000000	1560.000000000000	
2008.000000000000	1480.000000000000	
2009.000000000000	1280.000000000000	
2010.000000000000	1040.000000000000	
2011.000000000000	1040.000000000000	
2012.000000000000	1120.000000000000	
2013.000000000000	1200.000000000000	
2014.000000000000	1260.000000000000	
2015.000000000000	1320.000000000000	
2016.000000000000	1360.000000000000	


==> results_hours_quantiles_raw_0.25_females.txt <==
1976.000000000000	880.000000000000	
1977.000000000000	832.000000000000	
1978.000000000000	900.000000000000	
1979.000000000000	936.000000000000	
1980.000000000000	990.000000000000	
1981.000000000000	1000.000000000000	
1982.000000000000	1040.000000000000	
1983.000000000000	1040.000000000000	
1984.000000000000	1040.000000000000	
1985.000000000000	1040.000000000000	
1986.000000000000	1040.000000000000	
1987.000000000000	1056.000000000000	
1988.000000000000	1152.000000000000	
1989.000000000000	1196.000000000000	
1990.000000000000	1200.000000000000	
1991.000000000000	1248.000000000000	
1992.000000000000	1248.000000000000	
1993.000000000000	1260.000000000000	
1994.000000000000	1248.000000000000	
1995.000000000000	1248.000000000000	
1996.000000000000	1300.000000000000	
1997.000000000000	1300.000000000000	
1998.000000000000	1300.000000000000	
1999.000000000000	1404.000000000000	
2000.000000000000	1440.000000000000	
2001.000000000000	1440.000000000000	
2002.000000000000	1440.000000000000	
2003.000000000000	1440.000000000000	
2004.000000000000	1400.000000000000	
2005.000000000000	1440.000000000000	
2006.000000000000	1456.000000000000	
2007.000000000000	1560.000000000000	
2008.000000000000	1560.000000000000	
2009.000000000000	1480.000000000000	
2010.000000000000	1440.000000000000	
2011.000000000000	1440.000000000000	
2012.000000000000	1456.000000000000	
2013.000000000000	1500.000000000000	
2014.000000000000	1560.000000000000	
2015.000000000000	1560.000000000000	
2016.000000000000	1560.000000000000	


==> results_hours_quantiles_raw_0.25_males.txt <==
1976.000000000000	2000.000000000000	
1977.000000000000	2000.000000000000	
1978.000000000000	2025.000000000000	
1979.000000000000	2080.000000000000	
1980.000000000000	2080.000000000000	
1981.000000000000	2000.000000000000	
1982.000000000000	1976.000000000000	
1983.000000000000	1840.000000000000	
1984.000000000000	1920.000000000000	
1985.000000000000	2000.000000000000	
1986.000000000000	2000.000000000000	
1987.000000000000	2000.000000000000	
1988.000000000000	2080.000000000000	
1989.000000000000	2080.000000000000	
1990.000000000000	2080.000000000000	
1991.000000000000	2000.000000000000	
1992.000000000000	1976.000000000000	
1993.000000000000	2000.000000000000	
1994.000000000000	2040.000000000000	
1995.000000000000	2080.000000000000	
1996.000000000000	2080.000000000000	
1997.000000000000	2080.000000000000	
1998.000000000000	2080.000000000000	
1999.000000000000	2080.000000000000	
2000.000000000000	2080.000000000000	
2001.000000000000	2080.000000000000	
2002.000000000000	2080.000000000000	
2003.000000000000	2080.000000000000	
2004.000000000000	2080.000000000000	
2005.000000000000	2080.000000000000	
2006.000000000000	2080.000000000000	
2007.000000000000	2080.000000000000	
2008.000000000000	2080.000000000000	
2009.000000000000	2080.000000000000	
2010.000000000000	1960.000000000000	
2011.000000000000	2000.000000000000	
2012.000000000000	2080.000000000000	
2013.000000000000	2080.000000000000	
2014.000000000000	2080.000000000000	
2015.000000000000	2080.000000000000	
2016.000000000000	2080.000000000000	


==> results_hours_quantiles_raw_0.50_females.txt <==
1976.000000000000	1820.000000000000	
1977.000000000000	1820.000000000000	
1978.000000000000	1820.000000000000	
1979.000000000000	1820.000000000000	
1980.000000000000	1840.000000000000	
1981.000000000000	1840.000000000000	
1982.000000000000	1840.000000000000	
1983.000000000000	1880.000000000000	
1984.000000000000	1924.000000000000	
1985.000000000000	1976.000000000000	
1986.000000000000	1976.000000000000	
1987.000000000000	1976.000000000000	
1988.000000000000	2000.000000000000	
1989.000000000000	2040.000000000000	
1990.000000000000	2028.000000000000	
1991.000000000000	2040.000000000000	
1992.000000000000	2080.000000000000	
1993.000000000000	2080.000000000000	
1994.000000000000	2080.000000000000	
1995.000000000000	2080.000000000000	
1996.000000000000	2080.000000000000	
1997.000000000000	2080.000000000000	
1998.000000000000	2080.000000000000	
1999.000000000000	2080.000000000000	
2000.000000000000	2080.000000000000	
2001.000000000000	2080.000000000000	
2002.000000000000	2080.000000000000	
2003.000000000000	2080.000000000000	
2004.000000000000	2080.000000000000	
2005.000000000000	2080.000000000000	
2006.000000000000	2080.000000000000	
2007.000000000000	2080.000000000000	
2008.000000000000	2080.000000000000	
2009.000000000000	2080.000000000000	
2010.000000000000	2080.000000000000	
2011.000000000000	2080.000000000000	
2012.000000000000	2080.000000000000	
2013.000000000000	2080.000000000000	
2014.000000000000	2080.000000000000	
2015.000000000000	2080.000000000000	
2016.000000000000	2080.000000000000	


==> results_hours_quantiles_raw_0.50_males.txt <==
1976.000000000000	2080.000000000000	
1977.000000000000	2080.000000000000	
1978.000000000000	2080.000000000000	
1979.000000000000	2080.000000000000	
1980.000000000000	2080.000000000000	
1981.000000000000	2080.000000000000	
1982.000000000000	2080.000000000000	
1983.000000000000	2080.000000000000	
1984.000000000000	2080.000000000000	
1985.000000000000	2080.000000000000	
1986.000000000000	2080.000000000000	
1987.000000000000	2080.000000000000	
1988.000000000000	2080.000000000000	
1989.000000000000	2080.000000000000	
1990.000000000000	2080.000000000000	
1991.000000000000	2080.000000000000	
1992.000000000000	2080.000000000000	
1993.000000000000	2080.000000000000	
1994.000000000000	2080.000000000000	
1995.000000000000	2080.000000000000	
1996.000000000000	2080.000000000000	
1997.000000000000	2080.000000000000	
1998.000000000000	2080.000000000000	
1999.000000000000	2080.000000000000	
2000.000000000000	2080.000000000000	
2001.000000000000	2080.000000000000	
2002.000000000000	2080.000000000000	
2003.000000000000	2080.000000000000	
2004.000000000000	2080.000000000000	
2005.000000000000	2080.000000000000	
2006.000000000000	2080.000000000000	
2007.000000000000	2080.000000000000	
2008.000000000000	2080.000000000000	
2009.000000000000	2080.000000000000	
2010.000000000000	2080.000000000000	
2011.000000000000	2080.000000000000	
2012.000000000000	2080.000000000000	
2013.000000000000	2080.000000000000	
2014.000000000000	2080.000000000000	
2015.000000000000	2080.000000000000	
2016.000000000000	2080.000000000000	


==> results_hours_quantiles_raw_0.75_females.txt <==
1976.000000000000	2080.000000000000	
1977.000000000000	2080.000000000000	
1978.000000000000	2080.000000000000	
1979.000000000000	2080.000000000000	
1980.000000000000	2080.000000000000	
1981.000000000000	2080.000000000000	
1982.000000000000	2080.000000000000	
1983.000000000000	2080.000000000000	
1984.000000000000	2080.000000000000	
1985.000000000000	2080.000000000000	
1986.000000000000	2080.000000000000	
1987.000000000000	2080.000000000000	
1988.000000000000	2080.000000000000	
1989.000000000000	2080.000000000000	
1990.000000000000	2080.000000000000	
1991.000000000000	2080.000000000000	
1992.000000000000	2080.000000000000	
1993.000000000000	2080.000000000000	
1994.000000000000	2080.000000000000	
1995.000000000000	2080.000000000000	
1996.000000000000	2080.000000000000	
1997.000000000000	2080.000000000000	
1998.000000000000	2080.000000000000	
1999.000000000000	2080.000000000000	
2000.000000000000	2080.000000000000	
2001.000000000000	2080.000000000000	
2002.000000000000	2080.000000000000	
2003.000000000000	2080.000000000000	
2004.000000000000	2080.000000000000	
2005.000000000000	2080.000000000000	
2006.000000000000	2080.000000000000	
2007.000000000000	2080.000000000000	
2008.000000000000	2080.000000000000	
2009.000000000000	2080.000000000000	
2010.000000000000	2080.000000000000	
2011.000000000000	2080.000000000000	
2012.000000000000	2080.000000000000	
2013.000000000000	2080.000000000000	
2014.000000000000	2080.000000000000	
2015.000000000000	2080.000000000000	
2016.000000000000	2080.000000000000	


==> results_hours_quantiles_raw_0.75_males.txt <==
1976.000000000000	2340.000000000000	
1977.000000000000	2340.000000000000	
1978.000000000000	2340.000000000000	
1979.000000000000	2400.000000000000	
1980.000000000000	2340.000000000000	
1981.000000000000	2340.000000000000	
1982.000000000000	2340.000000000000	
1983.000000000000	2288.000000000000	
1984.000000000000	2340.000000000000	
1985.000000000000	2340.000000000000	
1986.000000000000	2340.000000000000	
1987.000000000000	2340.000000000000	
1988.000000000000	2392.000000000000	
1989.000000000000	2400.000000000000	
1990.000000000000	2444.000000000000	
1991.000000000000	2340.000000000000	
1992.000000000000	2340.000000000000	
1993.000000000000	2340.000000000000	
1994.000000000000	2496.000000000000	
1995.000000000000	2548.000000000000	
1996.000000000000	2500.000000000000	
1997.000000000000	2500.000000000000	
1998.000000000000	2548.000000000000	
1999.000000000000	2574.000000000000	
2000.000000000000	2600.000000000000	
2001.000000000000	2600.000000000000	
2002.000000000000	2496.000000000000	
2003.000000000000	2496.000000000000	
2004.000000000000	2400.000000000000	
2005.000000000000	2496.000000000000	
2006.000000000000	2496.000000000000	
2007.000000000000	2496.000000000000	
2008.000000000000	2392.000000000000	
2009.000000000000	2340.000000000000	
2010.000000000000	2340.000000000000	
2011.000000000000	2340.000000000000	
2012.000000000000	2340.000000000000	
2013.000000000000	2340.000000000000	
2014.000000000000	2340.000000000000	
2015.000000000000	2340.000000000000	
2016.000000000000	2340.000000000000	


==> results_hours_quantiles_raw_0.90_females.txt <==
1976.000000000000	2080.000000000000	
1977.000000000000	2080.000000000000	
1978.000000000000	2080.000000000000	
1979.000000000000	2080.000000000000	
1980.000000000000	2080.000000000000	
1981.000000000000	2080.000000000000	
1982.000000000000	2080.000000000000	
1983.000000000000	2080.000000000000	
1984.000000000000	2080.000000000000	
1985.000000000000	2184.000000000000	
1986.000000000000	2250.000000000000	
1987.000000000000	2340.000000000000	
1988.000000000000	2340.000000000000	
1989.000000000000	2340.000000000000	
1990.000000000000	2340.000000000000	
1991.000000000000	2340.000000000000	
1992.000000000000	2340.000000000000	
1993.000000000000	2340.000000000000	
1994.000000000000	2340.000000000000	
1995.000000000000	2340.000000000000	
1996.000000000000	2392.000000000000	
1997.000000000000	2444.000000000000	
1998.000000000000	2496.000000000000	
1999.000000000000	2496.000000000000	
2000.000000000000	2496.000000000000	
2001.000000000000	2392.000000000000	
2002.000000000000	2340.000000000000	
2003.000000000000	2340.000000000000	
2004.000000000000	2340.000000000000	
2005.000000000000	2392.000000000000	
2006.000000000000	2496.000000000000	
2007.000000000000	2444.000000000000	
2008.000000000000	2450.000000000000	
2009.000000000000	2340.000000000000	
2010.000000000000	2340.000000000000	
2011.000000000000	2392.000000000000	
2012.000000000000	2340.000000000000	
2013.000000000000	2400.000000000000	
2014.000000000000	2400.000000000000	
2015.000000000000	2444.000000000000	
2016.000000000000	2496.000000000000	


==> results_hours_quantiles_raw_0.90_males.txt <==
1976.000000000000	2860.000000000000	
1977.000000000000	2860.000000000000	
1978.000000000000	2860.000000000000	
1979.000000000000	2860.000000000000	
1980.000000000000	2860.000000000000	
1981.000000000000	2860.000000000000	
1982.000000000000	2808.000000000000	
1983.000000000000	2600.000000000000	
1984.000000000000	2730.000000000000	
1985.000000000000	2860.000000000000	
1986.000000000000	2860.000000000000	
1987.000000000000	2860.000000000000	
1988.000000000000	2860.000000000000	
1989.000000000000	2860.000000000000	
1990.000000000000	2860.000000000000	
1991.000000000000	2860.000000000000	
1992.000000000000	2860.000000000000	
1993.000000000000	2860.000000000000	
1994.000000000000	2912.000000000000	
1995.000000000000	2964.000000000000	
1996.000000000000	2912.000000000000	
1997.000000000000	2880.000000000000	
1998.000000000000	2912.000000000000	
1999.000000000000	2912.000000000000	
2000.000000000000	2912.000000000000	
2001.000000000000	2964.000000000000	
2002.000000000000	2860.000000000000	
2003.000000000000	2860.000000000000	
2004.000000000000	2860.000000000000	
2005.000000000000	2860.000000000000	
2006.000000000000	2860.000000000000	
2007.000000000000	2860.000000000000	
2008.000000000000	2860.000000000000	
2009.000000000000	2860.000000000000	
2010.000000000000	2808.000000000000	
2011.000000000000	2860.000000000000	
2012.000000000000	2860.000000000000	
2013.000000000000	2860.000000000000	
2014.000000000000	2860.000000000000	
2015.000000000000	2860.000000000000	
2016.000000000000	2860.000000000000	


==> results_mean_female_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002027333689	
1978.000000000000	  0.003264991670	
1979.000000000000	  0.005881306016	
1980.000000000000	  0.010339096795	
1981.000000000000	  0.011191311821	
1982.000000000000	  0.012003563547	
1983.000000000000	  0.010778659292	
1984.000000000000	  0.012865200203	
1985.000000000000	  0.017108590649	
1986.000000000000	  0.021173656715	
1987.000000000000	  0.026200928857	
1988.000000000000	  0.029478295904	
1989.000000000000	  0.035678291114	
1990.000000000000	  0.036035691950	
1991.000000000000	  0.039236636691	
1992.000000000000	  0.042926857027	
1993.000000000000	  0.042743486518	
1994.000000000000	  0.050523889014	
1995.000000000000	  0.047643997286	
1996.000000000000	  0.059691646435	
1997.000000000000	  0.048838634065	
1998.000000000000	  0.050990648614	
1999.000000000000	  0.055619898737	
2000.000000000000	  0.061891490521	
2001.000000000000	  0.068608558294	
2002.000000000000	  0.066068263523	
2003.000000000000	  0.055738312822	
2004.000000000000	  0.059785838975	
2005.000000000000	  0.058716123016	
2006.000000000000	  0.057750577828	
2007.000000000000	  0.059316103452	
2008.000000000000	  0.062524814652	
2009.000000000000	  0.068364735995	
2010.000000000000	  0.058897195426	
2011.000000000000	  0.053748497165	
2012.000000000000	  0.051886538636	
2013.000000000000	  0.054031393714	
2014.000000000000	  0.067897567010	
2015.000000000000	  0.054947898497	
2016.000000000000	  0.059166408438	


==> results_mean_female_1_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001835104716	
1978.000000000000	  0.003009093841	
1979.000000000000	  0.006226113387	
1980.000000000000	  0.011442545908	
1981.000000000000	  0.012374998955	
1982.000000000000	  0.013850063297	
1983.000000000000	  0.011860171552	
1984.000000000000	  0.015367603464	
1985.000000000000	  0.022245599864	
1986.000000000000	  0.028117169986	
1987.000000000000	  0.038450593531	
1988.000000000000	  0.045506021183	
1989.000000000000	  0.053693733171	
1990.000000000000	  0.058274089808	
1991.000000000000	  0.062426850882	
1992.000000000000	  0.066784889253	
1993.000000000000	  0.070867262479	
1994.000000000000	  0.077861886432	
1995.000000000000	  0.076320641792	
1996.000000000000	  0.082752808024	
1997.000000000000	  0.080269948577	
1998.000000000000	  0.086639184902	
1999.000000000000	  0.101758569655	
2000.000000000000	  0.114319643584	
2001.000000000000	  0.117988174872	
2002.000000000000	  0.111848448420	
2003.000000000000	  0.106055302958	
2004.000000000000	  0.104136769886	
2005.000000000000	  0.103414662360	
2006.000000000000	  0.103831913936	
2007.000000000000	  0.112385337205	
2008.000000000000	  0.121700983124	
2009.000000000000	  0.118231499634	
2010.000000000000	  0.109042215127	
2011.000000000000	  0.098838281317	
2012.000000000000	  0.094926345673	
2013.000000000000	  0.100255734289	
2014.000000000000	  0.104433589760	
2015.000000000000	  0.107503082830	
2016.000000000000	  0.110678691449	
2017.000000000000	  0.111035397983	
2018.000000000000	  0.124715485467	
2019.000000000000	  0.128995120686	


==> results_mean_female_1_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005586459104	
1978.000000000000	  0.013868621909	
1979.000000000000	  0.020064585566	
1980.000000000000	  0.032774392508	
1981.000000000000	  0.037020628619	
1982.000000000000	  0.039599829549	
1983.000000000000	  0.039305290520	
1984.000000000000	  0.047610318123	
1985.000000000000	  0.058564087886	
1986.000000000000	  0.070386646405	
1987.000000000000	  0.090393425773	
1988.000000000000	  0.103387705886	
1989.000000000000	  0.115554891839	
1990.000000000000	  0.120848024422	
1991.000000000000	  0.127233636097	
1992.000000000000	  0.135032208607	
1993.000000000000	  0.139133246596	
1994.000000000000	  0.146944502455	
1995.000000000000	  0.146825573634	
1996.000000000000	  0.161799461140	
1997.000000000000	  0.157298585945	
1998.000000000000	  0.175615177636	
1999.000000000000	  0.186452388956	
2000.000000000000	  0.208032245958	
2001.000000000000	  0.218336358766	
2002.000000000000	  0.219382571468	
2003.000000000000	  0.202335061022	
2004.000000000000	  0.201984581410	
2005.000000000000	  0.201378244983	
2006.000000000000	  0.199885257010	
2007.000000000000	  0.217278348877	
2008.000000000000	  0.232590633862	
2009.000000000000	  0.221100919365	
2010.000000000000	  0.211344896333	
2011.000000000000	  0.198350731836	
2012.000000000000	  0.194517943010	
2013.000000000000	  0.195713222119	
2014.000000000000	  0.205581247245	
2015.000000000000	  0.211196694728	
2016.000000000000	  0.218422138663	
2017.000000000000	  0.223637605738	
2018.000000000000	  0.244754203392	
2019.000000000000	  0.263787083818	


==> results_mean_female_1_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002144948524	
1978.000000000000	  0.004646750498	
1979.000000000000	  0.009170344035	
1980.000000000000	  0.015177524658	
1981.000000000000	  0.017666929665	
1982.000000000000	  0.019483233940	
1983.000000000000	  0.019954575105	
1984.000000000000	  0.026388281671	
1985.000000000000	  0.034453715231	
1986.000000000000	  0.041151897079	
1987.000000000000	  0.055686324282	
1988.000000000000	  0.064728515554	
1989.000000000000	  0.075431375087	
1990.000000000000	  0.080677039417	
1991.000000000000	  0.086656352224	
1992.000000000000	  0.094808646006	
1993.000000000000	  0.101578970765	
1994.000000000000	  0.100927700447	
1995.000000000000	  0.102988092225	
1996.000000000000	  0.113990321272	
1997.000000000000	  0.113891522937	
1998.000000000000	  0.123634032382	
1999.000000000000	  0.129713265425	
2000.000000000000	  0.141014811135	
2001.000000000000	  0.139549526208	
2002.000000000000	  0.134211350705	
2003.000000000000	  0.128657254122	
2004.000000000000	  0.117159087045	
2005.000000000000	  0.115371071541	
2006.000000000000	  0.121313909797	
2007.000000000000	  0.127775512457	
2008.000000000000	  0.135649596695	
2009.000000000000	  0.129962179815	
2010.000000000000	  0.119755854846	
2011.000000000000	  0.110244108212	
2012.000000000000	  0.105283550366	
2013.000000000000	  0.108183494055	
2014.000000000000	  0.108186520942	
2015.000000000000	  0.114021184684	
2016.000000000000	  0.121384673990	
2017.000000000000	  0.122359717427	
2018.000000000000	  0.124589780614	
2019.000000000000	  0.142137910322	


==> results_mean_female_1_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009855361524	
1978.000000000000	  0.019272091284	
1979.000000000000	  0.033231152882	
1980.000000000000	  0.051357386824	
1981.000000000000	  0.056709641308	
1982.000000000000	  0.061650069113	
1983.000000000000	  0.056976975162	
1984.000000000000	  0.071377207222	
1985.000000000000	  0.096571217673	
1986.000000000000	  0.100214987951	
1987.000000000000	  0.131479469880	
1988.000000000000	  0.144410613826	
1989.000000000000	  0.158511956256	
1990.000000000000	  0.167253298144	
1991.000000000000	  0.172811537608	
1992.000000000000	  0.187989351205	
1993.000000000000	  0.193729592750	
1994.000000000000	  0.199528979162	
1995.000000000000	  0.193879996741	
1996.000000000000	  0.214170089953	
1997.000000000000	  0.216604197104	
1998.000000000000	  0.223532509658	
1999.000000000000	  0.239393908064	
2000.000000000000	  0.256871217365	
2001.000000000000	  0.277559543914	
2002.000000000000	  0.274252479907	
2003.000000000000	  0.249856339166	
2004.000000000000	  0.233273352551	
2005.000000000000	  0.244862781307	
2006.000000000000	  0.240776025491	
2007.000000000000	  0.256548502083	
2008.000000000000	  0.265592302075	
2009.000000000000	  0.248235643427	
2010.000000000000	  0.229525352496	
2011.000000000000	  0.213008185444	
2012.000000000000	  0.208758190904	
2013.000000000000	  0.199132782819	
2014.000000000000	  0.226849129954	
2015.000000000000	  0.212777073063	
2016.000000000000	  0.223365437817	
2017.000000000000	  0.225621521675	
2018.000000000000	  0.231525732429	
2019.000000000000	  0.255938453431	


==> results_mean_female_1_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002149862387	
1978.000000000000	  0.003601704153	
1979.000000000000	  0.007969889859	
1980.000000000000	  0.014947344026	
1981.000000000000	  0.016241237115	
1982.000000000000	  0.017650976100	
1983.000000000000	  0.016165385766	
1984.000000000000	  0.021522510787	
1985.000000000000	  0.030598852425	
1986.000000000000	  0.038790870351	
1987.000000000000	  0.051741987316	
1988.000000000000	  0.061242403039	
1989.000000000000	  0.073494609942	
1990.000000000000	  0.079366350294	
1991.000000000000	  0.085170472027	
1992.000000000000	  0.092951058420	
1993.000000000000	  0.097898534417	
1994.000000000000	  0.110639326345	
1995.000000000000	  0.110951146065	
1996.000000000000	  0.118893809082	
1997.000000000000	  0.117057749599	
1998.000000000000	  0.128781363337	
1999.000000000000	  0.150138216161	
2000.000000000000	  0.166592742771	
2001.000000000000	  0.177532953415	
2002.000000000000	  0.171632257984	
2003.000000000000	  0.166811547720	
2004.000000000000	  0.167789341863	
2005.000000000000	  0.167543168948	
2006.000000000000	  0.165380990722	
2007.000000000000	  0.179625929562	
2008.000000000000	  0.198381918103	
2009.000000000000	  0.190285948035	
2010.000000000000	  0.181868664880	
2011.000000000000	  0.169065592640	
2012.000000000000	  0.162789714462	
2013.000000000000	  0.173396858708	
2014.000000000000	  0.182104485983	
2015.000000000000	  0.187557548670	
2016.000000000000	  0.194011989265	
2017.000000000000	  0.201000938491	
2018.000000000000	  0.220784685278	
2019.000000000000	  0.231803261282	


==> results_mean_female_1_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005586459104	
1978.000000000000	  0.013868621909	
1979.000000000000	  0.020064585566	
1980.000000000000	  0.032774392508	
1981.000000000000	  0.037020628619	
1982.000000000000	  0.039599829549	
1983.000000000000	  0.039305290520	
1984.000000000000	  0.047610318123	
1985.000000000000	  0.058564087886	
1986.000000000000	  0.070386646405	
1987.000000000000	  0.090393425773	
1988.000000000000	  0.103387705886	
1989.000000000000	  0.115554891839	
1990.000000000000	  0.120848024422	
1991.000000000000	  0.127233636097	
1992.000000000000	  0.135032208607	
1993.000000000000	  0.139133246596	
1994.000000000000	  0.146944502455	
1995.000000000000	  0.146825573634	
1996.000000000000	  0.161799461140	
1997.000000000000	  0.157298585945	
1998.000000000000	  0.175615177636	
1999.000000000000	  0.186452388956	
2000.000000000000	  0.208032245958	
2001.000000000000	  0.218336358766	
2002.000000000000	  0.219382571468	
2003.000000000000	  0.202335061022	
2004.000000000000	  0.201984581410	
2005.000000000000	  0.201378244983	
2006.000000000000	  0.199885257010	
2007.000000000000	  0.217278348877	
2008.000000000000	  0.232590633862	
2009.000000000000	  0.221100919365	
2010.000000000000	  0.211344896333	
2011.000000000000	  0.198350731836	
2012.000000000000	  0.194517943010	
2013.000000000000	  0.195713222119	
2014.000000000000	  0.205581247245	
2015.000000000000	  0.211196694728	
2016.000000000000	  0.218422138663	
2017.000000000000	  0.223637605738	
2018.000000000000	  0.244754203392	
2019.000000000000	  0.263787083818	


==> results_mean_female_1_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.008806588176	
1978.000000000000	 -0.007661023711	
1979.000000000000	 -0.007246678620	
1980.000000000000	  0.012797457684	
1981.000000000000	  0.003712884271	
1982.000000000000	  0.000193381916	
1983.000000000000	  0.003607844195	
1984.000000000000	  0.011420307797	
1985.000000000000	  0.008308990960	
1986.000000000000	  0.015914164607	
1987.000000000000	  0.021637172989	
1988.000000000000	  0.010812661538	
1989.000000000000	  0.021421830217	
1990.000000000000	  0.017738094933	
1991.000000000000	  0.004544236791	
1992.000000000000	  0.011481619048	
1993.000000000000	 -0.005932515912	
1994.000000000000	  0.003792409643	
1995.000000000000	 -0.004402186710	
1996.000000000000	 -0.006452723169	
1997.000000000000	 -0.003078056792	
1998.000000000000	  0.015386137053	
1999.000000000000	  0.006326919870	
2000.000000000000	  0.026937786713	
2001.000000000000	  0.031298315589	
2002.000000000000	  0.009420835090	
2003.000000000000	  0.009848693714	
2004.000000000000	  0.013144817329	
2005.000000000000	 -0.000858729913	
2006.000000000000	  0.011972551807	
2007.000000000000	 -0.002529930577	
2008.000000000000	 -0.002814602652	
2009.000000000000	 -0.013979496363	
2010.000000000000	 -0.005682858291	
2011.000000000000	 -0.013530629966	
2012.000000000000	 -0.008622665809	
2013.000000000000	 -0.024942681964	
2014.000000000000	 -0.007340080290	
2015.000000000000	  0.002231531031	
2016.000000000000	 -0.015960158153	
2017.000000000000	 -0.009170047519	
2018.000000000000	  0.001912300901	
2019.000000000000	 -0.013744109427	


==> results_mean_female_1_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.005920342378	
1978.000000000000	 -0.014027605189	
1979.000000000000	  0.016662201970	
1980.000000000000	  0.006935298994	
1981.000000000000	  0.013293207330	
1982.000000000000	  0.008611461380	
1983.000000000000	 -0.005244618502	
1984.000000000000	  0.016396959318	
1985.000000000000	  0.007057959720	
1986.000000000000	  0.024398733512	
1987.000000000000	  0.034058931561	
1988.000000000000	  0.029802643042	
1989.000000000000	  0.045608472057	
1990.000000000000	  0.051690726471	
1991.000000000000	  0.025555378569	
1992.000000000000	  0.037600664992	
1993.000000000000	  0.053738626611	
1994.000000000000	 -0.008431128663	
1995.000000000000	  0.035549388266	
1996.000000000000	  0.038213239852	
1997.000000000000	  0.046305961272	
1998.000000000000	  0.066127218441	
1999.000000000000	  0.026135994961	
2000.000000000000	  0.054089911083	
2001.000000000000	  0.082077359110	
2002.000000000000	  0.077258109011	
2003.000000000000	  0.055744062882	
2004.000000000000	  0.060264614112	
2005.000000000000	  0.061261138701	
2006.000000000000	  0.062429815666	
2007.000000000000	  0.065593351753	
2008.000000000000	  0.076995320806	
2009.000000000000	  0.068278835709	
2010.000000000000	  0.077247096032	
2011.000000000000	  0.038665125217	
2012.000000000000	  0.050083596761	
2013.000000000000	  0.015521757347	
2014.000000000000	  0.032016675073	
2015.000000000000	  0.042323173122	
2016.000000000000	  0.040603466287	
2017.000000000000	  0.048299824710	
2018.000000000000	  0.040626099166	
2019.000000000000	  0.089642580665	


==> results_mean_female_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.014103578508	
1978.000000000000	  0.030036334660	
1979.000000000000	  0.054279064500	
1980.000000000000	  0.071426329813	
1981.000000000000	  0.072237568862	
1982.000000000000	  0.069691302209	
1983.000000000000	  0.065617657538	
1984.000000000000	  0.076176589748	
1985.000000000000	  0.098125378057	
1986.000000000000	  0.111175290118	
1987.000000000000	  0.119163191473	
1988.000000000000	  0.131596919592	
1989.000000000000	  0.138601477791	
1990.000000000000	  0.139064206406	
1991.000000000000	  0.138663778415	
1992.000000000000	  0.144219494040	
1993.000000000000	  0.146236106418	
1994.000000000000	  0.150112312168	
1995.000000000000	  0.159809818191	
1996.000000000000	  0.183536103154	
1997.000000000000	  0.162654000271	
1998.000000000000	  0.169659006170	
1999.000000000000	  0.176250264062	
2000.000000000000	  0.188703366956	
2001.000000000000	  0.204243216995	
2002.000000000000	  0.201151789164	
2003.000000000000	  0.178220563057	
2004.000000000000	  0.178267602766	
2005.000000000000	  0.177603698805	
2006.000000000000	  0.177715257154	
2007.000000000000	  0.186039462313	
2008.000000000000	  0.185307784421	
2009.000000000000	  0.179854967152	
2010.000000000000	  0.157316813881	
2011.000000000000	  0.151005400349	
2012.000000000000	  0.144012215665	
2013.000000000000	  0.154467259474	
2014.000000000000	  0.168345538648	
2015.000000000000	  0.156822386608	
2016.000000000000	  0.154763948686	


==> results_mean_female_2021_500.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.006844268775763378	-0.0036969232010677397	0.0035924844116101895	0.02539679067777535	0.03213662066408118
1978.0	0.01350730835421766	0.014089376431423556	0.004300444130103456	0.04568562138443466	0.07758275030017933
1979.0	0.023426270719767297	0.040259839697143314	0.003167782615471247	0.06996307304211391	0.13681696607449575
1980.0	0.03576954468088711	0.047176659251617584	-0.019270486366053108	0.09118379018876271	0.15485950775521432
1981.0	0.04075051685876018	0.046495296454358966	-0.0513034548953615	0.10233898037628175	0.1382813387940394
1982.0	0.0433263641718216	0.04563764903912313	-0.06849668978987816	0.11645356270680368	0.13692088612787026
1983.0	0.04490377159173823	0.041397541982824575	-0.058600485575897206	0.1382086392380361	0.16590946723670172
1984.0	0.05474284916380569	0.05350025634251251	-0.03431697897219312	0.15750863127829212	0.2314347578124172
1985.0	0.06799209983381543	0.080706344739825	-0.029949462774339148	0.17257086678696726	0.2913198485862685
1986.0	0.07807716173770227	0.09622667757835507	-0.014110586023871408	0.18471160278342738	0.34490485607561333
1987.0	0.10182878112622527	0.10644507881751882	0.016442384343237654	0.1916676702133415	0.41638391450032325
1988.0	0.11845255038718298	0.1272542011216962	0.022026698891970956	0.20241667884796516	0.4701501292488153
1989.0	0.12996776452166625	0.13537940594280182	0.007253161903807359	0.22470161195947283	0.4973019443277482
1990.0	0.1399381411765807	0.14155598712277767	0.028559071595286405	0.2335739614533982	0.543627161348043
1991.0	0.1459866392855428	0.13883901983980276	0.007912015003856738	0.24953813054004534	0.5422758046692476
1992.0	0.1603779856475588	0.14691325622197923	0.0004357599634765751	0.25483161694057305	0.5625586187735876
1993.0	0.16721699984200353	0.148630744143977	0.005719803296337134	0.2725225448617725	0.5940900921440903
1994.0	0.16803539896158545	0.14972831360758318	0.0012406503469014074	0.2851622980506078	0.6041666609666778
1995.0	0.17073786794402424	0.1590687967137907	0.012608947070957234	0.29837985589691357	0.6407954676256857
1996.0	0.1845394922924313	0.17230214254173795	-0.003668921801222746	0.31271032483091643	0.6658830378638629
1997.0	0.18653883178178932	0.17075580077631258	0.0025942653305439396	0.3205106249831365	0.6803995228717823
1998.0	0.19743893514168268	0.18659600414739105	0.01800788117297854	0.33490190143775345	0.7369447218998056
1999.0	0.20926942258706352	0.19473000681740618	0.04883737599110048	0.3542254975757281	0.8070623029712983
2000.0	0.223327754705099	0.20780708909776716	0.06856324336879364	0.36523501066730557	0.8649330978389654
2001.0	0.22442464615101576	0.199971992291074	0.08397785002647878	0.37480068869737165	0.8831751771659402
2002.0	0.2167020589324536	0.1957134101190334	0.09542268535753302	0.381018417064312	0.8888565714733321
2003.0	0.2062725122344309	0.17895139797788212	0.11505903541492452	0.38996013410996877	0.8902430797372063
2004.0	0.18975858999976006	0.17444240198638308	0.1198784549114408	0.3962996399806908	0.8803790868782747
2005.0	0.19100883537041777	0.16912402401434928	0.10853273653425605	0.3965972410125569	0.86526283693158
2006.0	0.19993142858999424	0.17329266707153554	0.10846769976637273	0.4054414560860192	0.8871332515139218
2007.0	0.20765683990589412	0.174379506813406	0.1106516490563821	0.41576234972744497	0.9084503455031272
2008.0	0.21895175937224873	0.17399026048703867	0.11557168194032041	0.43709579550418814	0.945609497303796
2009.0	0.2122496729399581	0.15208141638022762	0.09384490626917731	0.43718231063980484	0.8953583062291679
2010.0	0.19259741985117304	0.11567932434278363	0.11829712098173818	0.4425838420783046	0.8691577072539994
2011.0	0.17910021299609818	0.11393257879627906	0.11133045279870016	0.4546248637831111	0.8589881083741886
2012.0	0.17501483335695586	0.09927227271412488	0.09379403940218138	0.4661053783246943	0.8341865237979564
2013.0	0.17491065267182435	0.10766454836745853	0.09473423849758848	0.479993500668856	0.8573029402057274
2014.0	0.17810509215887663	0.10323635858833574	0.08763688448315601	0.4914983922386056	0.860476727468974
2015.0	0.18467453973963524	0.1150159066148831	0.070798623613952	0.4938675132439751	0.8643565832124455
2016.0	0.19565790752480558	0.12594301120205276	0.11318163811165183	0.5134245316963119	0.948207088534822
2017.0	0.19792230652114737	0.13747861230034633	0.13444766776121386	0.5270564793340121	0.9969050659167197
2018.0	0.21000869766054953	0.1363293323418344	0.1409115150854297	0.5332032098174779	1.0204527549052915
2019.0	0.23058549531428352	0.1478662324826722	0.15321526258438314	0.5406671320105847	1.0723341223919236


==> results_mean_female_2021a.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.003272637013233859	0.017023203981197214	0.011257910776014813	0.004811374403192606	0.03636512617363849
1978.0	0.006036528807849689	0.04108648286020288	0.012967417891999832	0.0148984543019557	0.07498888386200811
1979.0	0.013243965618206665	0.07798027035833036	0.01964573082921167	0.019623326643100597	0.13049329344884927
1980.0	0.022191578813669392	0.10272441193358961	0.0035813337039792754	0.03073827539584709	0.15923559984708535
1981.0	0.026958919132038076	0.10683932850725714	-0.025129056767138728	0.03432286384059384	0.14299205471275034
1982.0	0.029833488252048415	0.10430294900055334	-0.03813594524353799	0.03728799161392069	0.13328848362298445
1983.0	0.03103027332275996	0.11119208532529631	-0.01595018456969425	0.04344332297693903	0.16971549705530106
1984.0	0.038930923121038456	0.1317494654059884	0.01230946107624223	0.04602731838069664	0.2290171679839657
1985.0	0.0523625732250922	0.16259965059885664	0.021980920595632985	0.05453526552895257	0.2914784099485344
1986.0	0.06613476361969878	0.18760583509064174	0.0439718319791387	0.057214394735769676	0.3549268254252489
1987.0	0.08288728663601325	0.20571130154926207	0.07579327992006216	0.06129366464619673	0.4256855327515342
1988.0	0.09745950459075049	0.23053812482088448	0.08499792971034591	0.06667513211524376	0.4796706912372246
1989.0	0.11563234592510635	0.24750276326120313	0.07983280679280373	0.06456423858372683	0.5075321545628401
1990.0	0.12240618536757206	0.2518458399573966	0.1027166122748623	0.0707431890732566	0.5477118266730876
1991.0	0.1239583694302287	0.25330896095300504	0.0870403234344862	0.07774833820560827	0.5420559920233282
1992.0	0.14221071243139913	0.2634210422259919	0.07948897478097106	0.07639098221085511	0.5615117116492172
1993.0	0.15205567064445247	0.26938368201111185	0.09178983335759525	0.07932835029298706	0.5925575363061466
1994.0	0.1599153271042232	0.2762600563260775	0.09253699816071388	0.08163991974686259	0.6103523013378771
1995.0	0.16373926252784676	0.2875118956284449	0.10776277669081039	0.08528248543436885	0.6442964202814709
1996.0	0.17284287908931906	0.2983157445454061	0.08967258548133623	0.09174021992487201	0.6525714290409335
1997.0	0.17551507807815117	0.2931459457800314	0.09909128290797499	0.09702390420401849	0.664776210970176
1998.0	0.18442062976613352	0.3164502073311919	0.11881412072487407	0.09849812179680764	0.7181830796190072
1999.0	0.19941716980086252	0.3302446518195594	0.14795311391469748	0.10725637596361152	0.784871311498731
2000.0	0.21554843786075564	0.3463206855198437	0.16495563786181466	0.10908087063143175	0.8359056318738458
2001.0	0.24098746678328248	0.36126801617106713	0.18106282038409827	0.08845936077284207	0.87177766411129
2002.0	0.23392679163695124	0.35959444822519915	0.19669456358233936	0.09158813787905704	0.8818039413235468
2003.0	0.22313535127132764	0.34230994899910844	0.21492676989550247	0.09234814571739922	0.8727202158833377
2004.0	0.21243699179895267	0.34098324862395163	0.2252858887067865	0.09421340563229162	0.8729195347619825
2005.0	0.21959512038238346	0.3395257905118538	0.22004773874657463	0.09353908880542083	0.8727077384462327
2006.0	0.2176110909690911	0.34475778897027703	0.22269580455353125	0.09563021908594325	0.8806949035788426
2007.0	0.231143117879072	0.35014386362645616	0.23036294426505247	0.09661873858988027	0.9082686643604609
2008.0	0.24465476404396147	0.3573914479790427	0.24115508058612647	0.10087064784132113	0.9440719404504518
2009.0	0.24274279047100975	0.3370082440422194	0.22950195872270118	0.09820536839864084	0.9074583616345712
2010.0	0.22701207536916082	0.3077663096002917	0.25090442432121746	0.10576385329903484	0.8914466625897048
2011.0	0.2106935853377289	0.3041235413939369	0.25490803525968647	0.10781514439334645	0.8775403063846987
2012.0	0.20585564896232497	0.2922507881247342	0.24967365943116307	0.11652598482255432	0.8643060813407765
2013.0	0.2080280264390749	0.2976149007590413	0.2584724821076839	0.11332300309215308	0.8774384123979532
2014.0	0.21680662070334214	0.30258517296798904	0.2583264024503433	0.11642352666983165	0.894141722791506
2015.0	0.21751631502813967	0.3030592784433925	0.24699184055529708	0.11848171840068396	0.8860491524275133
2016.0	0.2184397432464772	0.3118884016705754	0.28310784488764185	0.12391330403895294	0.9373492938436474
2017.0	0.22024009910252257	0.33011687174101206	0.3066263868226478	0.1229838640828081	0.9799672217489905
2018.0	0.23731503404362897	0.332873960110431	0.32008419646859476	0.12542302284020548	1.0156962134628602
2019.0	0.25742335881237827	0.35396229298820836	0.32794243641950127	0.11929273332390625	1.058620821543994


==> results_mean_female_2_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.008860534914	
1978.000000000000	  0.025477072001	
1979.000000000000	  0.056221012205	
1980.000000000000	  0.075645586068	
1981.000000000000	  0.078245564857	
1982.000000000000	  0.073917569265	
1983.000000000000	  0.070840231307	
1984.000000000000	  0.085981612480	
1985.000000000000	  0.114335939044	
1986.000000000000	  0.135011822322	
1987.000000000000	  0.154146437474	
1988.000000000000	  0.178691986195	
1989.000000000000	  0.190412891019	
1990.000000000000	  0.195204640552	
1991.000000000000	  0.193855826670	
1992.000000000000	  0.198556283927	
1993.000000000000	  0.202130436123	
1994.000000000000	  0.205788409756	
1995.000000000000	  0.223425209763	
1996.000000000000	  0.239378274177	
1997.000000000000	  0.238618938154	
1998.000000000000	  0.262636385234	
1999.000000000000	  0.279222333681	
2000.000000000000	  0.298337268078	
2001.000000000000	  0.329530187602	
2002.000000000000	  0.319381509413	
2003.000000000000	  0.298940962252	
2004.000000000000	  0.299396881036	
2005.000000000000	  0.292379149928	
2006.000000000000	  0.296209388741	
2007.000000000000	  0.313946325309	
2008.000000000000	  0.320269900537	
2009.000000000000	  0.291784073550	
2010.000000000000	  0.264610490133	
2011.000000000000	  0.247001444556	
2012.000000000000	  0.236279566389	
2013.000000000000	  0.248968969651	
2014.000000000000	  0.252322490797	
2015.000000000000	  0.263101990916	
2016.000000000000	  0.272684992078	
2017.000000000000	  0.290557254026	
2018.000000000000	  0.301589312816	
2019.000000000000	  0.321656601926	


==> results_mean_female_2_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002378001834	
1978.000000000000	  0.015790210260	
1979.000000000000	  0.038128780312	
1980.000000000000	  0.050724915711	
1981.000000000000	  0.050731776723	
1982.000000000000	  0.045708960470	
1983.000000000000	  0.044228463496	
1984.000000000000	  0.054753425093	
1985.000000000000	  0.079215261761	
1986.000000000000	  0.095171566915	
1987.000000000000	  0.105369914524	
1988.000000000000	  0.124159909857	
1989.000000000000	  0.133290219602	
1990.000000000000	  0.134565914670	
1991.000000000000	  0.131893896912	
1992.000000000000	  0.134333812749	
1993.000000000000	  0.136332858838	
1994.000000000000	  0.138275749246	
1995.000000000000	  0.152135215164	
1996.000000000000	  0.164708376421	
1997.000000000000	  0.164359791943	
1998.000000000000	  0.181759291487	
1999.000000000000	  0.190031426683	
2000.000000000000	  0.206365005965	
2001.000000000000	  0.225035429300	
2002.000000000000	  0.217732554652	
2003.000000000000	  0.200215840190	
2004.000000000000	  0.197825919902	
2005.000000000000	  0.192896027369	
2006.000000000000	  0.200087181507	
2007.000000000000	  0.213923093295	
2008.000000000000	  0.213158209918	
2009.000000000000	  0.195282708670	
2010.000000000000	  0.167821662611	
2011.000000000000	  0.156249678279	
2012.000000000000	  0.151389606127	
2013.000000000000	  0.159000338276	
2014.000000000000	  0.157054181618	
2015.000000000000	  0.163618409412	
2016.000000000000	  0.170655144747	
2017.000000000000	  0.187829250911	
2018.000000000000	  0.192876105854	
2019.000000000000	  0.210992139042	


==> results_mean_female_2_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001896473749	
1978.000000000000	  0.024820070520	
1979.000000000000	  0.055701171886	
1980.000000000000	  0.068810280292	
1981.000000000000	  0.069763509780	
1982.000000000000	  0.069404760954	
1983.000000000000	  0.065324485715	
1984.000000000000	  0.081127548702	
1985.000000000000	  0.111548980617	
1986.000000000000	  0.130697996659	
1987.000000000000	  0.146983990041	
1988.000000000000	  0.174848189142	
1989.000000000000	  0.184727859271	
1990.000000000000	  0.193943176731	
1991.000000000000	  0.191206604609	
1992.000000000000	  0.202999868716	
1993.000000000000	  0.204226792260	
1994.000000000000	  0.208991893432	
1995.000000000000	  0.218362840617	
1996.000000000000	  0.233879582412	
1997.000000000000	  0.233407609089	
1998.000000000000	  0.250048894887	
1999.000000000000	  0.262250782297	
2000.000000000000	  0.277731733990	
2001.000000000000	  0.273053370081	
2002.000000000000	  0.266212939554	
2003.000000000000	  0.244986796893	
2004.000000000000	  0.237441871769	
2005.000000000000	  0.233918405178	
2006.000000000000	  0.238768542569	
2007.000000000000	  0.242281545712	
2008.000000000000	  0.243278607530	
2009.000000000000	  0.221084711227	
2010.000000000000	  0.178491600662	
2011.000000000000	  0.171572306414	
2012.000000000000	  0.158086553555	
2013.000000000000	  0.163356239359	
2014.000000000000	  0.160738923018	
2015.000000000000	  0.174300016427	
2016.000000000000	  0.185692486141	
2017.000000000000	  0.201059568892	
2018.000000000000	  0.204905115846	
2019.000000000000	  0.220379453394	


==> results_mean_female_2_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002782891117	
1978.000000000000	  0.018433934449	
1979.000000000000	  0.040895318936	
1980.000000000000	  0.057930238349	
1981.000000000000	  0.053558613423	
1982.000000000000	  0.044599486588	
1983.000000000000	  0.041762150170	
1984.000000000000	  0.050111952560	
1985.000000000000	  0.073687361949	
1986.000000000000	  0.084803147811	
1987.000000000000	  0.093403564825	
1988.000000000000	  0.109465427731	
1989.000000000000	  0.114994029172	
1990.000000000000	  0.118697924798	
1991.000000000000	  0.121930343809	
1992.000000000000	  0.124798661193	
1993.000000000000	  0.131792973681	
1994.000000000000	  0.142058659789	
1995.000000000000	  0.139123733422	
1996.000000000000	  0.145285859132	
1997.000000000000	  0.145185950260	
1998.000000000000	  0.152778529403	
1999.000000000000	  0.153012662547	
2000.000000000000	  0.164698844969	
2001.000000000000	  0.166099596114	
2002.000000000000	  0.162612433023	
2003.000000000000	  0.158763607727	
2004.000000000000	  0.152251880905	
2005.000000000000	  0.153754711908	
2006.000000000000	  0.156439766576	
2007.000000000000	  0.165781461462	
2008.000000000000	  0.159961823630	
2009.000000000000	  0.146543080148	
2010.000000000000	  0.123052632980	
2011.000000000000	  0.111891106631	
2012.000000000000	  0.113362595622	
2013.000000000000	  0.100728408955	
2014.000000000000	  0.100239349419	
2015.000000000000	  0.106209849193	
2016.000000000000	  0.113406372686	
2017.000000000000	  0.132649270447	
2018.000000000000	  0.119625388001	
2019.000000000000	  0.136520232518	


==> results_mean_female_2_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.015368098499	
1978.000000000000	  0.034509056936	
1979.000000000000	  0.069636719608	
1980.000000000000	  0.094350114641	
1981.000000000000	  0.098063706433	
1982.000000000000	  0.095404689199	
1983.000000000000	  0.097615122726	
1984.000000000000	  0.117361607705	
1985.000000000000	  0.148232047088	
1986.000000000000	  0.173103482899	
1987.000000000000	  0.194215273500	
1988.000000000000	  0.219874795819	
1989.000000000000	  0.230802867060	
1990.000000000000	  0.239485357671	
1991.000000000000	  0.239586555060	
1992.000000000000	  0.245702498035	
1993.000000000000	  0.254196297546	
1994.000000000000	  0.260787386676	
1995.000000000000	  0.279557607791	
1996.000000000000	  0.297619572922	
1997.000000000000	  0.297884125620	
1998.000000000000	  0.323274202086	
1999.000000000000	  0.342183157374	
2000.000000000000	  0.357912082919	
2001.000000000000	  0.394503358032	
2002.000000000000	  0.391652213040	
2003.000000000000	  0.377892983725	
2004.000000000000	  0.378004079545	
2005.000000000000	  0.370708006146	
2006.000000000000	  0.377059406081	
2007.000000000000	  0.398951651967	
2008.000000000000	  0.404517762652	
2009.000000000000	  0.380475364307	
2010.000000000000	  0.357512807872	
2011.000000000000	  0.345929787118	
2012.000000000000	  0.343776754902	
2013.000000000000	  0.353627011968	
2014.000000000000	  0.357785874986	
2015.000000000000	  0.367236538612	
2016.000000000000	  0.383129842432	
2017.000000000000	  0.405531128274	
2018.000000000000	  0.419395942038	
2019.000000000000	  0.436989193671	


==> results_mean_female_2_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002378001834	
1978.000000000000	  0.015790210260	
1979.000000000000	  0.038128780312	
1980.000000000000	  0.050724915711	
1981.000000000000	  0.050731776723	
1982.000000000000	  0.045708960470	
1983.000000000000	  0.044228463496	
1984.000000000000	  0.054753425093	
1985.000000000000	  0.079215261761	
1986.000000000000	  0.095171566915	
1987.000000000000	  0.105369914524	
1988.000000000000	  0.124159909857	
1989.000000000000	  0.133290219602	
1990.000000000000	  0.134565914670	
1991.000000000000	  0.131893896912	
1992.000000000000	  0.134333812749	
1993.000000000000	  0.136332858838	
1994.000000000000	  0.138275749246	
1995.000000000000	  0.152135215164	
1996.000000000000	  0.164708376421	
1997.000000000000	  0.164359791943	
1998.000000000000	  0.181759291487	
1999.000000000000	  0.190031426683	
2000.000000000000	  0.206365005965	
2001.000000000000	  0.225035429300	
2002.000000000000	  0.217732554652	
2003.000000000000	  0.200215840190	
2004.000000000000	  0.197825919902	
2005.000000000000	  0.192896027369	
2006.000000000000	  0.200087181507	
2007.000000000000	  0.213923093295	
2008.000000000000	  0.213158209918	
2009.000000000000	  0.195282708670	
2010.000000000000	  0.167821662611	
2011.000000000000	  0.156249678279	
2012.000000000000	  0.151389606127	
2013.000000000000	  0.159000338276	
2014.000000000000	  0.157054181618	
2015.000000000000	  0.163618409412	
2016.000000000000	  0.170655144747	
2017.000000000000	  0.187829250911	
2018.000000000000	  0.192876105854	
2019.000000000000	  0.210992139042	


==> results_mean_female_2_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005226345233	
1978.000000000000	  0.003899513462	
1979.000000000000	  0.025047634509	
1980.000000000000	  0.029761259129	
1981.000000000000	  0.022490680191	
1982.000000000000	 -0.014090971498	
1983.000000000000	 -0.012850536195	
1984.000000000000	 -0.004426758077	
1985.000000000000	  0.025764778279	
1986.000000000000	  0.060412686727	
1987.000000000000	  0.065667249699	
1988.000000000000	  0.065139628233	
1989.000000000000	  0.066426708690	
1990.000000000000	  0.084547279756	
1991.000000000000	  0.043709708137	
1992.000000000000	  0.056328663274	
1993.000000000000	  0.051892653932	
1994.000000000000	  0.046654181807	
1995.000000000000	  0.036480683826	
1996.000000000000	  0.064843493316	
1997.000000000000	  0.084078688839	
1998.000000000000	  0.108229417684	
1999.000000000000	  0.117620981861	
2000.000000000000	  0.188474703160	
2001.000000000000	  0.178615972604	
2002.000000000000	  0.137834906768	
2003.000000000000	  0.129610658392	
2004.000000000000	  0.094240033240	
2005.000000000000	  0.081802337581	
2006.000000000000	  0.119233748702	
2007.000000000000	  0.142157382161	
2008.000000000000	  0.135799310791	
2009.000000000000	  0.079381755896	
2010.000000000000	 -0.011221540373	
2011.000000000000	 -0.018688784111	
2012.000000000000	 -0.037036633769	
2013.000000000000	 -0.047345566506	
2014.000000000000	 -0.030231339336	
2015.000000000000	  0.005770581344	
2016.000000000000	  0.038759419817	
2017.000000000000	  0.033519506509	
2018.000000000000	  0.069603625951	
2019.000000000000	  0.086562216192	


==> results_mean_female_2_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.013175227259	
1978.000000000000	  0.032450987042	
1979.000000000000	  0.086355265877	
1980.000000000000	  0.111871536190	
1981.000000000000	  0.096846410228	
1982.000000000000	  0.099196604685	
1983.000000000000	  0.081563154298	
1984.000000000000	  0.065886975561	
1985.000000000000	  0.130170954012	
1986.000000000000	  0.111954716414	
1987.000000000000	  0.150483750436	
1988.000000000000	  0.188802902143	
1989.000000000000	  0.208097353750	
1990.000000000000	  0.219339020861	
1991.000000000000	  0.224790415033	
1992.000000000000	  0.195547350138	
1993.000000000000	  0.172815026840	
1994.000000000000	  0.167560647027	
1995.000000000000	  0.202443534697	
1996.000000000000	  0.219019356322	
1997.000000000000	  0.247030994598	
1998.000000000000	  0.247599110664	
1999.000000000000	  0.297462901924	
2000.000000000000	  0.313889185473	
2001.000000000000	  0.389451772727	
2002.000000000000	  0.354368386113	
2003.000000000000	  0.338192976364	
2004.000000000000	  0.319185869378	
2005.000000000000	  0.311144257742	
2006.000000000000	  0.347090677913	
2007.000000000000	  0.349157765621	
2008.000000000000	  0.357338653165	
2009.000000000000	  0.331826782624	
2010.000000000000	  0.314288290000	
2011.000000000000	  0.292860434382	
2012.000000000000	  0.288765038356	
2013.000000000000	  0.270549984640	
2014.000000000000	  0.270690167135	
2015.000000000000	  0.285750442843	
2016.000000000000	  0.344081217237	
2017.000000000000	  0.353245961447	
2018.000000000000	  0.382756302789	
2019.000000000000	  0.405964450698	


==> results_mean_female_3.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.007590135142	
1978.000000000000	 -0.014130067620	
1979.000000000000	  0.003371818687	
1980.000000000000	 -0.019941606293	
1981.000000000000	 -0.048417598400	
1982.000000000000	 -0.064144147717	
1983.000000000000	 -0.054167528709	
1984.000000000000	 -0.027571202624	
1985.000000000000	 -0.019382642615	
1986.000000000000	 -0.001701278159	
1987.000000000000	  0.026575097218	
1988.000000000000	  0.033229271238	
1989.000000000000	  0.020863168523	
1990.000000000000	  0.037024324558	
1991.000000000000	  0.018824679009	
1992.000000000000	  0.002671631784	
1993.000000000000	  0.012563923378	
1994.000000000000	  0.035683788913	
1995.000000000000	  0.035290987814	
1996.000000000000	  0.011687404803	
1997.000000000000	  0.040214858882	
1998.000000000000	  0.068111023187	
1999.000000000000	  0.085446220916	
2000.000000000000	  0.087573848843	
2001.000000000000	  0.115489849721	
2002.000000000000	  0.157763890284	
2003.000000000000	  0.150164402402	
2004.000000000000	  0.156187819821	
2005.000000000000	  0.139643372095	
2006.000000000000	  0.146812116179	
2007.000000000000	  0.161512458306	
2008.000000000000	  0.167471414471	
2009.000000000000	  0.139633345142	
2010.000000000000	  0.174336436200	
2011.000000000000	  0.150517997992	
2012.000000000000	  0.155853949114	
2013.000000000000	  0.149343818008	
2014.000000000000	  0.138106296608	
2015.000000000000	  0.155753556438	
2016.000000000000	  0.206421036306	


==> results_mean_female_3_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.007998769259	
1978.000000000000	  0.005833686896	
1979.000000000000	  0.003815164112	
1980.000000000000	 -0.011582249324	
1981.000000000000	 -0.044591228847	
1982.000000000000	 -0.061217972036	
1983.000000000000	 -0.054330849203	
1984.000000000000	 -0.026591687771	
1985.000000000000	 -0.021377411327	
1986.000000000000	 -0.000500213426	
1987.000000000000	  0.030526008362	
1988.000000000000	  0.037658706549	
1989.000000000000	  0.022622778669	
1990.000000000000	  0.042974993478	
1991.000000000000	  0.023436110996	
1992.000000000000	  0.004377309257	
1993.000000000000	  0.013199914825	
1994.000000000000	  0.020969579521	
1995.000000000000	  0.027095263933	
1996.000000000000	  0.029215574707	
1997.000000000000	  0.054558677977	
1998.000000000000	  0.075047445480	
1999.000000000000	  0.113796268216	
2000.000000000000	  0.118268947973	
2001.000000000000	  0.161912764480	
2002.000000000000	  0.195764410702	
2003.000000000000	  0.210989062224	
2004.000000000000	  0.227606197361	
2005.000000000000	  0.191848156777	
2006.000000000000	  0.199695848926	
2007.000000000000	  0.224558931752	
2008.000000000000	  0.234902609230	
2009.000000000000	  0.205980002175	
2010.000000000000	  0.253444947972	
2011.000000000000	  0.222134979420	
2012.000000000000	  0.232826245051	
2013.000000000000	  0.229322896333	
2014.000000000000	  0.215105930460	
2015.000000000000	  0.230150932459	
2016.000000000000	  0.288543612457	
2017.000000000000	  0.325551897531	
2018.000000000000	  0.353401473511	
2019.000000000000	  0.356522944711	


==> results_mean_female_3_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.010680478200	
1978.000000000000	  0.009008755281	
1979.000000000000	  0.015277018643	
1980.000000000000	 -0.004611805966	
1981.000000000000	 -0.034982171714	
1982.000000000000	 -0.051877504626	
1983.000000000000	 -0.040624828548	
1984.000000000000	 -0.015097401399	
1985.000000000000	 -0.010321637420	
1986.000000000000	  0.007137044086	
1987.000000000000	  0.042889881822	
1988.000000000000	  0.049977130794	
1989.000000000000	  0.038410182181	
1990.000000000000	  0.055891800514	
1991.000000000000	  0.035312733178	
1992.000000000000	  0.020645186663	
1993.000000000000	  0.027361934108	
1994.000000000000	  0.025398741434	
1995.000000000000	  0.039567844278	
1996.000000000000	  0.041367668056	
1997.000000000000	  0.069178415766	
1998.000000000000	  0.088360271081	
1999.000000000000	  0.122684567464	
2000.000000000000	  0.128534583485	
2001.000000000000	  0.173886333567	
2002.000000000000	  0.203374585245	
2003.000000000000	  0.218453255954	
2004.000000000000	  0.235185240630	
2005.000000000000	  0.203829972879	
2006.000000000000	  0.209753790854	
2007.000000000000	  0.235013722159	
2008.000000000000	  0.240316420284	
2009.000000000000	  0.211136547905	
2010.000000000000	  0.260831507680	
2011.000000000000	  0.225848503139	
2012.000000000000	  0.231263155336	
2013.000000000000	  0.227509111687	
2014.000000000000	  0.214917309527	
2015.000000000000	  0.235016701855	
2016.000000000000	  0.293999221093	
2017.000000000000	  0.323912803254	
2018.000000000000	  0.354255925886	
2019.000000000000	  0.354453456849	


==> results_mean_female_3_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003566354975	
1978.000000000000	  0.005550382935	
1979.000000000000	  0.000950675632	
1980.000000000000	 -0.019119168543	
1981.000000000000	 -0.053376163205	
1982.000000000000	 -0.069220459864	
1983.000000000000	 -0.058571070706	
1984.000000000000	 -0.036005254427	
1985.000000000000	 -0.030233570398	
1986.000000000000	 -0.013037124557	
1987.000000000000	  0.015373666842	
1988.000000000000	  0.021253898564	
1989.000000000000	  0.006527735281	
1990.000000000000	  0.028494863156	
1991.000000000000	  0.006403258463	
1992.000000000000	  0.001712135537	
1993.000000000000	  0.006869654508	
1994.000000000000	  0.002027100123	
1995.000000000000	  0.013860775069	
1996.000000000000	 -0.001486140252	
1997.000000000000	  0.005339039551	
1998.000000000000	  0.020539394376	
1999.000000000000	  0.052582661053	
2000.000000000000	  0.073664680419	
2001.000000000000	  0.086868135257	
2002.000000000000	  0.098370031436	
2003.000000000000	  0.119040799312	
2004.000000000000	  0.122484900605	
2005.000000000000	  0.110423900551	
2006.000000000000	  0.110893545057	
2007.000000000000	  0.113174966357	
2008.000000000000	  0.118121263982	
2009.000000000000	  0.096891514780	
2010.000000000000	  0.120167102786	
2011.000000000000	  0.115140335474	
2012.000000000000	  0.095535058834	
2013.000000000000	  0.097962588348	
2014.000000000000	  0.094532999121	
2015.000000000000	  0.074253388017	
2016.000000000000	  0.117432379108	
2017.000000000000	  0.138235115484	
2018.000000000000	  0.143438880318	
2019.000000000000	  0.156445638335	


==> results_mean_female_3_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.007664436968	
1978.000000000000	  0.009965345736	
1979.000000000000	  0.006956588863	
1980.000000000000	 -0.011900948692	
1981.000000000000	 -0.049338443213	
1982.000000000000	 -0.057984124831	
1983.000000000000	 -0.051036870070	
1984.000000000000	 -0.024708281849	
1985.000000000000	 -0.022742351843	
1986.000000000000	 -0.008277388813	
1987.000000000000	  0.025794631642	
1988.000000000000	  0.026722547268	
1989.000000000000	  0.011103008702	
1990.000000000000	  0.036096853219	
1991.000000000000	  0.024538349861	
1992.000000000000	  0.005786144021	
1993.000000000000	  0.020397935667	
1994.000000000000	  0.009051848434	
1995.000000000000	  0.019908544031	
1996.000000000000	  0.001332515773	
1997.000000000000	  0.015370053684	
1998.000000000000	  0.022242533349	
1999.000000000000	  0.052050497549	
2000.000000000000	  0.064868599181	
2001.000000000000	  0.093141809003	
2002.000000000000	  0.103119969066	
2003.000000000000	  0.123245939561	
2004.000000000000	  0.124611768352	
2005.000000000000	  0.115832960526	
2006.000000000000	  0.113799292564	
2007.000000000000	  0.123341127762	
2008.000000000000	  0.121661309275	
2009.000000000000	  0.110420757906	
2010.000000000000	  0.130906610650	
2011.000000000000	  0.127319766098	
2012.000000000000	  0.109517679172	
2013.000000000000	  0.109331985007	
2014.000000000000	  0.110075993256	
2015.000000000000	  0.092825907773	
2016.000000000000	  0.134425459203	
2017.000000000000	  0.168009322491	
2018.000000000000	  0.161427777125	
2019.000000000000	  0.178303470036	


==> results_mean_female_3_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.011530771481	
1978.000000000000	  0.010933288842	
1979.000000000000	  0.016832679262	
1980.000000000000	  0.009675347898	
1981.000000000000	 -0.021329332303	
1982.000000000000	 -0.033239415377	
1983.000000000000	 -0.015630145391	
1984.000000000000	  0.017189545730	
1985.000000000000	  0.026583397257	
1986.000000000000	  0.052925406157	
1987.000000000000	  0.089110711546	
1988.000000000000	  0.097723525754	
1989.000000000000	  0.088741410890	
1990.000000000000	  0.111712485761	
1991.000000000000	  0.099542837911	
1992.000000000000	  0.091913743992	
1993.000000000000	  0.107610955568	
1994.000000000000	  0.118452459076	
1995.000000000000	  0.128852021799	
1996.000000000000	  0.133540051705	
1997.000000000000	  0.163643865585	
1998.000000000000	  0.185809944371	
1999.000000000000	  0.219788915450	
2000.000000000000	  0.224065324751	
2001.000000000000	  0.266602843560	
2002.000000000000	  0.302944124516	
2003.000000000000	  0.317854421689	
2004.000000000000	  0.336036201606	
2005.000000000000	  0.312012606180	
2006.000000000000	  0.320360857521	
2007.000000000000	  0.347818076551	
2008.000000000000	  0.359345275209	
2009.000000000000	  0.339108303829	
2010.000000000000	  0.385416566434	
2011.000000000000	  0.365576294971	
2012.000000000000	  0.381126200160	
2013.000000000000	  0.378724439511	
2014.000000000000	  0.367114511494	
2015.000000000000	  0.384668806115	
2016.000000000000	  0.440907894444	
2017.000000000000	  0.476471085109	
2018.000000000000	  0.504305826132	
2019.000000000000	  0.508496446311	


==> results_mean_female_3_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.010680478200	
1978.000000000000	  0.009008755281	
1979.000000000000	  0.015277018643	
1980.000000000000	 -0.004611805966	
1981.000000000000	 -0.034982171714	
1982.000000000000	 -0.051877504626	
1983.000000000000	 -0.040624828548	
1984.000000000000	 -0.015097401399	
1985.000000000000	 -0.010321637420	
1986.000000000000	  0.007137044086	
1987.000000000000	  0.042889881822	
1988.000000000000	  0.049977130794	
1989.000000000000	  0.038410182181	
1990.000000000000	  0.055891800514	
1991.000000000000	  0.035312733178	
1992.000000000000	  0.020645186663	
1993.000000000000	  0.027361934108	
1994.000000000000	  0.025398741434	
1995.000000000000	  0.039567844278	
1996.000000000000	  0.041367668056	
1997.000000000000	  0.069178415766	
1998.000000000000	  0.088360271081	
1999.000000000000	  0.122684567464	
2000.000000000000	  0.128534583485	
2001.000000000000	  0.173886333567	
2002.000000000000	  0.203374585245	
2003.000000000000	  0.218453255954	
2004.000000000000	  0.235185240630	
2005.000000000000	  0.203829972879	
2006.000000000000	  0.209753790854	
2007.000000000000	  0.235013722159	
2008.000000000000	  0.240316420284	
2009.000000000000	  0.211136547905	
2010.000000000000	  0.260831507680	
2011.000000000000	  0.225848503139	
2012.000000000000	  0.231263155336	
2013.000000000000	  0.227509111687	
2014.000000000000	  0.214917309527	
2015.000000000000	  0.235016701855	
2016.000000000000	  0.293999221093	
2017.000000000000	  0.323912803254	
2018.000000000000	  0.354255925886	
2019.000000000000	  0.354453456849	


==> results_mean_female_3_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.039095303714	
1978.000000000000	  0.056526059289	
1979.000000000000	  0.036257980980	
1980.000000000000	  0.036296872498	
1981.000000000000	 -0.003007851808	
1982.000000000000	 -0.030279483305	
1983.000000000000	 -0.030348976818	
1984.000000000000	 -0.010199357384	
1985.000000000000	  0.005695398036	
1986.000000000000	 -0.021972705605	
1987.000000000000	  0.041698756712	
1988.000000000000	  0.037643043066	
1989.000000000000	  0.001449353709	
1990.000000000000	  0.045830312002	
1991.000000000000	  0.044230856949	
1992.000000000000	 -0.017973158682	
1993.000000000000	 -0.012861070095	
1994.000000000000	 -0.032982854898	
1995.000000000000	  0.039505890281	
1996.000000000000	  0.000268233621	
1997.000000000000	  0.102465380017	
1998.000000000000	  0.042570779371	
1999.000000000000	  0.074021991501	
2000.000000000000	  0.112366634148	
2001.000000000000	  0.126251866461	
2002.000000000000	  0.165487298022	
2003.000000000000	  0.210074056795	
2004.000000000000	  0.220117875296	
2005.000000000000	  0.171183571986	
2006.000000000000	  0.206265788553	
2007.000000000000	  0.242148593744	
2008.000000000000	  0.327435141543	
2009.000000000000	  0.203245208512	
2010.000000000000	  0.212148199690	
2011.000000000000	  0.202713472883	
2012.000000000000	  0.225861563413	
2013.000000000000	  0.229212807157	
2014.000000000000	  0.154208543512	
2015.000000000000	  0.136610353311	
2016.000000000000	  0.258573632154	
2017.000000000000	  0.233103063622	
2018.000000000000	  0.238047185388	
2019.000000000000	  0.293322294291	


==> results_mean_female_3_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.023170272938	
1978.000000000000	  0.035475411367	
1979.000000000000	  0.024273944303	
1980.000000000000	  0.014507842313	
1981.000000000000	 -0.035847871672	
1982.000000000000	 -0.029661670856	
1983.000000000000	 -0.020568377022	
1984.000000000000	 -0.020380096525	
1985.000000000000	 -0.036799253642	
1986.000000000000	 -0.015816805985	
1987.000000000000	  0.032539464952	
1988.000000000000	  0.023358784044	
1989.000000000000	  0.002328131118	
1990.000000000000	  0.041998165134	
1991.000000000000	 -0.017655741612	
1992.000000000000	 -0.034153854236	
1993.000000000000	 -0.014785067803	
1994.000000000000	 -0.018962623172	
1995.000000000000	 -0.025833658495	
1996.000000000000	 -0.024675182171	
1997.000000000000	 -0.045891954043	
1998.000000000000	 -0.014914141510	
1999.000000000000	  0.017029420687	
2000.000000000000	  0.035450540601	
2001.000000000000	  0.065231070149	
2002.000000000000	  0.073447941613	
2003.000000000000	  0.079386035185	
2004.000000000000	  0.065066774268	
2005.000000000000	  0.076546516063	
2006.000000000000	  0.043710003424	
2007.000000000000	  0.065429903111	
2008.000000000000	  0.092709415595	
2009.000000000000	  0.071907084359	
2010.000000000000	  0.117229201608	
2011.000000000000	  0.068495191806	
2012.000000000000	  0.076705306363	
2013.000000000000	  0.090770479472	
2014.000000000000	  0.089234192016	
2015.000000000000	  0.095155169827	
2016.000000000000	  0.220944195397	
2017.000000000000	  0.154606808254	
2018.000000000000	  0.261867254413	
2019.000000000000	  0.245021058478	


==> results_mean_female_4.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.019037302032	
1978.000000000000	  0.037604436920	
1979.000000000000	  0.057416821545	
1980.000000000000	  0.081006288871	
1981.000000000000	  0.092866197634	
1982.000000000000	  0.100506253362	
1983.000000000000	  0.121573355067	
1984.000000000000	  0.134564695171	
1985.000000000000	  0.152394209744	
1986.000000000000	  0.167321659720	
1987.000000000000	  0.179390426567	
1988.000000000000	  0.195538623382	
1989.000000000000	  0.206556585144	
1990.000000000000	  0.217942529136	
1991.000000000000	  0.230816281565	
1992.000000000000	  0.245498953497	
1993.000000000000	  0.254295623229	
1994.000000000000	  0.260837817620	
1995.000000000000	  0.276054061510	
1996.000000000000	  0.278331421242	
1997.000000000000	  0.289484037182	
1998.000000000000	  0.298699427259	
1999.000000000000	  0.306596517472	
2000.000000000000	  0.306812783836	
2001.000000000000	  0.304972362727	
2002.000000000000	  0.309909144318	
2003.000000000000	  0.311974006518	
2004.000000000000	  0.315638906228	
2005.000000000000	  0.315080832750	
2006.000000000000	  0.316317060197	
2007.000000000000	  0.320584030795	
2008.000000000000	  0.330173857676	
2009.000000000000	  0.330032382369	
2010.000000000000	  0.328038581706	
2011.000000000000	  0.335200324957	
2012.000000000000	  0.339222976897	
2013.000000000000	  0.340835696146	
2014.000000000000	  0.346532660915	
2015.000000000000	  0.342706873425	
2016.000000000000	  0.348909097818	


==> results_mean_female_4_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018724430094	
1978.000000000000	  0.037824139393	
1979.000000000000	  0.056580936325	
1980.000000000000	  0.081426110484	
1981.000000000000	  0.092393053060	
1982.000000000000	  0.100809666891	
1983.000000000000	  0.125038515973	
1984.000000000000	  0.139412206364	
1985.000000000000	  0.161316223825	
1986.000000000000	  0.178942504746	
1987.000000000000	  0.193496995887	
1988.000000000000	  0.205931548027	
1989.000000000000	  0.219122783606	
1990.000000000000	  0.231830711441	
1991.000000000000	  0.246607818934	
1992.000000000000	  0.267602935516	
1993.000000000000	  0.282331786863	
1994.000000000000	  0.295124061282	
1995.000000000000	  0.308884824462	
1996.000000000000	  0.313895848798	
1997.000000000000	  0.324518795747	
1998.000000000000	  0.334391865783	
1999.000000000000	  0.346866630840	
2000.000000000000	  0.347259593282	
2001.000000000000	  0.347771411647	
2002.000000000000	  0.353235934547	
2003.000000000000	  0.358945346366	
2004.000000000000	  0.361611601661	
2005.000000000000	  0.364835588241	
2006.000000000000	  0.369093228226	
2007.000000000000	  0.372589808275	
2008.000000000000	  0.383605099120	
2009.000000000000	  0.385151276952	
2010.000000000000	  0.385992068225	
2011.000000000000	  0.398622965418	
2012.000000000000	  0.405818444340	
2013.000000000000	  0.407480627059	
2014.000000000000	  0.418156249675	
2015.000000000000	  0.410403564175	
2016.000000000000	  0.416397146907	
2017.000000000000	  0.426252743341	
2018.000000000000	  0.431902617924	
2019.000000000000	  0.431917448256	


==> results_mean_female_4_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018412523482	
1978.000000000000	  0.037953975971	
1979.000000000000	  0.059201789008	
1980.000000000000	  0.085550095176	
1981.000000000000	  0.098181987453	
1982.000000000000	  0.108093824822	
1983.000000000000	  0.131835061424	
1984.000000000000	  0.148108561786	
1985.000000000000	  0.171520859570	
1986.000000000000	  0.190704703288	
1987.000000000000	  0.205083356514	
1988.000000000000	  0.220220296994	
1989.000000000000	  0.233983152308	
1990.000000000000	  0.247289102551	
1991.000000000000	  0.261748847910	
1992.000000000000	  0.283818180320	
1993.000000000000	  0.299648315694	
1994.000000000000	  0.311844954511	
1995.000000000000	  0.325291834312	
1996.000000000000	  0.331208598477	
1997.000000000000	  0.342387825521	
1998.000000000000	  0.351831287937	
1999.000000000000	  0.367619415527	
2000.000000000000	  0.370503355775	
2001.000000000000	  0.371316981822	
2002.000000000000	  0.376858736835	
2003.000000000000	  0.383019994959	
2004.000000000000	  0.385461480154	
2005.000000000000	  0.388489757749	
2006.000000000000	  0.393983400251	
2007.000000000000	  0.399748128637	
2008.000000000000	  0.411848346970	
2009.000000000000	  0.412430943987	
2010.000000000000	  0.415084981915	
2011.000000000000	  0.426056058219	
2012.000000000000	  0.433502427939	
2013.000000000000	  0.436890069427	
2014.000000000000	  0.447957221005	
2015.000000000000	  0.441694810920	
2016.000000000000	  0.448261991067	
2017.000000000000	  0.459852669414	
2018.000000000000	  0.468763087340	
2019.000000000000	  0.469984295483	


==> results_mean_female_4_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.024551910175	
1978.000000000000	  0.043574279470	
1979.000000000000	  0.067802353884	
1980.000000000000	  0.088026792767	
1981.000000000000	  0.099097866292	
1982.000000000000	  0.112755627610	
1983.000000000000	  0.134264296473	
1984.000000000000	  0.152437595135	
1985.000000000000	  0.166778405582	
1986.000000000000	  0.178407059835	
1987.000000000000	  0.186113699835	
1988.000000000000	  0.196674100492	
1989.000000000000	  0.217607509054	
1990.000000000000	  0.226693638028	
1991.000000000000	  0.241325074180	
1992.000000000000	  0.246481227465	
1993.000000000000	  0.264278151403	
1994.000000000000	  0.276299810106	
1995.000000000000	  0.288985664400	
1996.000000000000	  0.302788789651	
1997.000000000000	  0.311221904297	
1998.000000000000	  0.324157620078	
1999.000000000000	  0.344085389268	
2000.000000000000	  0.353079208537	
2001.000000000000	  0.363106109614	
2002.000000000000	  0.368554686437	
2003.000000000000	  0.377792477780	
2004.000000000000	  0.383316915080	
2005.000000000000	  0.385098006087	
2006.000000000000	  0.393470438520	
2007.000000000000	  0.402665675371	
2008.000000000000	  0.424199292663	
2009.000000000000	  0.425629076428	
2010.000000000000	  0.430184433359	
2011.000000000000	  0.440817155128	
2012.000000000000	  0.453169723047	
2013.000000000000	  0.466201327705	
2014.000000000000	  0.477488627034	
2015.000000000000	  0.479920361149	
2016.000000000000	  0.500180008437	
2017.000000000000	  0.513161972169	
2018.000000000000	  0.519845796008	
2019.000000000000	  0.526596920676	


==> results_mean_female_4_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018899987677	
1978.000000000000	  0.033544382187	
1979.000000000000	  0.056158101687	
1980.000000000000	  0.081725599715	
1981.000000000000	  0.090903508876	
1982.000000000000	  0.093669984466	
1983.000000000000	  0.122055316505	
1984.000000000000	  0.137335844160	
1985.000000000000	  0.156459250748	
1986.000000000000	  0.169375773686	
1987.000000000000	  0.183456196110	
1988.000000000000	  0.188895673525	
1989.000000000000	  0.210697532658	
1990.000000000000	  0.220203322200	
1991.000000000000	  0.235119978495	
1992.000000000000	  0.237286829691	
1993.000000000000	  0.260815722077	
1994.000000000000	  0.268686441831	
1995.000000000000	  0.283459751511	
1996.000000000000	  0.292522171774	
1997.000000000000	  0.294393099764	
1998.000000000000	  0.302136543863	
1999.000000000000	  0.321923223740	
2000.000000000000	  0.333292524760	
2001.000000000000	  0.339523100588	
2002.000000000000	  0.348609926696	
2003.000000000000	  0.355844596896	
2004.000000000000	  0.357005645405	
2005.000000000000	  0.370690731910	
2006.000000000000	  0.381011000648	
2007.000000000000	  0.375082521558	
2008.000000000000	  0.399529030806	
2009.000000000000	  0.406049329795	
2010.000000000000	  0.420803334141	
2011.000000000000	  0.429570783352	
2012.000000000000	  0.446342008368	
2013.000000000000	  0.450369249078	
2014.000000000000	  0.460689563196	
2015.000000000000	  0.459671925392	
2016.000000000000	  0.470063943216	
2017.000000000000	  0.479936355116	
2018.000000000000	  0.486407011076	
2019.000000000000	  0.489595535492	


==> results_mean_female_4_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.004692506290	
1978.000000000000	  0.017788247254	
1979.000000000000	  0.023735594112	
1980.000000000000	  0.034646838765	
1981.000000000000	  0.040531173093	
1982.000000000000	  0.044058063647	
1983.000000000000	  0.053362946322	
1984.000000000000	  0.056608668147	
1985.000000000000	  0.068901744368	
1986.000000000000	  0.074933216134	
1987.000000000000	  0.081828022263	
1988.000000000000	  0.088822017576	
1989.000000000000	  0.091070299960	
1990.000000000000	  0.097255574849	
1991.000000000000	  0.103131334745	
1992.000000000000	  0.108784997981	
1993.000000000000	  0.111494913508	
1994.000000000000	  0.113230544277	
1995.000000000000	  0.115191617804	
1996.000000000000	  0.116739736449	
1997.000000000000	  0.121531951617	
1998.000000000000	  0.121826738072	
1999.000000000000	  0.125674286813	
2000.000000000000	  0.123114221444	
2001.000000000000	  0.100462128751	
2002.000000000000	  0.100236969647	
2003.000000000000	  0.099502594008	
2004.000000000000	  0.097262454455	
2005.000000000000	  0.094638977173	
2006.000000000000	  0.096511327587	
2007.000000000000	  0.088595375230	
2008.000000000000	  0.090235357383	
2009.000000000000	  0.086460214061	
2010.000000000000	  0.086016930326	
2011.000000000000	  0.088355718826	
2012.000000000000	  0.088115798216	
2013.000000000000	  0.082626951902	
2014.000000000000	  0.086457149093	
2015.000000000000	  0.080678331562	
2016.000000000000	  0.081847924537	
2017.000000000000	  0.080935341211	
2018.000000000000	  0.080166206145	
2019.000000000000	  0.071971054047	


==> results_mean_female_4_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018412523482	
1978.000000000000	  0.037953975971	
1979.000000000000	  0.059201789008	
1980.000000000000	  0.085550095176	
1981.000000000000	  0.098181987453	
1982.000000000000	  0.108093824822	
1983.000000000000	  0.131835061424	
1984.000000000000	  0.148108561786	
1985.000000000000	  0.171520859570	
1986.000000000000	  0.190704703288	
1987.000000000000	  0.205083356514	
1988.000000000000	  0.220220296994	
1989.000000000000	  0.233983152308	
1990.000000000000	  0.247289102551	
1991.000000000000	  0.261748847910	
1992.000000000000	  0.283818180320	
1993.000000000000	  0.299648315694	
1994.000000000000	  0.311844954511	
1995.000000000000	  0.325291834312	
1996.000000000000	  0.331208598477	
1997.000000000000	  0.342387825521	
1998.000000000000	  0.351831287937	
1999.000000000000	  0.367619415527	
2000.000000000000	  0.370503355775	
2001.000000000000	  0.371316981822	
2002.000000000000	  0.376858736835	
2003.000000000000	  0.383019994959	
2004.000000000000	  0.385461480154	
2005.000000000000	  0.388489757749	
2006.000000000000	  0.393983400251	
2007.000000000000	  0.399748128637	
2008.000000000000	  0.411848346970	
2009.000000000000	  0.412430943987	
2010.000000000000	  0.415084981915	
2011.000000000000	  0.426056058219	
2012.000000000000	  0.433502427939	
2013.000000000000	  0.436890069427	
2014.000000000000	  0.447957221005	
2015.000000000000	  0.441694810920	
2016.000000000000	  0.448261991067	
2017.000000000000	  0.459852669414	
2018.000000000000	  0.468763087340	
2019.000000000000	  0.469984295483	


==> results_mean_female_4_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.015360211022	
1978.000000000000	  0.044166362338	
1979.000000000000	  0.063870855947	
1980.000000000000	  0.075049464085	
1981.000000000000	  0.101939364108	
1982.000000000000	  0.097366086662	
1983.000000000000	  0.137032004632	
1984.000000000000	  0.168032265625	
1985.000000000000	  0.204268467334	
1986.000000000000	  0.224802837619	
1987.000000000000	  0.207508497222	
1988.000000000000	  0.231451391084	
1989.000000000000	  0.252265381772	
1990.000000000000	  0.259155248441	
1991.000000000000	  0.272842826154	
1992.000000000000	  0.319644758852	
1993.000000000000	  0.324384648541	
1994.000000000000	  0.357701381216	
1995.000000000000	  0.381252974806	
1996.000000000000	  0.390770612151	
1997.000000000000	  0.383849607314	
1998.000000000000	  0.417318941767	
1999.000000000000	  0.447511843499	
2000.000000000000	  0.453484611612	
2001.000000000000	  0.448691777619	
2002.000000000000	  0.461960388979	
2003.000000000000	  0.474817447323	
2004.000000000000	  0.468283542891	
2005.000000000000	  0.477120651380	
2006.000000000000	  0.480049643151	
2007.000000000000	  0.492464749023	
2008.000000000000	  0.513561254268	
2009.000000000000	  0.513628435630	
2010.000000000000	  0.512513099125	
2011.000000000000	  0.512180548777	
2012.000000000000	  0.524253497954	
2013.000000000000	  0.543990854563	
2014.000000000000	  0.527861040973	
2015.000000000000	  0.504599641535	
2016.000000000000	  0.509799278902	
2017.000000000000	  0.511959072746	
2018.000000000000	  0.532356378764	
2019.000000000000	  0.542177784229	


==> results_mean_female_4_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.041521620172	
1978.000000000000	  0.051311460724	
1979.000000000000	  0.051691205557	
1980.000000000000	  0.109185904966	
1981.000000000000	  0.113135485181	
1982.000000000000	  0.107831831839	
1983.000000000000	  0.137264561709	
1984.000000000000	  0.172500240983	
1985.000000000000	  0.162862693655	
1986.000000000000	  0.192210199350	
1987.000000000000	  0.187268491473	
1988.000000000000	  0.188157748185	
1989.000000000000	  0.223924794130	
1990.000000000000	  0.231736433623	
1991.000000000000	  0.258874205125	
1992.000000000000	  0.263374722309	
1993.000000000000	  0.291331140413	
1994.000000000000	  0.272551073488	
1995.000000000000	  0.279719446555	
1996.000000000000	  0.287122894310	
1997.000000000000	  0.304505357500	
1998.000000000000	  0.329546905453	
1999.000000000000	  0.349183831906	
2000.000000000000	  0.341038636627	
2001.000000000000	  0.353530727953	
2002.000000000000	  0.349276912344	
2003.000000000000	  0.364011375411	
2004.000000000000	  0.384129157882	
2005.000000000000	  0.386766410605	
2006.000000000000	  0.394049513050	
2007.000000000000	  0.394480614998	
2008.000000000000	  0.407231174891	
2009.000000000000	  0.407838586215	
2010.000000000000	  0.424710623388	
2011.000000000000	  0.426268804614	
2012.000000000000	  0.423572902502	
2013.000000000000	  0.469163213136	
2014.000000000000	  0.480802206571	
2015.000000000000	  0.466545226699	
2016.000000000000	  0.495593915174	
2017.000000000000	  0.525294989391	
2018.000000000000	  0.523777826784	
2019.000000000000	  0.518739514650	


==> results_mean_female_5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.027578079087	
1978.000000000000	  0.056775695631	
1979.000000000000	  0.120949010747	
1980.000000000000	  0.142830109185	
1981.000000000000	  0.127877479917	
1982.000000000000	  0.118056971401	
1983.000000000000	  0.143802143188	
1984.000000000000	  0.196035282499	
1985.000000000000	  0.248245535835	
1986.000000000000	  0.297969328394	
1987.000000000000	  0.351329644115	
1988.000000000000	  0.389843110116	
1989.000000000000	  0.401699522572	
1990.000000000000	  0.430066752051	
1991.000000000000	  0.427541375681	
1992.000000000000	  0.435316936349	
1993.000000000000	  0.455839139543	
1994.000000000000	  0.497157807715	
1995.000000000000	  0.518798864802	
1996.000000000000	  0.533246575634	
1997.000000000000	  0.541191530399	
1998.000000000000	  0.587460105231	
1999.000000000000	  0.623912901187	
2000.000000000000	  0.644981490157	
2001.000000000000	  0.693313987737	
2002.000000000000	  0.734893087288	
2003.000000000000	  0.696097284799	
2004.000000000000	  0.709880167790	
2005.000000000000	  0.691044026667	
2006.000000000000	  0.698595011358	
2007.000000000000	  0.727452054865	
2008.000000000000	  0.745477871221	
2009.000000000000	  0.717885430657	
2010.000000000000	  0.718589027214	
2011.000000000000	  0.690472220462	
2012.000000000000	  0.690975680313	
2013.000000000000	  0.698678167342	
2014.000000000000	  0.720882063181	
2015.000000000000	  0.710230714967	
2016.000000000000	  0.769260491247	


==> results_mean_female_5_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.037418838982	
1978.000000000000	  0.072143992130	
1979.000000000000	  0.122843226029	
1980.000000000000	  0.156931993137	
1981.000000000000	  0.138422388025	
1982.000000000000	  0.127359327416	
1983.000000000000	  0.153408069629	
1984.000000000000	  0.214169734537	
1985.000000000000	  0.276520351406	
1986.000000000000	  0.341571283629	
1987.000000000000	  0.416620035253	
1988.000000000000	  0.467788261954	
1989.000000000000	  0.485852186466	
1990.000000000000	  0.528284435279	
1991.000000000000	  0.526326607482	
1992.000000000000	  0.537321417953	
1993.000000000000	  0.568529400290	
1994.000000000000	  0.599743936992	
1995.000000000000	  0.635725939950	
1996.000000000000	  0.665242505706	
1997.000000000000	  0.697966360455	
1998.000000000000	  0.758714881399	
1999.000000000000	  0.841643802392	
2000.000000000000	  0.878185452918	
2001.000000000000	  0.957202538602	
2002.000000000000	  0.980230303082	
2003.000000000000	  0.974930673800	
2004.000000000000	  0.992751449944	
2005.000000000000	  0.952477557307	
2006.000000000000	  0.968830379828	
2007.000000000000	  1.023480402541	
2008.000000000000	  1.060478592012	
2009.000000000000	  1.001146852311	
2010.000000000000	  1.013089721457	
2011.000000000000	  0.966597670711	
2012.000000000000	  0.969850601454	
2013.000000000000	  0.986028227332	
2014.000000000000	  0.990018260691	
2015.000000000000	  1.011159570380	
2016.000000000000	  1.088304442891	
2017.000000000000	  1.153397292880	
2018.000000000000	  1.211608889718	
2019.000000000000	  1.239092115579	


==> results_mean_female_5_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.037057462619	
1978.000000000000	  0.076621563421	
1979.000000000000	  0.132672173529	
1980.000000000000	  0.164437597430	
1981.000000000000	  0.150952221081	
1982.000000000000	  0.141525110214	
1983.000000000000	  0.174743986892	
1984.000000000000	  0.235374903603	
1985.000000000000	  0.298978571798	
1986.000000000000	  0.363399960695	
1987.000000000000	  0.443736578633	
1988.000000000000	  0.497745043531	
1989.000000000000	  0.521238445930	
1990.000000000000	  0.558594842157	
1991.000000000000	  0.556189114098	
1992.000000000000	  0.573829388339	
1993.000000000000	  0.602476355236	
1994.000000000000	  0.622463947646	
1995.000000000000	  0.663820467387	
1996.000000000000	  0.699084104093	
1997.000000000000	  0.733224619175	
1998.000000000000	  0.797566028141	
1999.000000000000	  0.866787798630	
2000.000000000000	  0.913435191183	
2001.000000000000	  0.988575103454	
2002.000000000000	  1.017348448200	
2003.000000000000	  1.004024152124	
2004.000000000000	  1.020457222096	
2005.000000000000	  0.986594002979	
2006.000000000000	  1.003709629622	
2007.000000000000	  1.065963292968	
2008.000000000000	  1.097913611035	
2009.000000000000	  1.039951119927	
2010.000000000000	  1.055083048539	
2011.000000000000	  1.006504971474	
2012.000000000000	  1.010673132412	
2013.000000000000	  1.019112741509	
2014.000000000000	  1.025509959395	
2015.000000000000	  1.051526616915	
2016.000000000000	  1.131338495570	
2017.000000000000	  1.195232329317	
2018.000000000000	  1.260649322472	
2019.000000000000	  1.299216975192	


==> results_mean_female_5_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.032159687424	
1978.000000000000	  0.078591483423	
1979.000000000000	  0.133624545438	
1980.000000000000	  0.152895429175	
1981.000000000000	  0.133152142532	
1982.000000000000	  0.132423162640	
1983.000000000000	  0.160972286587	
1984.000000000000	  0.223948171081	
1985.000000000000	  0.282547531032	
1986.000000000000	  0.337219829016	
1987.000000000000	  0.404157681000	
1988.000000000000	  0.457504703752	
1989.000000000000	  0.484294478692	
1990.000000000000	  0.529808717332	
1991.000000000000	  0.525591289477	
1992.000000000000	  0.546001877723	
1993.000000000000	  0.576953568936	
1994.000000000000	  0.588246504108	
1995.000000000000	  0.624197372310	
1996.000000000000	  0.649172553084	
1997.000000000000	  0.663860075873	
1998.000000000000	  0.718379941724	
1999.000000000000	  0.788632098043	
2000.000000000000	  0.845490434081	
2001.000000000000	  0.862577141159	
2002.000000000000	  0.867349008132	
2003.000000000000	  0.870477328108	
2004.000000000000	  0.860402774499	
2005.000000000000	  0.844811383357	
2006.000000000000	  0.864446435943	
2007.000000000000	  0.885897699897	
2008.000000000000	  0.921248760869	
2009.000000000000	  0.873567482251	
2010.000000000000	  0.848598991653	
2011.000000000000	  0.837773905228	
2012.000000000000	  0.812074885802	
2013.000000000000	  0.835703649467	
2014.000000000000	  0.840947070115	
2015.000000000000	  0.842494950277	
2016.000000000000	  0.924689547676	
2017.000000000000	  0.974816373972	
2018.000000000000	  0.992779572787	
2019.000000000000	  1.045559922727	


==> results_mean_female_5_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.039202677286	
1978.000000000000	  0.081215753656	
1979.000000000000	  0.137241162368	
1980.000000000000	  0.179112276197	
1981.000000000000	  0.151833320394	
1982.000000000000	  0.141935415335	
1983.000000000000	  0.169757571768	
1984.000000000000	  0.234116722093	
1985.000000000000	  0.303975478527	
1986.000000000000	  0.346116520635	
1987.000000000000	  0.434133862457	
1988.000000000000	  0.469494262350	
1989.000000000000	  0.495306526788	
1990.000000000000	  0.542251398360	
1991.000000000000	  0.554400209773	
1992.000000000000	  0.555860986110	
1993.000000000000	  0.606736224176	
1994.000000000000	  0.619325929217	
1995.000000000000	  0.636372025706	
1996.000000000000	  0.653310636631	
1997.000000000000	  0.671553300812	
1998.000000000000	  0.700690116273	
1999.000000000000	  0.766380291900	
2000.000000000000	  0.819731186276	
2001.000000000000	  0.876324049619	
2002.000000000000	  0.888594808692	
2003.000000000000	  0.887710483350	
2004.000000000000	  0.867142647213	
2005.000000000000	  0.885141185651	
2006.000000000000	  0.892026085279	
2007.000000000000	  0.920753612865	
2008.000000000000	  0.946744465785	
2009.000000000000	  0.911248811276	
2010.000000000000	  0.904287930267	
2011.000000000000	  0.881789841524	
2012.000000000000	  0.877980474066	
2013.000000000000	  0.859562425860	
2014.000000000000	  0.897854035824	
2015.000000000000	  0.871484755421	
2016.000000000000	  0.941261212922	
2017.000000000000	  1.006216469729	
2018.000000000000	  0.998985908631	
2019.000000000000	  1.060357691477	


==> results_mean_female_5_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.033741238657	
1978.000000000000	  0.066832297183	
1979.000000000000	  0.118174882841	
1980.000000000000	  0.153619645331	
1981.000000000000	  0.133506784337	
1982.000000000000	  0.123874313569	
1983.000000000000	  0.151513309424	
1984.000000000000	  0.212682332368	
1985.000000000000	  0.274316041137	
1986.000000000000	  0.339752975542	
1987.000000000000	  0.416895994625	
1988.000000000000	  0.467662742189	
1989.000000000000	  0.484109187852	
1990.000000000000	  0.527819768575	
1991.000000000000	  0.527431199743	
1992.000000000000	  0.539352298428	
1993.000000000000	  0.571200701038	
1994.000000000000	  0.603109716373	
1995.000000000000	  0.634552393460	
1996.000000000000	  0.666793170158	
1997.000000000000	  0.700117692422	
1998.000000000000	  0.759692247866	
1999.000000000000	  0.837784575799	
2000.000000000000	  0.871684371885	
2001.000000000000	  0.939101283758	
2002.000000000000	  0.966465565187	
2003.000000000000	  0.962061547142	
2004.000000000000	  0.979092077469	
2005.000000000000	  0.944902758447	
2006.000000000000	  0.959312581910	
2007.000000000000	  1.014991033309	
2008.000000000000	  1.052480313347	
2009.000000000000	  0.996329830233	
2010.000000000000	  1.010814969512	
2011.000000000000	  0.968927393556	
2012.000000000000	  0.975808467740	
2013.000000000000	  0.988375262090	
2014.000000000000	  0.993462021555	
2015.000000000000	  1.020141224958	
2016.000000000000	  1.099897650679	
2017.000000000000	  1.163938493085	
2018.000000000000	  1.224652659594	
2019.000000000000	  1.249259955311	


==> results_mean_female_5_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.037057462619	
1978.000000000000	  0.076621563421	
1979.000000000000	  0.132672173529	
1980.000000000000	  0.164437597430	
1981.000000000000	  0.150952221081	
1982.000000000000	  0.141525110214	
1983.000000000000	  0.174743986892	
1984.000000000000	  0.235374903603	
1985.000000000000	  0.298978571798	
1986.000000000000	  0.363399960695	
1987.000000000000	  0.443736578633	
1988.000000000000	  0.497745043531	
1989.000000000000	  0.521238445930	
1990.000000000000	  0.558594842157	
1991.000000000000	  0.556189114098	
1992.000000000000	  0.573829388339	
1993.000000000000	  0.602476355236	
1994.000000000000	  0.622463947646	
1995.000000000000	  0.663820467387	
1996.000000000000	  0.699084104093	
1997.000000000000	  0.733224619175	
1998.000000000000	  0.797566028141	
1999.000000000000	  0.866787798630	
2000.000000000000	  0.913435191183	
2001.000000000000	  0.988575103454	
2002.000000000000	  1.017348448200	
2003.000000000000	  1.004024152124	
2004.000000000000	  1.020457222096	
2005.000000000000	  0.986594002979	
2006.000000000000	  1.003709629622	
2007.000000000000	  1.065963292968	
2008.000000000000	  1.097913611035	
2009.000000000000	  1.039951119927	
2010.000000000000	  1.055083048539	
2011.000000000000	  1.006504971474	
2012.000000000000	  1.010673132412	
2013.000000000000	  1.019112741509	
2014.000000000000	  1.025509959395	
2015.000000000000	  1.051526616915	
2016.000000000000	  1.131338495570	
2017.000000000000	  1.195232329317	
2018.000000000000	  1.260649322472	
2019.000000000000	  1.299216975192	


==> results_mean_female_5_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.050875271792	
1978.000000000000	  0.096930911379	
1979.000000000000	  0.117929792816	
1980.000000000000	  0.153905053395	
1981.000000000000	  0.125135076763	
1982.000000000000	  0.053189013776	
1983.000000000000	  0.097440335814	
1984.000000000000	  0.164826457962	
1985.000000000000	  0.244037634608	
1986.000000000000	  0.279156983348	
1987.000000000000	  0.336511676623	
1988.000000000000	  0.345046723920	
1989.000000000000	  0.341563274389	
1990.000000000000	  0.407270935132	
1991.000000000000	  0.365327628030	
1992.000000000000	  0.369481882493	
1993.000000000000	  0.357483716467	
1994.000000000000	  0.375165117768	
1995.000000000000	  0.452837362203	
1996.000000000000	  0.449429615918	
1997.000000000000	  0.567315619378	
1998.000000000000	  0.583505275876	
1999.000000000000	  0.645481736731	
2000.000000000000	  0.781263735633	
2001.000000000000	  0.784857932273	
2002.000000000000	  0.774703428858	
2003.000000000000	  0.824350856224	
2004.000000000000	  0.795786268756	
2005.000000000000	  0.729247831034	
2006.000000000000	  0.817521732212	
2007.000000000000	  0.874240794351	
2008.000000000000	  0.973981103950	
2009.000000000000	  0.782275903676	
2010.000000000000	  0.707756900151	
2011.000000000000	  0.682674607584	
2012.000000000000	  0.704455761789	
2013.000000000000	  0.700915413249	
2014.000000000000	  0.644498164859	
2015.000000000000	  0.649212107221	
2016.000000000000	  0.791172172720	
2017.000000000000	  0.769411595358	
2018.000000000000	  0.841919491004	
2019.000000000000	  0.908318185286	


==> results_mean_female_5_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.071946777991	
1978.000000000000	  0.105210253944	
1979.000000000000	  0.178982617707	
1980.000000000000	  0.242500582462	
1981.000000000000	  0.187427231067	
1982.000000000000	  0.185978227047	
1983.000000000000	  0.193014720482	
1984.000000000000	  0.234404079337	
1985.000000000000	  0.263292353744	
1986.000000000000	  0.312746843292	
1987.000000000000	  0.404350638422	
1988.000000000000	  0.430122077415	
1989.000000000000	  0.479958751056	
1990.000000000000	  0.544764346089	
1991.000000000000	  0.491564257114	
1992.000000000000	  0.462368883205	
1993.000000000000	  0.503099726061	
1994.000000000000	  0.412717968679	
1995.000000000000	  0.491878711023	
1996.000000000000	  0.519680308314	
1997.000000000000	  0.551950359328	
1998.000000000000	  0.628359093048	
1999.000000000000	  0.689812149478	
2000.000000000000	  0.744468273783	
2001.000000000000	  0.890290929939	
2002.000000000000	  0.854351349081	
2003.000000000000	  0.837334449843	
2004.000000000000	  0.828646415640	
2005.000000000000	  0.835718323110	
2006.000000000000	  0.847280010054	
2007.000000000000	  0.874661635483	
2008.000000000000	  0.934274564456	
2009.000000000000	  0.879851288907	
2010.000000000000	  0.933475211029	
2011.000000000000	  0.826289556020	
2012.000000000000	  0.839126843982	
2013.000000000000	  0.846005434595	
2014.000000000000	  0.872743240796	
2015.000000000000	  0.889774012490	
2016.000000000000	  1.101222794095	
2017.000000000000	  1.081447583801	
2018.000000000000	  1.209027483152	
2019.000000000000	  1.259367604491	


==> results_mean_female_6.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.027578079087	
1978.000000000000	  0.056775695631	
1979.000000000000	  0.120949010747	
1980.000000000000	  0.142830109185	
1981.000000000000	  0.127877479917	
1982.000000000000	  0.118056971401	
1983.000000000000	  0.143802143188	
1984.000000000000	  0.196035282499	
1985.000000000000	  0.248245535835	
1986.000000000000	  0.297969328394	
1987.000000000000	  0.351329644115	
1988.000000000000	  0.389843110116	
1989.000000000000	  0.401699522572	
1990.000000000000	  0.430066752051	
1991.000000000000	  0.427541375681	
1992.000000000000	  0.435316936349	
1993.000000000000	  0.455839139543	
1994.000000000000	  0.497157807715	
1995.000000000000	  0.518798864802	
1996.000000000000	  0.533246575634	
1997.000000000000	  0.541191530399	
1998.000000000000	  0.587460105231	
1999.000000000000	  0.623912901187	
2000.000000000000	  0.644981490157	
2001.000000000000	  0.693313987737	
2002.000000000000	  0.734893087288	
2003.000000000000	  0.696097284799	
2004.000000000000	  0.709880167790	
2005.000000000000	  0.691044026667	
2006.000000000000	  0.698595011358	
2007.000000000000	  0.727452054865	
2008.000000000000	  0.745477871221	
2009.000000000000	  0.717885430657	
2010.000000000000	  0.718589027214	
2011.000000000000	  0.690472220462	
2012.000000000000	  0.690975680313	
2013.000000000000	  0.698678167342	
2014.000000000000	  0.720882063181	
2015.000000000000	  0.710230714967	
2016.000000000000	  0.769260491247	


==> results_mean_female_6_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009253197006	
1978.000000000000	  0.046746554288	
1979.000000000000	  0.097471443383	
1980.000000000000	  0.125134093130	
1981.000000000000	  0.113463158009	
1982.000000000000	  0.105258902200	
1983.000000000000	  0.133944127940	
1984.000000000000	  0.184293087842	
1985.000000000000	  0.234448188642	
1986.000000000000	  0.282850607537	
1987.000000000000	  0.340153197218	
1988.000000000000	  0.376854292402	
1989.000000000000	  0.392416400707	
1990.000000000000	  0.416678764800	
1991.000000000000	  0.415158555152	
1992.000000000000	  0.426405587843	
1993.000000000000	  0.444468752939	
1994.000000000000	  0.456761241473	
1995.000000000000	  0.481854077480	
1996.000000000000	  0.505361802619	
1997.000000000000	  0.522814338654	
1998.000000000000	  0.559147860265	
1999.000000000000	  0.597050632289	
2000.000000000000	  0.621646503762	
2001.000000000000	  0.660140658388	
2002.000000000000	  0.674471172035	
2003.000000000000	  0.667950948116	
2004.000000000000	  0.676550002817	
2005.000000000000	  0.659230420628	
2006.000000000000	  0.667697489608	
2007.000000000000	  0.698348440643	
2008.000000000000	  0.713676937125	
2009.000000000000	  0.685606665400	
2010.000000000000	  0.693107960402	
2011.000000000000	  0.669239393570	
2012.000000000000	  0.671276132014	
2013.000000000000	  0.676256265162	
2014.000000000000	  0.678550837498	
2015.000000000000	  0.692028523801	
2016.000000000000	  0.729362818968	
2017.000000000000	  0.759145510124	
2018.000000000000	  0.789059952525	
2019.000000000000	  0.805360485555	


==> results_mean_male_0.5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000309692900	
1978.000000000000	  0.000695838233	
1979.000000000000	  0.000969997605	
1980.000000000000	  0.000752637511	
1981.000000000000	  0.000392485093	
1982.000000000000	  0.000242497337	
1983.000000000000	  0.000060794741	
1984.000000000000	  0.000033355015	
1985.000000000000	  0.000122793545	
1986.000000000000	  0.000177984341	
1987.000000000000	  0.000258167723	
1988.000000000000	  0.000265550335	
1989.000000000000	  0.000455181514	
1990.000000000000	  0.000660697226	
1991.000000000000	  0.000498000863	
1992.000000000000	  0.000266947544	
1993.000000000000	  0.000197483224	
1994.000000000000	  0.000077244864	
1995.000000000000	  0.000119050729	
1996.000000000000	  0.000098914281	
1997.000000000000	  0.000282958616	
1998.000000000000	  0.000320528795	
1999.000000000000	  0.000427549309	
2000.000000000000	  0.000496547312	
2001.000000000000	  0.000339490912	
2002.000000000000	  0.000370189444	
2003.000000000000	  0.000117646525	
2004.000000000000	  0.000080829023	
2005.000000000000	  0.000139512436	
2006.000000000000	  0.000216014705	
2007.000000000000	  0.000330291350	
2008.000000000000	  0.000333064138	
2009.000000000000	  0.000158395122	
2010.000000000000	  0.000026297985	
2011.000000000000	  0.000092833537	
2012.000000000000	  0.000074708492	
2013.000000000000	  0.000124115043	
2014.000000000000	  0.000129622830	
2015.000000000000	  0.000181938584	
2016.000000000000	  0.000286767467	


==> results_mean_male_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000309692900	
1978.000000000000	  0.000695838233	
1979.000000000000	  0.000969997605	
1980.000000000000	  0.000752637511	
1981.000000000000	  0.000392485093	
1982.000000000000	  0.000242497337	
1983.000000000000	  0.000060794741	
1984.000000000000	  0.000033355015	
1985.000000000000	  0.000122793545	
1986.000000000000	  0.000177984341	
1987.000000000000	  0.000258167723	
1988.000000000000	  0.000265550335	
1989.000000000000	  0.000455181514	
1990.000000000000	  0.000660697226	
1991.000000000000	  0.000498000863	
1992.000000000000	  0.000266947544	
1993.000000000000	  0.000197483224	
1994.000000000000	  0.000077244864	
1995.000000000000	  0.000119050729	
1996.000000000000	  0.000098914281	
1997.000000000000	  0.000282958616	
1998.000000000000	  0.000320528795	
1999.000000000000	  0.000427549309	
2000.000000000000	  0.000496547312	
2001.000000000000	  0.000339490912	
2002.000000000000	  0.000370189444	
2003.000000000000	  0.000117646525	
2004.000000000000	  0.000080829023	
2005.000000000000	  0.000139512436	
2006.000000000000	  0.000216014705	
2007.000000000000	  0.000330291350	
2008.000000000000	  0.000333064138	
2009.000000000000	  0.000158395122	
2010.000000000000	  0.000026297985	
2011.000000000000	  0.000092833537	
2012.000000000000	  0.000074708492	
2013.000000000000	  0.000124115043	
2014.000000000000	  0.000129622830	
2015.000000000000	  0.000181938584	
2016.000000000000	  0.000286767467	


==> results_mean_male_1_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000051787177	
1978.000000000000	 -0.000127152063	
1979.000000000000	  0.000573245708	
1980.000000000000	 -0.001611230456	
1981.000000000000	 -0.010364343345	
1982.000000000000	 -0.013985050730	
1983.000000000000	 -0.021958242404	
1984.000000000000	 -0.023096941084	
1985.000000000000	 -0.020808979767	
1986.000000000000	 -0.018736358470	
1987.000000000000	 -0.016781151983	
1988.000000000000	 -0.016733614796	
1989.000000000000	 -0.017420841555	
1990.000000000000	 -0.015763915057	
1991.000000000000	 -0.018517615407	
1992.000000000000	 -0.023331662655	
1993.000000000000	 -0.026196177702	
1994.000000000000	 -0.027147673810	
1995.000000000000	 -0.025148276777	
1996.000000000000	 -0.023981969194	
1997.000000000000	 -0.023550823496	
1998.000000000000	 -0.022314156156	
1999.000000000000	 -0.021502446829	
2000.000000000000	 -0.021364246287	
2001.000000000000	 -0.019364833116	
2002.000000000000	 -0.021844254708	
2003.000000000000	 -0.025682945536	
2004.000000000000	 -0.027178425382	
2005.000000000000	 -0.026352659061	
2006.000000000000	 -0.024776594664	
2007.000000000000	 -0.024523320830	
2008.000000000000	 -0.024127269810	
2009.000000000000	 -0.027982829623	
2010.000000000000	 -0.031938937368	
2011.000000000000	 -0.031459853762	
2012.000000000000	 -0.031473398373	
2013.000000000000	 -0.031027084422	
2014.000000000000	 -0.030825985356	
2015.000000000000	 -0.029950736062	
2016.000000000000	 -0.028593282178	
2017.000000000000	 -0.026794387813	
2018.000000000000	 -0.026845758529	
2019.000000000000	 -0.024802257142	


==> results_mean_male_1_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000634099375	
1978.000000000000	  0.002394694113	
1979.000000000000	  0.004943971512	
1980.000000000000	  0.002693595026	
1981.000000000000	 -0.009320367797	
1982.000000000000	 -0.014113933964	
1983.000000000000	 -0.027113487204	
1984.000000000000	 -0.027169742696	
1985.000000000000	 -0.023568560994	
1986.000000000000	 -0.019184766850	
1987.000000000000	 -0.018069939440	
1988.000000000000	 -0.017596388698	
1989.000000000000	 -0.017091350132	
1990.000000000000	 -0.014999747847	
1991.000000000000	 -0.018022478048	
1992.000000000000	 -0.025574802180	
1993.000000000000	 -0.029454345658	
1994.000000000000	 -0.030427885121	
1995.000000000000	 -0.027888842386	
1996.000000000000	 -0.023805707238	
1997.000000000000	 -0.022775048163	
1998.000000000000	 -0.021112610766	
1999.000000000000	 -0.017978931221	
2000.000000000000	 -0.018435839856	
2001.000000000000	 -0.014975448103	
2002.000000000000	 -0.018093572163	
2003.000000000000	 -0.025490506682	
2004.000000000000	 -0.027749625997	
2005.000000000000	 -0.024906127684	
2006.000000000000	 -0.020508027676	
2007.000000000000	 -0.022160695589	
2008.000000000000	 -0.020206589042	
2009.000000000000	 -0.028130733817	
2010.000000000000	 -0.037154209257	
2011.000000000000	 -0.038936447605	
2012.000000000000	 -0.038265580947	
2013.000000000000	 -0.037031803542	
2014.000000000000	 -0.035831355979	
2015.000000000000	 -0.033272877550	
2016.000000000000	 -0.032309520596	
2017.000000000000	 -0.028993038813	
2018.000000000000	 -0.027371275487	
2019.000000000000	 -0.021534941230	


==> results_mean_male_1_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000947331377	
1978.000000000000	  0.000620389748	
1979.000000000000	  0.002127486682	
1980.000000000000	 -0.001470479406	
1981.000000000000	 -0.012983682029	
1982.000000000000	 -0.019499312477	
1983.000000000000	 -0.031820591184	
1984.000000000000	 -0.033692619867	
1985.000000000000	 -0.031395388691	
1986.000000000000	 -0.028249858689	
1987.000000000000	 -0.026604926941	
1988.000000000000	 -0.027389772262	
1989.000000000000	 -0.026856664657	
1990.000000000000	 -0.026606422778	
1991.000000000000	 -0.027810770650	
1992.000000000000	 -0.034932015602	
1993.000000000000	 -0.039325780647	
1994.000000000000	 -0.041496627109	
1995.000000000000	 -0.039788842615	
1996.000000000000	 -0.038287534455	
1997.000000000000	 -0.037006721719	
1998.000000000000	 -0.035457232846	
1999.000000000000	 -0.033533851096	
2000.000000000000	 -0.034167203046	
2001.000000000000	 -0.033408911455	
2002.000000000000	 -0.037345602067	
2003.000000000000	 -0.042618802560	
2004.000000000000	 -0.044843961108	
2005.000000000000	 -0.043821780856	
2006.000000000000	 -0.042065232252	
2007.000000000000	 -0.041446278726	
2008.000000000000	 -0.041356875318	
2009.000000000000	 -0.045957099036	
2010.000000000000	 -0.050871030619	
2011.000000000000	 -0.050440264105	
2012.000000000000	 -0.049935013327	
2013.000000000000	 -0.048416193013	
2014.000000000000	 -0.048166919560	
2015.000000000000	 -0.047213619615	
2016.000000000000	 -0.045183800502	
2017.000000000000	 -0.044562788670	
2018.000000000000	 -0.044053798523	
2019.000000000000	 -0.041895165232	


==> results_mean_male_1_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002478092205	
1978.000000000000	  0.002123012090	
1979.000000000000	  0.003748904901	
1980.000000000000	  0.001717145996	
1981.000000000000	 -0.013462692846	
1982.000000000000	 -0.025311564700	
1983.000000000000	 -0.050416374897	
1984.000000000000	 -0.050047720449	
1985.000000000000	 -0.039162894066	
1986.000000000000	 -0.032028500631	
1987.000000000000	 -0.034004108867	
1988.000000000000	 -0.026550468980	
1989.000000000000	 -0.028884538256	
1990.000000000000	 -0.027915593449	
1991.000000000000	 -0.034362145499	
1992.000000000000	 -0.049113550504	
1993.000000000000	 -0.057410386636	
1994.000000000000	 -0.058113446941	
1995.000000000000	 -0.053074816886	
1996.000000000000	 -0.048114685953	
1997.000000000000	 -0.047215216078	
1998.000000000000	 -0.044787046884	
1999.000000000000	 -0.036837079315	
2000.000000000000	 -0.033650346668	
2001.000000000000	 -0.034772272218	
2002.000000000000	 -0.041865379667	
2003.000000000000	 -0.053023085319	
2004.000000000000	 -0.053836832443	
2005.000000000000	 -0.049576196472	
2006.000000000000	 -0.046973712539	
2007.000000000000	 -0.043220384357	
2008.000000000000	 -0.042495384221	
2009.000000000000	 -0.060431765644	
2010.000000000000	 -0.080905504215	
2011.000000000000	 -0.079020364929	
2012.000000000000	 -0.074656099395	
2013.000000000000	 -0.071472900085	
2014.000000000000	 -0.069481775431	
2015.000000000000	 -0.065686213430	
2016.000000000000	 -0.060352208153	
2017.000000000000	 -0.058650368820	
2018.000000000000	 -0.058865558311	
2019.000000000000	 -0.052430436091	


==> results_mean_male_1_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001014459076	
1978.000000000000	  0.001166534881	
1979.000000000000	  0.002918014464	
1980.000000000000	  0.002120826938	
1981.000000000000	 -0.004527224476	
1982.000000000000	 -0.006885569414	
1983.000000000000	 -0.012731927164	
1984.000000000000	 -0.013082863283	
1985.000000000000	 -0.010560714647	
1986.000000000000	 -0.009146131399	
1987.000000000000	 -0.007320044453	
1988.000000000000	 -0.007161419674	
1989.000000000000	 -0.007145327656	
1990.000000000000	 -0.006286773662	
1991.000000000000	 -0.008103733556	
1992.000000000000	 -0.011951109532	
1993.000000000000	 -0.013971190114	
1994.000000000000	 -0.014428035989	
1995.000000000000	 -0.012851829308	
1996.000000000000	 -0.011652556047	
1997.000000000000	 -0.011547381166	
1998.000000000000	 -0.010191336633	
1999.000000000000	 -0.009124655468	
2000.000000000000	 -0.009120622252	
2001.000000000000	 -0.006636162663	
2002.000000000000	 -0.008622873432	
2003.000000000000	 -0.012293392386	
2004.000000000000	 -0.013657824815	
2005.000000000000	 -0.013069814168	
2006.000000000000	 -0.011637216205	
2007.000000000000	 -0.011029125785	
2008.000000000000	 -0.010195802124	
2009.000000000000	 -0.014050865217	
2010.000000000000	 -0.018151277993	
2011.000000000000	 -0.017661553695	
2012.000000000000	 -0.017614146586	
2013.000000000000	 -0.017038714154	
2014.000000000000	 -0.016802356022	
2015.000000000000	 -0.015751899766	
2016.000000000000	 -0.014091652676	
2017.000000000000	 -0.011840426398	
2018.000000000000	 -0.011444211550	
2019.000000000000	 -0.009076724509	


==> results_mean_male_1_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000634099375	
1978.000000000000	  0.002394694113	
1979.000000000000	  0.004943971512	
1980.000000000000	  0.002693595026	
1981.000000000000	 -0.009320367797	
1982.000000000000	 -0.014113933964	
1983.000000000000	 -0.027113487204	
1984.000000000000	 -0.027169742696	
1985.000000000000	 -0.023568560994	
1986.000000000000	 -0.019184766850	
1987.000000000000	 -0.018069939440	
1988.000000000000	 -0.017596388698	
1989.000000000000	 -0.017091350132	
1990.000000000000	 -0.014999747847	
1991.000000000000	 -0.018022478048	
1992.000000000000	 -0.025574802180	
1993.000000000000	 -0.029454345658	
1994.000000000000	 -0.030427885121	
1995.000000000000	 -0.027888842386	
1996.000000000000	 -0.023805707238	
1997.000000000000	 -0.022775048163	
1998.000000000000	 -0.021112610766	
1999.000000000000	 -0.017978931221	
2000.000000000000	 -0.018435839856	
2001.000000000000	 -0.014975448103	
2002.000000000000	 -0.018093572163	
2003.000000000000	 -0.025490506682	
2004.000000000000	 -0.027749625997	
2005.000000000000	 -0.024906127684	
2006.000000000000	 -0.020508027676	
2007.000000000000	 -0.022160695589	
2008.000000000000	 -0.020206589042	
2009.000000000000	 -0.028130733817	
2010.000000000000	 -0.037154209257	
2011.000000000000	 -0.038936447605	
2012.000000000000	 -0.038265580947	
2013.000000000000	 -0.037031803542	
2014.000000000000	 -0.035831355979	
2015.000000000000	 -0.033272877550	
2016.000000000000	 -0.032309520596	
2017.000000000000	 -0.028993038813	
2018.000000000000	 -0.027371275487	
2019.000000000000	 -0.021534941230	


==> results_mean_male_1_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001480620384	
1978.000000000000	  0.003830778065	
1979.000000000000	  0.001462250305	
1980.000000000000	 -0.008723961969	
1981.000000000000	 -0.041874662405	
1982.000000000000	 -0.033846580914	
1983.000000000000	 -0.058334100016	
1984.000000000000	 -0.050602677661	
1985.000000000000	 -0.048793399834	
1986.000000000000	 -0.035875255664	
1987.000000000000	 -0.035327510014	
1988.000000000000	 -0.032115350778	
1989.000000000000	 -0.043017584384	
1990.000000000000	 -0.045954245164	
1991.000000000000	 -0.033203904306	
1992.000000000000	 -0.053857346032	
1993.000000000000	 -0.059355506556	
1994.000000000000	 -0.061730332701	
1995.000000000000	 -0.063429486846	
1996.000000000000	 -0.060093539691	
1997.000000000000	 -0.054302047131	
1998.000000000000	 -0.052516114802	
1999.000000000000	 -0.053790874561	
2000.000000000000	 -0.047574886508	
2001.000000000000	 -0.057587907778	
2002.000000000000	 -0.064980496342	
2003.000000000000	 -0.080003590078	
2004.000000000000	 -0.068196874907	
2005.000000000000	 -0.068870949735	
2006.000000000000	 -0.066974087584	
2007.000000000000	 -0.077215147895	
2008.000000000000	 -0.062924188597	
2009.000000000000	 -0.074694377747	
2010.000000000000	 -0.079294151733	
2011.000000000000	 -0.096430159050	
2012.000000000000	 -0.097399205161	
2013.000000000000	 -0.078597171284	
2014.000000000000	 -0.086924818351	
2015.000000000000	 -0.097881725196	
2016.000000000000	 -0.082692724169	
2017.000000000000	 -0.086825699073	
2018.000000000000	 -0.075370031737	
2019.000000000000	 -0.071391164269	


==> results_mean_male_1_2020_copy.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.002243455544	
1978.000000000000	  0.000427318070	
1979.000000000000	 -0.003683001360	
1980.000000000000	  0.001813913292	
1981.000000000000	 -0.007124437971	
1982.000000000000	 -0.010048473856	
1983.000000000000	 -0.017262974358	
1984.000000000000	 -0.018198896936	
1985.000000000000	 -0.016327200652	
1986.000000000000	 -0.012690217792	
1987.000000000000	 -0.020725374552	
1988.000000000000	 -0.013205291438	
1989.000000000000	 -0.013751825383	
1990.000000000000	 -0.012267375470	
1991.000000000000	 -0.015393621183	
1992.000000000000	 -0.019553389690	
1993.000000000000	 -0.020271607858	
1994.000000000000	 -0.025921974336	
1995.000000000000	 -0.166020278390	
1996.000000000000	 -0.041573711606	
1997.000000000000	 -0.021426511337	
1998.000000000000	 -0.020168174074	
1999.000000000000	 -0.049638650366	
2000.000000000000	 -0.022703091901	
2001.000000000000	 -0.023760225704	
2002.000000000000	 -0.018545482642	
2003.000000000000	 -0.028022097174	
2004.000000000000	 -0.053830850796	
2005.000000000000	 -0.028432645231	
2006.000000000000	 -0.021586012014	
2007.000000000000	 -0.054761049554	
2008.000000000000	 -0.031532214030	
2009.000000000000	 -0.226226034520	
2010.000000000000	 -0.018116325148	
2011.000000000000	 -0.041318472276	
2012.000000000000	 -0.032764346019	
2013.000000000000	 -0.050578910119	
2014.000000000000	 -0.037028820111	
2015.000000000000	 -0.036858213746	
2016.000000000000	 -0.131469680862	
2017.000000000000	 -0.034009800721	
2018.000000000000	 -0.027477099649	
2019.000000000000	 -0.031672627441	


==> results_mean_male_1_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.006562054298	
1978.000000000000	  0.016096645485	
1979.000000000000	  0.020099395210	
1980.000000000000	  0.008136449082	
1981.000000000000	 -0.001327003253	
1982.000000000000	  0.004555029397	
1983.000000000000	  0.005915589544	
1984.000000000000	  0.006946419378	
1985.000000000000	  0.002007427933	
1986.000000000000	  0.003242322604	
1987.000000000000	  0.004779182564	
1988.000000000000	  0.001953566624	
1989.000000000000	  0.005947215754	
1990.000000000000	  0.009386379657	
1991.000000000000	  0.000652810565	
1992.000000000000	  0.006847294737	
1993.000000000000	  0.003573919828	
1994.000000000000	 -0.002867381761	
1995.000000000000	 -0.005983619771	
1996.000000000000	 -0.001076725400	
1997.000000000000	 -0.000689962501	
1998.000000000000	 -0.000521689584	
1999.000000000000	  0.004652225744	
2000.000000000000	  0.007695282406	
2001.000000000000	  0.010826465202	
2002.000000000000	  0.001987844910	
2003.000000000000	 -0.002523046944	
2004.000000000000	  0.003263183867	
2005.000000000000	  0.009940249418	
2006.000000000000	  0.006609631612	
2007.000000000000	  0.003246752372	
2008.000000000000	  0.005607556357	
2009.000000000000	  0.002977997653	
2010.000000000000	  0.001640447409	
2011.000000000000	 -0.006748256259	
2012.000000000000	 -0.018692050602	
2013.000000000000	 -0.012708923792	
2014.000000000000	 -0.002658620771	
2015.000000000000	 -0.005166031314	
2016.000000000000	 -0.010809584684	
2017.000000000000	 -0.000367437190	
2018.000000000000	  0.002082410747	
2019.000000000000	  0.007081851181	


==> results_mean_male_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.011930116725	
1978.000000000000	  0.017352510373	
1979.000000000000	  0.025337076633	
1980.000000000000	  0.021519031695	
1981.000000000000	 -0.001974736077	
1982.000000000000	 -0.014381874737	
1983.000000000000	 -0.050181509963	
1984.000000000000	 -0.044731161661	
1985.000000000000	 -0.018575010848	
1986.000000000000	 -0.010192876931	
1987.000000000000	 -0.007595459551	
1988.000000000000	 -0.002431665309	
1989.000000000000	  0.005066738412	
1990.000000000000	  0.008720730051	
1991.000000000000	 -0.004992152631	
1992.000000000000	 -0.021207934062	
1993.000000000000	 -0.024330431677	
1994.000000000000	 -0.017564450422	
1995.000000000000	 -0.002941943147	
1996.000000000000	  0.003555469693	
1997.000000000000	  0.002073569660	
1998.000000000000	  0.011972595949	
1999.000000000000	  0.017413037089	
2000.000000000000	  0.020599079716	
2001.000000000000	  0.026320816802	
2002.000000000000	  0.009820268100	
2003.000000000000	 -0.003312050792	
2004.000000000000	 -0.007210999291	
2005.000000000000	  0.003618468385	
2006.000000000000	  0.011532884470	
2007.000000000000	  0.013955567094	
2008.000000000000	  0.013051102454	
2009.000000000000	 -0.005422889020	
2010.000000000000	 -0.042738422839	
2011.000000000000	 -0.042212814355	
2012.000000000000	 -0.031511497358	
2013.000000000000	 -0.024535388786	
2014.000000000000	 -0.018675880027	
2015.000000000000	 -0.010818542437	
2016.000000000000	 -0.009612260344	


==> results_mean_male_2021_500.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.0007161830649695135	0.006232042781474035	-0.00427504898187484	0.004994538531143499	0.007667715395712206
1978.0	0.0014190468006706214	0.01499011602338757	-0.0031234042108690134	0.0079358450427253	0.021221603655914478
1979.0	0.002410972370088678	0.02361045058666043	-0.007788038480605756	0.017424150575171007	0.03565753505131436
1980.0	-0.0012049988110078185	0.01407382451547784	-0.03311508029866694	0.021968335855880646	0.0017220812616837336
1981.0	-0.010788702202756306	-0.008055238684081121	-0.057331671335730826	0.025517912566777656	-0.050657699655790596
1982.0	-0.017196098787641743	-0.015937140155698457	-0.07427610965155579	0.027847321335897617	-0.07956202725899837
1983.0	-0.02641024700525453	-0.04348671218434169	-0.08943009198539405	0.0357945552253269	-0.12353249594966337
1984.0	-0.028011320347322517	-0.036089679294803695	-0.08613741502286415	0.03891583327281879	-0.11132258139217156
1985.0	-0.026924629475038337	-0.017346009162489226	-0.08238222481981076	0.04101889417558676	-0.08563396928175157
1986.0	-0.02566191192224789	-0.01611780737846329	-0.0760197249872204	0.04101719981694954	-0.07678224447098204
1987.0	-0.02355618565535734	-0.007088636397919685	-0.06902002314927809	0.04385747058311739	-0.05580737461943773
1988.0	-0.024041045718085397	-0.0038018422071407656	-0.07853829434641846	0.04736828033552892	-0.059012901936115705
1989.0	-0.024296806714170484	0.004029113515061149	-0.09695237200466822	0.05182361229822028	-0.06539645290555728
1990.0	-0.01708413178018485	0.012527081968744753	-0.11133338000855096	0.05817568145329196	-0.0577147483666991
1991.0	-0.01807585655858682	0.0031779030044604144	-0.13599198345938546	0.058823193141689066	-0.0920667438718228
1992.0	-0.025640324010003542	-0.009338897428276685	-0.14202253902449105	0.06356406714976291	-0.11343769331300836
1993.0	-0.0299995859478252	-0.012471618718585363	-0.14559685749126886	0.07033080097383032	-0.1177372611838491
1994.0	-0.032469735463395086	-0.010131944326365468	-0.1612044570284442	0.07418244827150107	-0.12962368854670367
1995.0	-0.030405395113982256	0.004030833992377184	-0.16007720257026797	0.07999348043462907	-0.10645828325724396
1996.0	-0.02926296024681328	0.0046906790861352705	-0.18095913138483383	0.07504922189866156	-0.1304821906468503
1997.0	-0.027125139615353875	0.00491934389608646	-0.18988810653958374	0.0761755928567058	-0.13591830940214536
1998.0	-0.02635552135879436	0.011899698635776203	-0.1561469752131052	0.07804262945753496	-0.09256016847858839
1999.0	-0.024939001051666996	0.01907742694741441	-0.13301284119970652	0.08504044051664435	-0.053833974787314755
2000.0	-0.025498897144371237	0.020419377664056135	-0.12628438275100512	0.08787698485441155	-0.04348691737690867
2001.0	-0.024861039564630007	0.016183392078651847	-0.12014769100941146	0.08683243026734104	-0.041992908228048575
2002.0	-0.028617922231294817	0.001996592345970668	-0.11718438812931026	0.08410037202039547	-0.05970534599423893
2003.0	-0.03361298676022809	-0.005947594136172226	-0.12053061981107296	0.0849881258442495	-0.07510307486322378
2004.0	-0.035657054994270306	-0.014345252497342233	-0.11946696258253267	0.08594026043431213	-0.08352900963983306
2005.0	-0.034906819816209606	-0.008006645670497683	-0.12373033073912632	0.0790986481945141	-0.0875451480313195
2006.0	-0.0329575441122515	-0.0026556556415148406	-0.12621099098276123	0.07327544682347657	-0.088548743913051
2007.0	-0.032498621788174434	0.002335220191230859	-0.12685818583708888	0.07527354001935187	-0.08174804741468059
2008.0	-0.03225671413991051	-0.0014339426426891579	-0.12325498896594987	0.07518100169602837	-0.08176464405252118
2009.0	-0.036895961377441465	-0.020728286469186827	-0.12602631430908212	0.06981730081295372	-0.11383326134275669
2010.0	-0.04154110906302963	-0.05585348006654232	-0.11678743624522536	0.06727321610138236	-0.14690880927341496
2011.0	-0.04113031293541701	-0.06189162380557514	-0.1217991980032727	0.06898594564480989	-0.15583518909945496
2012.0	-0.040564288326710884	-0.052216643450583	-0.12801987374420984	0.06598561346824404	-0.1548151920532597
2013.0	-0.03950247739471279	-0.04314590048180565	-0.13123837513776643	0.06897730295194766	-0.14490945006233721
2014.0	-0.038938596328212026	-0.03915386472933786	-0.13381143912842786	0.06412914251347393	-0.1477747576725038
2015.0	-0.038295467830922685	-0.027810262737579812	-0.13632496090421423	0.06211911807233463	-0.14031157340038208
2016.0	-0.036354330865278575	-0.025752803084689014	-0.10971372101869835	0.06583029825166467	-0.10599055671700126
2017.0	-0.035818796844010084	-0.02036302654894327	-0.10983878852689012	0.06801570148090048	-0.098004910438943
2018.0	-0.03496087299413861	-0.0199254744918705	-0.09897955781731048	0.07313721288969774	-0.08072869241362186
2019.0	-0.03288602411457711	-0.014089684747042976	-0.09330475990226138	0.0707423463379841	-0.06953812242589738


==> results_mean_male_2021a.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.0012824281340666497	0.013344217265809942	0.008872843480667894	-0.004619536442768666	0.01887995243777582
1978.0	0.0014737440930371868	0.019540669566485366	0.020196543543421066	-0.00877558460707235	0.032435372595871266
1979.0	0.003304065060436066	0.027130066198138864	0.022162294075934865	-0.009110276815711173	0.043486148518798624
1980.0	0.002113186239583272	0.022155644467319425	0.002283557711090949	-0.007139798453049945	0.019412589964943702
1981.0	-0.0046007274111838	0.003032468562528459	-0.02055648924003236	-0.01034689471257174	-0.03247164280125944
1982.0	-0.00927860827605425	-0.006089266742032929	-0.037390009023112555	-0.010300196586111816	-0.06305808062731155
1983.0	-0.016616881939759128	-0.03528094164754305	-0.0378886049361093	-0.01324117958646107	-0.10302760810987255
1984.0	-0.017759501876150253	-0.029585503498966097	-0.032942403465304776	-0.012479227933363831	-0.09276663677378497
1985.0	-0.0148903609695662	-0.006692194407012051	-0.029991902868079665	-0.010507577970192089	-0.062082036214850006
1986.0	-0.012203619800418983	-0.0016595171225521983	-0.022684862904537653	-0.011747462007862124	-0.04829546183537096
1987.0	-0.011709769414189147	0.004138185433833305	-0.013698837096660917	-0.010413205875835156	-0.031683626952851915
1988.0	-0.011757462756031449	0.00833093100338844	-0.017255928743727736	-0.01118733229020753	-0.031869792786578276
1989.0	-0.011247393596804052	0.015416755600176546	-0.030612462071597707	-0.009941078352923453	-0.03638417842114867
1990.0	-0.011331857497881537	0.017849454718408802	-0.028234301856543496	-0.005613893869010581	-0.02733059850502681
1991.0	-0.013044863337303664	0.005733509754478648	-0.05470057660184615	-0.005012157335085233	-0.0670240875197564
1992.0	-0.016831332670705447	-0.005964747896660772	-0.06508464237245912	-0.003334665011710787	-0.09121538795153612
1993.0	-0.01977337068886226	-0.007797468453135107	-0.0654090113970475	0.00010597378773350781	-0.09287387675131135
1994.0	-0.02022164579760036	0.001577677681910065	-0.07837240516581886	0.0029492085543889493	-0.0940671647271202
1995.0	-0.018949048431945937	0.013702986637633632	-0.0707305092762563	0.003559793238437058	-0.07241677783213156
1996.0	-0.0182771708698655	0.017036852552824805	-0.09318928166012193	0.0006962486807062573	-0.09373335129645637
1997.0	-0.01750517161841505	0.015321256487538926	-0.09916246838774273	-0.0016590359264119867	-0.10300541944503085
1998.0	-0.01657343881495767	0.023283307165322224	-0.07826237683358186	-0.0012883583354580095	-0.07284086681867533
1999.0	-0.015027686475619358	0.03199382677929949	-0.05810690248436066	0.001541347398489409	-0.039599414782191124
2000.0	-0.015030423547234998	0.029895867599247967	-0.05379780036682988	-0.003023729703386627	-0.04195608601820354
2001.0	-0.011913115706706718	0.03853394782393997	-0.04141832543341444	0.01589282718816417	0.00109533387198298
2002.0	-0.014616088087475505	0.024621074381467524	-0.03419599772518297	0.013020002976663765	-0.011171008454527185
2003.0	-0.01923432473624837	0.013046287058994759	-0.03215038651191854	0.011584796619396159	-0.02675362756977599
2004.0	-0.02114902532106501	0.008919054112471661	-0.02768125552309774	0.011345573683359726	-0.028565653048331363
2005.0	-0.019925694896900208	0.017621078762289726	-0.032180212204770825	0.007375948834077507	-0.027108879505303805
2006.0	-0.018381576992383852	0.024135967602855447	-0.036390002636393734	0.0019233326528044065	-0.02871227937311773
2007.0	-0.017914023990080512	0.026438749025322526	-0.03266882408731092	-0.001213364394032645	-0.025357463446101552
2008.0	-0.01731902455299394	0.026447760760949558	-0.026279235126435447	-0.006787837624022048	-0.023938336542501878
2009.0	-0.021520637744491252	0.008832044235961248	-0.0283004174023403	-0.010232559143271926	-0.05122157005414223
2010.0	-0.026026524125213647	-0.0292897880797989	-0.022729402071823626	-0.021979775280442836	-0.10002548955727901
2011.0	-0.025650368923046906	-0.03224218435409421	-0.028116317333891937	-0.023701885813006616	-0.10971075642403967
2012.0	-0.025356134982382296	-0.02055418553408482	-0.03028549107626689	-0.029477421253407562	-0.10567323284614157
2013.0	-0.023914842084627116	-0.01224377926884208	-0.031672308285983455	-0.030422806175810745	-0.0982537358152634
2014.0	-0.024327911107288634	-0.005913194093715845	-0.03237209458363115	-0.03422498812133999	-0.09683818790597562
2015.0	-0.023140026631135045	0.0023592367617066563	-0.036895069430192454	-0.04001182881193174	-0.09768768811155258
2016.0	-0.02212116050480457	0.0025686926670506803	-0.012736135584889455	-0.039480704726357334	-0.07176930814900068
2017.0	-0.021237536143420815	0.008876271650812104	-0.007551001306199251	-0.037343281797166825	-0.05725554759597479
2018.0	-0.020617038383562932	0.010708183419967323	0.0030737234098879174	-0.040418771354395554	-0.047253902908103246
2019.0	-0.018233091829324383	0.01761921177981836	0.00863683039972946	-0.04321748481409838	-0.035194534463874945


==> results_mean_male_2_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.010214511938	
1978.000000000000	  0.016836852519	
1979.000000000000	  0.021984519346	
1980.000000000000	  0.013161105900	
1981.000000000000	 -0.004404043391	
1982.000000000000	 -0.012175653286	
1983.000000000000	 -0.041771728825	
1984.000000000000	 -0.039847295490	
1985.000000000000	 -0.018387569944	
1986.000000000000	 -0.013486783170	
1987.000000000000	 -0.008242943132	
1988.000000000000	 -0.006215232746	
1989.000000000000	 -0.000085918440	
1990.000000000000	  0.002638503914	
1991.000000000000	 -0.010048141770	
1992.000000000000	 -0.025066107512	
1993.000000000000	 -0.028958150770	
1994.000000000000	 -0.023405001249	
1995.000000000000	 -0.009789105609	
1996.000000000000	 -0.000458651789	
1997.000000000000	 -0.002356970411	
1998.000000000000	  0.005842519510	
1999.000000000000	  0.016917227930	
2000.000000000000	  0.016294123453	
2001.000000000000	  0.023808630844	
2002.000000000000	  0.009772384845	
2003.000000000000	 -0.002923846546	
2004.000000000000	 -0.009318950282	
2005.000000000000	  0.002452248045	
2006.000000000000	  0.008353437885	
2007.000000000000	  0.011627080998	
2008.000000000000	  0.009042267515	
2009.000000000000	 -0.009126178238	
2010.000000000000	 -0.049810985029	
2011.000000000000	 -0.053051791346	
2012.000000000000	 -0.043259551573	
2013.000000000000	 -0.034537140716	
2014.000000000000	 -0.028152757715	
2015.000000000000	 -0.015796388991	
2016.000000000000	 -0.016217387810	
2017.000000000000	 -0.008391740803	
2018.000000000000	 -0.008682786938	
2019.000000000000	 -0.000037087345	


==> results_mean_male_2_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009845587248	
1978.000000000000	  0.015189562342	
1979.000000000000	  0.019083110400	
1980.000000000000	  0.012597334729	
1981.000000000000	 -0.002728189974	
1982.000000000000	 -0.008254614060	
1983.000000000000	 -0.033938123671	
1984.000000000000	 -0.031526461124	
1985.000000000000	 -0.011682641222	
1986.000000000000	 -0.007808711781	
1987.000000000000	 -0.003074064635	
1988.000000000000	 -0.001355537607	
1989.000000000000	  0.004704999432	
1990.000000000000	  0.006425532795	
1991.000000000000	 -0.004359313026	
1992.000000000000	 -0.016447934465	
1993.000000000000	 -0.018616869064	
1994.000000000000	 -0.013657011315	
1995.000000000000	 -0.002100496044	
1996.000000000000	  0.006276241707	
1997.000000000000	  0.005297594888	
1998.000000000000	  0.012600808869	
1999.000000000000	  0.019963148714	
2000.000000000000	  0.020375607272	
2001.000000000000	  0.026134552235	
2002.000000000000	  0.012928549277	
2003.000000000000	  0.003216860662	
2004.000000000000	 -0.002057288197	
2005.000000000000	  0.008297823037	
2006.000000000000	  0.013888184153	
2007.000000000000	  0.015513052238	
2008.000000000000	  0.013463961551	
2009.000000000000	 -0.001404533689	
2010.000000000000	 -0.034327239147	
2011.000000000000	 -0.037642669809	
2012.000000000000	 -0.028402228395	
2013.000000000000	 -0.021754324587	
2014.000000000000	 -0.016373328178	
2015.000000000000	 -0.006586451408	
2016.000000000000	 -0.007297075509	
2017.000000000000	 -0.002331567134	
2018.000000000000	 -0.002628231103	
2019.000000000000	  0.004136147978	


==> results_mean_male_2_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.006679527721	
1978.000000000000	  0.013909583760	
1979.000000000000	  0.017918069740	
1980.000000000000	  0.009039708033	
1981.000000000000	 -0.011977060395	
1982.000000000000	 -0.019945813659	
1983.000000000000	 -0.047107428905	
1984.000000000000	 -0.041096009675	
1985.000000000000	 -0.021357599280	
1986.000000000000	 -0.017882862337	
1987.000000000000	 -0.010774311647	
1988.000000000000	 -0.008633771835	
1989.000000000000	 -0.002340657295	
1990.000000000000	 -0.002025062562	
1991.000000000000	 -0.011538896956	
1992.000000000000	 -0.024947603097	
1993.000000000000	 -0.027444519204	
1994.000000000000	 -0.024195479427	
1995.000000000000	 -0.008784608920	
1996.000000000000	 -0.009226568550	
1997.000000000000	 -0.007413556648	
1998.000000000000	 -0.000184952419	
1999.000000000000	  0.006298531346	
2000.000000000000	  0.007961276605	
2001.000000000000	  0.005128507408	
2002.000000000000	 -0.010458568074	
2003.000000000000	 -0.019210009424	
2004.000000000000	 -0.027077520729	
2005.000000000000	 -0.018121418872	
2006.000000000000	 -0.012564815672	
2007.000000000000	 -0.010114678969	
2008.000000000000	 -0.013320908715	
2009.000000000000	 -0.031928424998	
2010.000000000000	 -0.065939272233	
2011.000000000000	 -0.072016874499	
2012.000000000000	 -0.061816246447	
2013.000000000000	 -0.052615126424	
2014.000000000000	 -0.047796595499	
2015.000000000000	 -0.038230129577	
2016.000000000000	 -0.035166582079	
2017.000000000000	 -0.029266717030	
2018.000000000000	 -0.029465185021	
2019.000000000000	 -0.022197021774	


==> results_mean_male_2_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.006954869872	
1978.000000000000	  0.011168040973	
1979.000000000000	  0.012925547493	
1980.000000000000	  0.008704379218	
1981.000000000000	  0.000049648868	
1982.000000000000	 -0.005687242904	
1983.000000000000	 -0.019879642389	
1984.000000000000	 -0.021011228042	
1985.000000000000	 -0.005623570600	
1986.000000000000	 -0.005492906607	
1987.000000000000	 -0.000996123625	
1988.000000000000	  0.004006642698	
1989.000000000000	  0.004862838780	
1990.000000000000	  0.006285800970	
1991.000000000000	  0.001264319261	
1992.000000000000	 -0.000721915928	
1993.000000000000	 -0.003129328142	
1994.000000000000	 -0.001165523316	
1995.000000000000	  0.008409244127	
1996.000000000000	  0.011750552969	
1997.000000000000	  0.007090430669	
1998.000000000000	  0.012665036412	
1999.000000000000	  0.015448733072	
2000.000000000000	  0.014462732426	
2001.000000000000	  0.008969581595	
2002.000000000000	  0.005828793880	
2003.000000000000	  0.003233968495	
2004.000000000000	 -0.001615080579	
2005.000000000000	  0.003144829486	
2006.000000000000	  0.009721064920	
2007.000000000000	  0.007768531617	
2008.000000000000	  0.007295324732	
2009.000000000000	 -0.002608164135	
2010.000000000000	 -0.024107906660	
2011.000000000000	 -0.030882590278	
2012.000000000000	 -0.019447991649	
2013.000000000000	 -0.015962603328	
2014.000000000000	 -0.010909777797	
2015.000000000000	 -0.006247803813	
2016.000000000000	 -0.007968609092	
2017.000000000000	 -0.006426303505	
2018.000000000000	 -0.007996962324	
2019.000000000000	 -0.001385007964	


==> results_mean_male_2_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.012572045913	
1978.000000000000	  0.019998883572	
1979.000000000000	  0.028002211431	
1980.000000000000	  0.021876498397	
1981.000000000000	  0.004911055833	
1982.000000000000	 -0.003884658972	
1983.000000000000	 -0.033039302999	
1984.000000000000	 -0.030340155490	
1985.000000000000	 -0.006414056552	
1986.000000000000	  0.000518877232	
1987.000000000000	  0.007255064650	
1988.000000000000	  0.009068410944	
1989.000000000000	  0.015902919743	
1990.000000000000	  0.019833792144	
1991.000000000000	  0.006792642282	
1992.000000000000	 -0.005945008959	
1993.000000000000	 -0.008038636872	
1994.000000000000	 -0.001064193885	
1995.000000000000	  0.014264709339	
1996.000000000000	  0.022667668311	
1997.000000000000	  0.020794490655	
1998.000000000000	  0.030059286829	
1999.000000000000	  0.042788951759	
2000.000000000000	  0.041322422631	
2001.000000000000	  0.052850085581	
2002.000000000000	  0.039405402398	
2003.000000000000	  0.027074633011	
2004.000000000000	  0.020592452489	
2005.000000000000	  0.031922364118	
2006.000000000000	  0.038001238230	
2007.000000000000	  0.042684807257	
2008.000000000000	  0.042377538306	
2009.000000000000	  0.024473505196	
2010.000000000000	 -0.017187710085	
2011.000000000000	 -0.019029965023	
2012.000000000000	 -0.007713050795	
2013.000000000000	  0.002446650943	
2014.000000000000	  0.009220886991	
2015.000000000000	  0.021462734198	
2016.000000000000	  0.022664558315	
2017.000000000000	  0.032100396668	
2018.000000000000	  0.032619597876	
2019.000000000000	  0.041567884602	


==> results_mean_male_2_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009845587248	
1978.000000000000	  0.015189562342	
1979.000000000000	  0.019083110400	
1980.000000000000	  0.012597334729	
1981.000000000000	 -0.002728189974	
1982.000000000000	 -0.008254614060	
1983.000000000000	 -0.033938123671	
1984.000000000000	 -0.031526461124	
1985.000000000000	 -0.011682641222	
1986.000000000000	 -0.007808711781	
1987.000000000000	 -0.003074064635	
1988.000000000000	 -0.001355537607	
1989.000000000000	  0.004704999432	
1990.000000000000	  0.006425532795	
1991.000000000000	 -0.004359313026	
1992.000000000000	 -0.016447934465	
1993.000000000000	 -0.018616869064	
1994.000000000000	 -0.013657011315	
1995.000000000000	 -0.002100496044	
1996.000000000000	  0.006276241707	
1997.000000000000	  0.005297594888	
1998.000000000000	  0.012600808869	
1999.000000000000	  0.019963148714	
2000.000000000000	  0.020375607272	
2001.000000000000	  0.026134552235	
2002.000000000000	  0.012928549277	
2003.000000000000	  0.003216860662	
2004.000000000000	 -0.002057288197	
2005.000000000000	  0.008297823037	
2006.000000000000	  0.013888184153	
2007.000000000000	  0.015513052238	
2008.000000000000	  0.013463961551	
2009.000000000000	 -0.001404533689	
2010.000000000000	 -0.034327239147	
2011.000000000000	 -0.037642669809	
2012.000000000000	 -0.028402228395	
2013.000000000000	 -0.021754324587	
2014.000000000000	 -0.016373328178	
2015.000000000000	 -0.006586451408	
2016.000000000000	 -0.007297075509	
2017.000000000000	 -0.002331567134	
2018.000000000000	 -0.002628231103	
2019.000000000000	  0.004136147978	


==> results_mean_male_2_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.026880917004	
1978.000000000000	  0.023421076533	
1979.000000000000	  0.035238892783	
1980.000000000000	  0.020978167871	
1981.000000000000	  0.005740725681	
1982.000000000000	 -0.001465755055	
1983.000000000000	 -0.057864839672	
1984.000000000000	 -0.031096118087	
1985.000000000000	 -0.025139166795	
1986.000000000000	 -0.004929828294	
1987.000000000000	  0.019015994871	
1988.000000000000	  0.008808319202	
1989.000000000000	  0.005744316394	
1990.000000000000	  0.019088442481	
1991.000000000000	  0.005732915820	
1992.000000000000	 -0.008085222083	
1993.000000000000	 -0.019866481491	
1994.000000000000	 -0.007474508397	
1995.000000000000	  0.009596556937	
1996.000000000000	  0.000852761603	
1997.000000000000	  0.002186494632	
1998.000000000000	  0.019758128704	
1999.000000000000	  0.030202122760	
2000.000000000000	  0.047968334390	
2001.000000000000	  0.040891047841	
2002.000000000000	  0.023623135723	
2003.000000000000	 -0.000545551046	
2004.000000000000	 -0.001387515844	
2005.000000000000	  0.020597966861	
2006.000000000000	  0.004922285244	
2007.000000000000	  0.016783317788	
2008.000000000000	  0.012903110279	
2009.000000000000	 -0.008443741255	
2010.000000000000	 -0.064782898906	
2011.000000000000	 -0.074667078898	
2012.000000000000	 -0.069003107737	
2013.000000000000	 -0.060997645430	
2014.000000000000	 -0.049346284626	
2015.000000000000	 -0.024138598614	
2016.000000000000	 -0.019412304883	
2017.000000000000	  0.000549804415	
2018.000000000000	  0.008539386547	
2019.000000000000	  0.017937914318	


==> results_mean_male_2_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.003080172535	
1978.000000000000	  0.022741554000	
1979.000000000000	  0.047370901061	
1980.000000000000	  0.028153988487	
1981.000000000000	  0.005534831094	
1982.000000000000	  0.009754501554	
1983.000000000000	 -0.040811847291	
1984.000000000000	 -0.035418602291	
1985.000000000000	 -0.018639407872	
1986.000000000000	 -0.012788796571	
1987.000000000000	 -0.004767107618	
1988.000000000000	 -0.005733969713	
1989.000000000000	  0.003396141620	
1990.000000000000	  0.008953767698	
1991.000000000000	  0.000220925999	
1992.000000000000	 -0.022201640608	
1993.000000000000	 -0.039674430131	
1994.000000000000	 -0.029751593222	
1995.000000000000	 -0.008394908302	
1996.000000000000	  0.005292317728	
1997.000000000000	  0.004265831251	
1998.000000000000	  0.028239533304	
1999.000000000000	  0.035463114642	
2000.000000000000	  0.037858975863	
2001.000000000000	  0.050921872795	
2002.000000000000	  0.036199912118	
2003.000000000000	  0.026171398080	
2004.000000000000	  0.026455878928	
2005.000000000000	  0.041221346414	
2006.000000000000	  0.043511672698	
2007.000000000000	  0.053078836803	
2008.000000000000	  0.039540800730	
2009.000000000000	  0.016436822139	
2010.000000000000	 -0.045752329255	
2011.000000000000	 -0.043979982424	
2012.000000000000	 -0.037586173939	
2013.000000000000	 -0.015261030432	
2014.000000000000	 -0.005136067413	
2015.000000000000	  0.021968005573	
2016.000000000000	  0.029152798150	
2017.000000000000	  0.037247827079	
2018.000000000000	  0.031978939552	
2019.000000000000	  0.045565181126	


==> results_mean_male_3.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002603110752	
1978.000000000000	  0.005749917683	
1979.000000000000	  0.002527662168	
1980.000000000000	 -0.025726251376	
1981.000000000000	 -0.065016470398	
1982.000000000000	 -0.070603775028	
1983.000000000000	 -0.080100014554	
1984.000000000000	 -0.080123969995	
1985.000000000000	 -0.072759543022	
1986.000000000000	 -0.068812964295	
1987.000000000000	 -0.056256536362	
1988.000000000000	 -0.061410607932	
1989.000000000000	 -0.079980291695	
1990.000000000000	 -0.082459509192	
1991.000000000000	 -0.118730959118	
1992.000000000000	 -0.138260342628	
1993.000000000000	 -0.145155044741	
1994.000000000000	 -0.162415594959	
1995.000000000000	 -0.145087302777	
1996.000000000000	 -0.115627217780	
1997.000000000000	 -0.101559917859	
1998.000000000000	 -0.085682695018	
1999.000000000000	 -0.059271014770	
2000.000000000000	 -0.072475616000	
2001.000000000000	 -0.013828515523	
2002.000000000000	 -0.005337501434	
2003.000000000000	 -0.005526347468	
2004.000000000000	 -0.019716170598	
2005.000000000000	 -0.018777991765	
2006.000000000000	 -0.018841702041	
2007.000000000000	 -0.007512469842	
2008.000000000000	 -0.021818225100	
2009.000000000000	 -0.026929818245	
2010.000000000000	 -0.009265387387	
2011.000000000000	 -0.031007819399	
2012.000000000000	 -0.017589599673	
2013.000000000000	 -0.032183543796	
2014.000000000000	 -0.027667525890	
2015.000000000000	 -0.013985437391	
2016.000000000000	  0.016329974105	


==> results_mean_male_3_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000815974523	
1978.000000000000	  0.002842552111	
1979.000000000000	 -0.000558631773	
1980.000000000000	 -0.024553404192	
1981.000000000000	 -0.058963565643	
1982.000000000000	 -0.064225280767	
1983.000000000000	 -0.072835021731	
1984.000000000000	 -0.072771033789	
1985.000000000000	 -0.066996940646	
1986.000000000000	 -0.065053826860	
1987.000000000000	 -0.055008124763	
1988.000000000000	 -0.061046088391	
1989.000000000000	 -0.075833907752	
1990.000000000000	 -0.079877402709	
1991.000000000000	 -0.106628196501	
1992.000000000000	 -0.120463895411	
1993.000000000000	 -0.128782750136	
1994.000000000000	 -0.147654286552	
1995.000000000000	 -0.138171337961	
1996.000000000000	 -0.106541859146	
1997.000000000000	 -0.091013238217	
1998.000000000000	 -0.075108514822	
1999.000000000000	 -0.055807628145	
2000.000000000000	 -0.062387981939	
2001.000000000000	 -0.007106554926	
2002.000000000000	 -0.002794749158	
2003.000000000000	 -0.003452589720	
2004.000000000000	 -0.018491369534	
2005.000000000000	 -0.015816179715	
2006.000000000000	 -0.014128618906	
2007.000000000000	 -0.007806992024	
2008.000000000000	 -0.023669035528	
2009.000000000000	 -0.026316603003	
2010.000000000000	 -0.006558205269	
2011.000000000000	 -0.031325651368	
2012.000000000000	 -0.019577429052	
2013.000000000000	 -0.033355561014	
2014.000000000000	 -0.030903966534	
2015.000000000000	 -0.024296787298	
2016.000000000000	  0.006567342314	
2017.000000000000	  0.032247687578	
2018.000000000000	  0.022408810905	
2019.000000000000	  0.028207075576	


==> results_mean_male_3_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001169257977	
1978.000000000000	  0.005262318940	
1979.000000000000	  0.000598482877	
1980.000000000000	 -0.023729030276	
1981.000000000000	 -0.058306830919	
1982.000000000000	 -0.064057155614	
1983.000000000000	 -0.071752487350	
1984.000000000000	 -0.074067267652	
1985.000000000000	 -0.066510315189	
1986.000000000000	 -0.063071878335	
1987.000000000000	 -0.053093577408	
1988.000000000000	 -0.060899723393	
1989.000000000000	 -0.074799609479	
1990.000000000000	 -0.078957792295	
1991.000000000000	 -0.105163252881	
1992.000000000000	 -0.118372626194	
1993.000000000000	 -0.128422624891	
1994.000000000000	 -0.144493248486	
1995.000000000000	 -0.137311834116	
1996.000000000000	 -0.103807842953	
1997.000000000000	 -0.092746731129	
1998.000000000000	 -0.072622332717	
1999.000000000000	 -0.053893098448	
2000.000000000000	 -0.059302498788	
2001.000000000000	 -0.005281607283	
2002.000000000000	  0.000065623975	
2003.000000000000	 -0.001242339109	
2004.000000000000	 -0.017741928408	
2005.000000000000	 -0.012846113646	
2006.000000000000	 -0.011911681656	
2007.000000000000	 -0.004918070557	
2008.000000000000	 -0.021437859369	
2009.000000000000	 -0.022666025260	
2010.000000000000	 -0.006853653089	
2011.000000000000	 -0.030559160445	
2012.000000000000	 -0.021555011938	
2013.000000000000	 -0.033275726037	
2014.000000000000	 -0.029847174381	
2015.000000000000	 -0.026515379722	
2016.000000000000	  0.006804247411	
2017.000000000000	  0.030510644316	
2018.000000000000	  0.023354326560	
2019.000000000000	  0.029004406937	


==> results_mean_male_3_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000908221996	
1978.000000000000	  0.008763623897	
1979.000000000000	  0.006311403619	
1980.000000000000	 -0.015567377364	
1981.000000000000	 -0.041340227983	
1982.000000000000	 -0.059063824714	
1983.000000000000	 -0.066641711859	
1984.000000000000	 -0.065199954631	
1985.000000000000	 -0.061933549288	
1986.000000000000	 -0.057157525379	
1987.000000000000	 -0.050370460556	
1988.000000000000	 -0.056330231961	
1989.000000000000	 -0.070212078396	
1990.000000000000	 -0.068409216486	
1991.000000000000	 -0.092757842584	
1992.000000000000	 -0.101974339211	
1993.000000000000	 -0.107803552964	
1994.000000000000	 -0.124219911552	
1995.000000000000	 -0.120997948761	
1996.000000000000	 -0.134400220389	
1997.000000000000	 -0.137500607092	
1998.000000000000	 -0.120016731731	
1999.000000000000	 -0.102995616486	
2000.000000000000	 -0.096250139118	
2001.000000000000	 -0.092301764239	
2002.000000000000	 -0.087772071178	
2003.000000000000	 -0.088191392657	
2004.000000000000	 -0.085583900304	
2005.000000000000	 -0.089051946524	
2006.000000000000	 -0.091198824722	
2007.000000000000	 -0.093430192978	
2008.000000000000	 -0.090846426435	
2009.000000000000	 -0.096020949624	
2010.000000000000	 -0.088384482256	
2011.000000000000	 -0.097333955337	
2012.000000000000	 -0.103537873576	
2013.000000000000	 -0.108573368812	
2014.000000000000	 -0.109132664808	
2015.000000000000	 -0.111085401695	
2016.000000000000	 -0.090009312859	
2017.000000000000	 -0.087529744898	
2018.000000000000	 -0.079642584314	
2019.000000000000	 -0.075202498007	


==> results_mean_male_3_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005457901810	
1978.000000000000	  0.010789039653	
1979.000000000000	  0.010174909967	
1980.000000000000	 -0.018401878142	
1981.000000000000	 -0.042814623788	
1982.000000000000	 -0.059577700565	
1983.000000000000	 -0.061903962417	
1984.000000000000	 -0.060376928536	
1985.000000000000	 -0.058841980056	
1986.000000000000	 -0.063956537329	
1987.000000000000	 -0.048656931111	
1988.000000000000	 -0.057085086935	
1989.000000000000	 -0.071067203292	
1990.000000000000	 -0.068337948595	
1991.000000000000	 -0.091529846678	
1992.000000000000	 -0.104065226984	
1993.000000000000	 -0.106478629187	
1994.000000000000	 -0.121680647484	
1995.000000000000	 -0.118074907008	
1996.000000000000	 -0.133625743452	
1997.000000000000	 -0.139840405442	
1998.000000000000	 -0.126205973261	
1999.000000000000	 -0.104536271212	
2000.000000000000	 -0.096823162701	
2001.000000000000	 -0.088103137180	
2002.000000000000	 -0.084444541723	
2003.000000000000	 -0.084798161350	
2004.000000000000	 -0.076268788427	
2005.000000000000	 -0.088697351834	
2006.000000000000	 -0.087877418948	
2007.000000000000	 -0.092425606013	
2008.000000000000	 -0.094048526827	
2009.000000000000	 -0.092116465655	
2010.000000000000	 -0.082353992705	
2011.000000000000	 -0.094529150121	
2012.000000000000	 -0.103752208854	
2013.000000000000	 -0.106317550976	
2014.000000000000	 -0.110614541103	
2015.000000000000	 -0.114130468157	
2016.000000000000	 -0.088421931063	
2017.000000000000	 -0.085709075652	
2018.000000000000	 -0.085444631622	
2019.000000000000	 -0.071802408378	


==> results_mean_male_3_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009328502012	
1978.000000000000	  0.015806526129	
1979.000000000000	  0.019946781853	
1980.000000000000	 -0.001557599298	
1981.000000000000	 -0.034328183770	
1982.000000000000	 -0.036685915094	
1983.000000000000	 -0.038677060738	
1984.000000000000	 -0.034290434466	
1985.000000000000	 -0.024936839440	
1986.000000000000	 -0.018021246512	
1987.000000000000	 -0.004782110207	
1988.000000000000	 -0.009226488317	
1989.000000000000	 -0.023074878301	
1990.000000000000	 -0.025665985709	
1991.000000000000	 -0.054848991207	
1992.000000000000	 -0.063103872180	
1993.000000000000	 -0.063858200577	
1994.000000000000	 -0.077147861435	
1995.000000000000	 -0.061175746929	
1996.000000000000	 -0.032301491469	
1997.000000000000	 -0.018444389874	
1998.000000000000	  0.000857199131	
1999.000000000000	  0.026677466010	
2000.000000000000	  0.017215755622	
2001.000000000000	  0.083517931776	
2002.000000000000	  0.093061157128	
2003.000000000000	  0.094209800258	
2004.000000000000	  0.079547292946	
2005.000000000000	  0.080855418060	
2006.000000000000	  0.082628615635	
2007.000000000000	  0.094790250207	
2008.000000000000	  0.084442268636	
2009.000000000000	  0.084341826838	
2010.000000000000	  0.104910426560	
2011.000000000000	  0.083532467017	
2012.000000000000	  0.101228639021	
2013.000000000000	  0.091028465194	
2014.000000000000	  0.094841588857	
2015.000000000000	  0.099747193773	
2016.000000000000	  0.135384662424	
2017.000000000000	  0.163891099131	
2018.000000000000	  0.158142054194	
2019.000000000000	  0.165374585134	


==> results_mean_male_3_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001169257977	
1978.000000000000	  0.005262318940	
1979.000000000000	  0.000598482877	
1980.000000000000	 -0.023729030276	
1981.000000000000	 -0.058306830919	
1982.000000000000	 -0.064057155614	
1983.000000000000	 -0.071752487350	
1984.000000000000	 -0.074067267652	
1985.000000000000	 -0.066510315189	
1986.000000000000	 -0.063071878335	
1987.000000000000	 -0.053093577408	
1988.000000000000	 -0.060899723393	
1989.000000000000	 -0.074799609479	
1990.000000000000	 -0.078957792295	
1991.000000000000	 -0.105163252881	
1992.000000000000	 -0.118372626194	
1993.000000000000	 -0.128422624891	
1994.000000000000	 -0.144493248486	
1995.000000000000	 -0.137311834116	
1996.000000000000	 -0.103807842953	
1997.000000000000	 -0.092746731129	
1998.000000000000	 -0.072622332717	
1999.000000000000	 -0.053893098448	
2000.000000000000	 -0.059302498788	
2001.000000000000	 -0.005281607283	
2002.000000000000	  0.000065623975	
2003.000000000000	 -0.001242339109	
2004.000000000000	 -0.017741928408	
2005.000000000000	 -0.012846113646	
2006.000000000000	 -0.011911681656	
2007.000000000000	 -0.004918070557	
2008.000000000000	 -0.021437859369	
2009.000000000000	 -0.022666025260	
2010.000000000000	 -0.006853653089	
2011.000000000000	 -0.030559160445	
2012.000000000000	 -0.021555011938	
2013.000000000000	 -0.033275726037	
2014.000000000000	 -0.029847174381	
2015.000000000000	 -0.026515379722	
2016.000000000000	  0.006804247411	
2017.000000000000	  0.030510644316	
2018.000000000000	  0.023354326560	
2019.000000000000	  0.029004406937	


==> results_mean_male_3_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.007994854798	
1978.000000000000	  0.008137871213	
1979.000000000000	  0.013224508460	
1980.000000000000	 -0.019093300039	
1981.000000000000	 -0.067293187829	
1982.000000000000	 -0.081358584479	
1983.000000000000	 -0.085948674308	
1984.000000000000	 -0.106111361996	
1985.000000000000	 -0.102491610143	
1986.000000000000	 -0.092899519013	
1987.000000000000	 -0.075907591980	
1988.000000000000	 -0.080954042979	
1989.000000000000	 -0.059376946368	
1990.000000000000	 -0.088149582718	
1991.000000000000	 -0.104006343027	
1992.000000000000	 -0.125395364135	
1993.000000000000	 -0.136757605654	
1994.000000000000	 -0.141332438713	
1995.000000000000	 -0.127476109154	
1996.000000000000	 -0.106357873507	
1997.000000000000	 -0.118703760634	
1998.000000000000	 -0.131114456800	
1999.000000000000	 -0.106668754304	
2000.000000000000	 -0.088344663405	
2001.000000000000	 -0.074768318880	
2002.000000000000	 -0.058791163635	
2003.000000000000	 -0.025957160740	
2004.000000000000	 -0.056817535632	
2005.000000000000	 -0.053189476194	
2006.000000000000	 -0.063268261358	
2007.000000000000	 -0.068511743758	
2008.000000000000	 -0.105357897250	
2009.000000000000	 -0.053131554572	
2010.000000000000	 -0.039527024419	
2011.000000000000	 -0.092351518697	
2012.000000000000	 -0.047365763246	
2013.000000000000	 -0.123786385699	
2014.000000000000	 -0.069831794750	
2015.000000000000	 -0.059634200623	
2016.000000000000	 -0.022885535675	
2017.000000000000	 -0.026933943426	
2018.000000000000	 -0.031203160750	
2019.000000000000	 -0.068659142011	


==> results_mean_male_3_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.032204305048	
1978.000000000000	  0.034533486111	
1979.000000000000	  0.027494290089	
1980.000000000000	  0.014324079612	
1981.000000000000	 -0.035115508199	
1982.000000000000	 -0.048463544381	
1983.000000000000	 -0.059715566470	
1984.000000000000	 -0.061303664598	
1985.000000000000	 -0.033463132861	
1986.000000000000	 -0.065440797430	
1987.000000000000	 -0.079997223071	
1988.000000000000	 -0.079841615504	
1989.000000000000	 -0.107743375816	
1990.000000000000	 -0.098949135030	
1991.000000000000	 -0.125311720689	
1992.000000000000	 -0.152355827358	
1993.000000000000	 -0.151547849068	
1994.000000000000	 -0.180278398531	
1995.000000000000	 -0.153447515641	
1996.000000000000	 -0.157736450348	
1997.000000000000	 -0.172931752632	
1998.000000000000	 -0.146092607385	
1999.000000000000	 -0.102918409097	
2000.000000000000	 -0.128693720207	
2001.000000000000	 -0.110735566141	
2002.000000000000	 -0.087377724694	
2003.000000000000	 -0.069814469797	
2004.000000000000	 -0.091199828146	
2005.000000000000	 -0.084863764485	
2006.000000000000	 -0.103241689935	
2007.000000000000	 -0.082063815487	
2008.000000000000	 -0.095714643031	
2009.000000000000	 -0.092229021079	
2010.000000000000	 -0.073759699577	
2011.000000000000	 -0.091699163489	
2012.000000000000	 -0.075782486827	
2013.000000000000	 -0.103373114646	
2014.000000000000	 -0.125613602018	
2015.000000000000	 -0.112744975676	
2016.000000000000	 -0.044972705128	
2017.000000000000	  0.019241909226	
2018.000000000000	 -0.061894641181	
2019.000000000000	 -0.056014427881	


==> results_mean_male_4.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000692006553	
1978.000000000000	 -0.002162606483	
1979.000000000000	  0.002421283536	
1980.000000000000	  0.005998946253	
1981.000000000000	  0.004810838512	
1982.000000000000	  0.007347167921	
1983.000000000000	  0.008553353934	
1984.000000000000	  0.009569094021	
1985.000000000000	  0.018802968951	
1986.000000000000	  0.022601597706	
1987.000000000000	  0.030169673436	
1988.000000000000	  0.027002169704	
1989.000000000000	  0.031440565155	
1990.000000000000	  0.036698659886	
1991.000000000000	  0.039437464970	
1992.000000000000	  0.045336675770	
1993.000000000000	  0.052993215883	
1994.000000000000	  0.060014426642	
1995.000000000000	  0.063314433349	
1996.000000000000	  0.067820975530	
1997.000000000000	  0.064175585030	
1998.000000000000	  0.069651207719	
1999.000000000000	  0.080622309338	
2000.000000000000	  0.073601319279	
2001.000000000000	  0.104389675445	
2002.000000000000	  0.103860925708	
2003.000000000000	  0.100456484174	
2004.000000000000	  0.096466298680	
2005.000000000000	  0.090758999179	
2006.000000000000	  0.086997493139	
2007.000000000000	  0.084079410498	
2008.000000000000	  0.083756098580	
2009.000000000000	  0.082792137367	
2010.000000000000	  0.061412886669	
2011.000000000000	  0.058353886835	
2012.000000000000	  0.054392872369	
2013.000000000000	  0.060929306853	
2014.000000000000	  0.056608834250	
2015.000000000000	  0.046105073021	
2016.000000000000	  0.049636864659	


==> results_mean_male_4_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003688735433	
1978.000000000000	  0.002740107795	
1979.000000000000	  0.010215391473	
1980.000000000000	  0.015715009394	
1981.000000000000	  0.014694457798	
1982.000000000000	  0.016716448642	
1983.000000000000	  0.023222925767	
1984.000000000000	  0.028149008628	
1985.000000000000	  0.036915508354	
1986.000000000000	  0.043399695073	
1987.000000000000	  0.048506715775	
1988.000000000000	  0.049380145623	
1989.000000000000	  0.052567015469	
1990.000000000000	  0.058564178789	
1991.000000000000	  0.055859984488	
1992.000000000000	  0.062561019891	
1993.000000000000	  0.075408196027	
1994.000000000000	  0.086966263418	
1995.000000000000	  0.093013078391	
1996.000000000000	  0.088719583116	
1997.000000000000	  0.084203468669	
1998.000000000000	  0.089390121991	
1999.000000000000	  0.100772745309	
2000.000000000000	  0.090589576362	
2001.000000000000	  0.127819757398	
2002.000000000000	  0.130349779351	
2003.000000000000	  0.128826301130	
2004.000000000000	  0.127362617845	
2005.000000000000	  0.118590648308	
2006.000000000000	  0.113970765047	
2007.000000000000	  0.116636467716	
2008.000000000000	  0.117149580014	
2009.000000000000	  0.116205447727	
2010.000000000000	  0.098814829626	
2011.000000000000	  0.101796052154	
2012.000000000000	  0.100579165089	
2013.000000000000	  0.104407726503	
2014.000000000000	  0.100599071242	
2015.000000000000	  0.091637689540	
2016.000000000000	  0.096251577868	
2017.000000000000	  0.102318708245	
2018.000000000000	  0.103014493547	
2019.000000000000	  0.103237145994	


==> results_mean_male_4_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003068276920	
1978.000000000000	  0.001862711617	
1979.000000000000	  0.009546928833	
1980.000000000000	  0.015950114043	
1981.000000000000	  0.014695496521	
1982.000000000000	  0.016937930712	
1983.000000000000	  0.022378954029	
1984.000000000000	  0.027488922865	
1985.000000000000	  0.036761195123	
1986.000000000000	  0.042956713405	
1987.000000000000	  0.047335406981	
1988.000000000000	  0.048418665766	
1989.000000000000	  0.051876838900	
1990.000000000000	  0.057235792229	
1991.000000000000	  0.053909296698	
1992.000000000000	  0.059799731388	
1993.000000000000	  0.072524512306	
1994.000000000000	  0.083759906849	
1995.000000000000	  0.089785121319	
1996.000000000000	  0.085254888903	
1997.000000000000	  0.081654562110	
1998.000000000000	  0.086829466826	
1999.000000000000	  0.098785340433	
2000.000000000000	  0.088293776009	
2001.000000000000	  0.126549738043	
2002.000000000000	  0.129429318954	
2003.000000000000	  0.127597964439	
2004.000000000000	  0.125688693609	
2005.000000000000	  0.116852244682	
2006.000000000000	  0.112456172313	
2007.000000000000	  0.115683120643	
2008.000000000000	  0.116387069174	
2009.000000000000	  0.114452569707	
2010.000000000000	  0.095331102932	
2011.000000000000	  0.098348701413	
2012.000000000000	  0.097597331297	
2013.000000000000	  0.101156322622	
2014.000000000000	  0.098492380541	
2015.000000000000	  0.090072166924	
2016.000000000000	  0.095502204360	
2017.000000000000	  0.102793489765	
2018.000000000000	  0.103777856260	
2019.000000000000	  0.103584343542	


==> results_mean_male_4_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003192183868	
1978.000000000000	  0.005246539309	
1979.000000000000	  0.014674430494	
1980.000000000000	  0.018776039328	
1981.000000000000	  0.023146518260	
1982.000000000000	  0.025942656824	
1983.000000000000	  0.031510911861	
1984.000000000000	  0.035273979858	
1985.000000000000	  0.037241894404	
1986.000000000000	  0.037636830715	
1987.000000000000	  0.040687486427	
1988.000000000000	  0.043296869489	
1989.000000000000	  0.046889685634	
1990.000000000000	  0.054309980532	
1991.000000000000	  0.053376087886	
1992.000000000000	  0.057525845217	
1993.000000000000	  0.065057766543	
1994.000000000000	  0.070483797848	
1995.000000000000	  0.075305308804	
1996.000000000000	  0.072286942798	
1997.000000000000	  0.070077460700	
1998.000000000000	  0.074388663240	
1999.000000000000	  0.083501849717	
2000.000000000000	  0.086479232293	
2001.000000000000	  0.085588816511	
2002.000000000000	  0.083367954638	
2003.000000000000	  0.083467022927	
2004.000000000000	  0.083264672336	
2005.000000000000	  0.075253250509	
2006.000000000000	  0.069056182597	
2007.000000000000	  0.073198369405	
2008.000000000000	  0.073616702351	
2009.000000000000	  0.067046615176	
2010.000000000000	  0.063668468905	
2011.000000000000	  0.065962248626	
2012.000000000000	  0.063020763836	
2013.000000000000	  0.066605266275	
2014.000000000000	  0.061291805231	
2015.000000000000	  0.060791152174	
2016.000000000000	  0.064821930212	
2017.000000000000	  0.066651129616	
2018.000000000000	  0.074051297204	
2019.000000000000	  0.068678012982	


==> results_mean_male_4_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.004338436045	
1978.000000000000	  0.007588446482	
1979.000000000000	  0.021536407779	
1980.000000000000	  0.031572639468	
1981.000000000000	  0.029951266614	
1982.000000000000	  0.031642992430	
1983.000000000000	  0.035300691654	
1984.000000000000	  0.041998958849	
1985.000000000000	  0.044945240942	
1986.000000000000	  0.049015897724	
1987.000000000000	  0.056543158583	
1988.000000000000	  0.055500065073	
1989.000000000000	  0.058643323737	
1990.000000000000	  0.057454546767	
1991.000000000000	  0.067959524704	
1992.000000000000	  0.070964850638	
1993.000000000000	  0.078973930881	
1994.000000000000	  0.087017263276	
1995.000000000000	  0.089066359118	
1996.000000000000	  0.087346167091	
1997.000000000000	  0.086443941422	
1998.000000000000	  0.082426362461	
1999.000000000000	  0.091467101723	
2000.000000000000	  0.083603774439	
2001.000000000000	  0.118590848201	
2002.000000000000	  0.120843045190	
2003.000000000000	  0.116562911366	
2004.000000000000	  0.125440667280	
2005.000000000000	  0.115968536898	
2006.000000000000	  0.104364291662	
2007.000000000000	  0.101627881803	
2008.000000000000	  0.102157945635	
2009.000000000000	  0.101132274689	
2010.000000000000	  0.092058744978	
2011.000000000000	  0.092214101023	
2012.000000000000	  0.090229898420	
2013.000000000000	  0.100779466816	
2014.000000000000	  0.095156923230	
2015.000000000000	  0.082634439137	
2016.000000000000	  0.088425891592	
2017.000000000000	  0.095998811863	
2018.000000000000	  0.099545634202	
2019.000000000000	  0.095813359174	


==> results_mean_male_4_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.008189868036	
1978.000000000000	 -0.013805060135	
1979.000000000000	 -0.017962893877	
1980.000000000000	 -0.019722345047	
1981.000000000000	 -0.025432926020	
1982.000000000000	 -0.025454734563	
1983.000000000000	 -0.026517408018	
1984.000000000000	 -0.027273671856	
1985.000000000000	 -0.025107407120	
1986.000000000000	 -0.024552201081	
1987.000000000000	 -0.024780834677	
1988.000000000000	 -0.025118965969	
1989.000000000000	 -0.024289145005	
1990.000000000000	 -0.019501570981	
1991.000000000000	 -0.020565436827	
1992.000000000000	 -0.022745033858	
1993.000000000000	 -0.019477371418	
1994.000000000000	 -0.015406431989	
1995.000000000000	 -0.016641625775	
1996.000000000000	 -0.017286034438	
1997.000000000000	 -0.021042863913	
1998.000000000000	 -0.019953195469	
1999.000000000000	 -0.016195816026	
2000.000000000000	 -0.023373332810	
2001.000000000000	 -0.001646430978	
2002.000000000000	 -0.003805941333	
2003.000000000000	 -0.007410390111	
2004.000000000000	 -0.009277211127	
2005.000000000000	 -0.015188973752	
2006.000000000000	 -0.019983730764	
2007.000000000000	 -0.024179144581	
2008.000000000000	 -0.032452036612	
2009.000000000000	 -0.035072222494	
2010.000000000000	 -0.049104971113	
2011.000000000000	 -0.052033031565	
2012.000000000000	 -0.058410352993	
2013.000000000000	 -0.060006677672	
2014.000000000000	 -0.064975261828	
2015.000000000000	 -0.073240823217	
2016.000000000000	 -0.074837906199	
2017.000000000000	 -0.073396781470	
2018.000000000000	 -0.078557465985	
2019.000000000000	 -0.080793588768	


==> results_mean_male_4_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003068276920	
1978.000000000000	  0.001862711617	
1979.000000000000	  0.009546928833	
1980.000000000000	  0.015950114043	
1981.000000000000	  0.014695496521	
1982.000000000000	  0.016937930712	
1983.000000000000	  0.022378954029	
1984.000000000000	  0.027488922865	
1985.000000000000	  0.036761195123	
1986.000000000000	  0.042956713405	
1987.000000000000	  0.047335406981	
1988.000000000000	  0.048418665766	
1989.000000000000	  0.051876838900	
1990.000000000000	  0.057235792229	
1991.000000000000	  0.053909296698	
1992.000000000000	  0.059799731388	
1993.000000000000	  0.072524512306	
1994.000000000000	  0.083759906849	
1995.000000000000	  0.089785121319	
1996.000000000000	  0.085254888903	
1997.000000000000	  0.081654562110	
1998.000000000000	  0.086829466826	
1999.000000000000	  0.098785340433	
2000.000000000000	  0.088293776009	
2001.000000000000	  0.126549738043	
2002.000000000000	  0.129429318954	
2003.000000000000	  0.127597964439	
2004.000000000000	  0.125688693609	
2005.000000000000	  0.116852244682	
2006.000000000000	  0.112456172313	
2007.000000000000	  0.115683120643	
2008.000000000000	  0.116387069174	
2009.000000000000	  0.114452569707	
2010.000000000000	  0.095331102932	
2011.000000000000	  0.098348701413	
2012.000000000000	  0.097597331297	
2013.000000000000	  0.101156322622	
2014.000000000000	  0.098492380541	
2015.000000000000	  0.090072166924	
2016.000000000000	  0.095502204360	
2017.000000000000	  0.102793489765	
2018.000000000000	  0.103777856260	
2019.000000000000	  0.103584343542	


==> results_mean_male_4_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005064074062	
1978.000000000000	  0.003690884248	
1979.000000000000	  0.024929276032	
1980.000000000000	  0.027494896045	
1981.000000000000	  0.038058752687	
1982.000000000000	  0.048921369004	
1983.000000000000	  0.058986363950	
1984.000000000000	  0.068717835447	
1985.000000000000	  0.072814131464	
1986.000000000000	  0.087748194839	
1987.000000000000	  0.102939538850	
1988.000000000000	  0.087721904263	
1989.000000000000	  0.083227557340	
1990.000000000000	  0.103471338556	
1991.000000000000	  0.110094907528	
1992.000000000000	  0.130429866459	
1993.000000000000	  0.139706825242	
1994.000000000000	  0.162025819734	
1995.000000000000	  0.170968669076	
1996.000000000000	  0.149364244527	
1997.000000000000	  0.158525791495	
1998.000000000000	  0.175980519866	
1999.000000000000	  0.187026722755	
2000.000000000000	  0.206226358552	
2001.000000000000	  0.192226108670	
2002.000000000000	  0.206217323514	
2003.000000000000	  0.197923566855	
2004.000000000000	  0.198758234895	
2005.000000000000	  0.190730589296	
2006.000000000000	  0.211759816147	
2007.000000000000	  0.224263238802	
2008.000000000000	  0.228390585985	
2009.000000000000	  0.218783644386	
2010.000000000000	  0.203305741171	
2011.000000000000	  0.194256731150	
2012.000000000000	  0.203116915447	
2013.000000000000	  0.214548975241	
2014.000000000000	  0.197274161785	
2015.000000000000	  0.182033459468	
2016.000000000000	  0.189163495125	
2017.000000000000	  0.203261304481	
2018.000000000000	  0.201129562338	
2019.000000000000	  0.210359818184	


==> results_mean_male_4_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.008243368624	
1978.000000000000	  0.004775135213	
1979.000000000000	  0.009055725405	
1980.000000000000	  0.029124569268	
1981.000000000000	  0.016229718025	
1982.000000000000	  0.006698951281	
1983.000000000000	  0.009951220635	
1984.000000000000	  0.016794943030	
1985.000000000000	  0.013319193968	
1986.000000000000	  0.019947939002	
1987.000000000000	  0.025322059932	
1988.000000000000	  0.042308966425	
1989.000000000000	  0.021332647340	
1990.000000000000	  0.008542293669	
1991.000000000000	  0.017148263742	
1992.000000000000	  0.032362584098	
1993.000000000000	  0.036713099510	
1994.000000000000	  0.055364196930	
1995.000000000000	  0.047195993315	
1996.000000000000	  0.040630883520	
1997.000000000000	  0.050467288151	
1998.000000000000	  0.063107700211	
1999.000000000000	  0.063227832454	
2000.000000000000	  0.038786514348	
2001.000000000000	  0.034366071317	
2002.000000000000	  0.043920469151	
2003.000000000000	  0.054068912082	
2004.000000000000	  0.058274786415	
2005.000000000000	  0.053185825040	
2006.000000000000	  0.057136199134	
2007.000000000000	  0.061926173199	
2008.000000000000	  0.072405520301	
2009.000000000000	  0.075692882532	
2010.000000000000	  0.071465927866	
2011.000000000000	  0.073350001596	
2012.000000000000	  0.078454081555	
2013.000000000000	  0.088217160424	
2014.000000000000	  0.088517985511	
2015.000000000000	  0.088917465333	
2016.000000000000	  0.098520015990	
2017.000000000000	  0.113285715022	
2018.000000000000	  0.119766087260	
2019.000000000000	  0.112634778960	


==> results_mean_male_5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.014150913823	
1978.000000000000	  0.021635659806	
1979.000000000000	  0.031256019942	
1980.000000000000	  0.002544364084	
1981.000000000000	 -0.061787882869	
1982.000000000000	 -0.077395984507	
1983.000000000000	 -0.121667375842	
1984.000000000000	 -0.115252682619	
1985.000000000000	 -0.072408791374	
1986.000000000000	 -0.056226259180	
1987.000000000000	 -0.033424154754	
1988.000000000000	 -0.036574553203	
1989.000000000000	 -0.043017806614	
1990.000000000000	 -0.036379422029	
1991.000000000000	 -0.083787645916	
1992.000000000000	 -0.113864653377	
1993.000000000000	 -0.116294777311	
1994.000000000000	 -0.119888373875	
1995.000000000000	 -0.084595761847	
1996.000000000000	 -0.044151858276	
1997.000000000000	 -0.035027804554	
1998.000000000000	 -0.003738362555	
1999.000000000000	  0.039191880966	
2000.000000000000	  0.022221330307	
2001.000000000000	  0.117221467637	
2002.000000000000	  0.108713881818	
2003.000000000000	  0.091735732439	
2004.000000000000	  0.069619957814	
2005.000000000000	  0.075738988234	
2006.000000000000	  0.079904690273	
2007.000000000000	  0.090852799100	
2008.000000000000	  0.075322040072	
2009.000000000000	  0.050597825223	
2010.000000000000	  0.009435374428	
2011.000000000000	 -0.014773913383	
2012.000000000000	  0.005366483830	
2013.000000000000	  0.004334489314	
2014.000000000000	  0.010395051163	
2015.000000000000	  0.021483031777	
2016.000000000000	  0.056641345886	


==> results_mean_male_5_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.014771009071	
1978.000000000000	  0.022292360362	
1979.000000000000	  0.032214524754	
1980.000000000000	  0.002711480645	
1981.000000000000	 -0.059037494581	
1982.000000000000	 -0.073669536142	
1983.000000000000	 -0.113342067193	
1984.000000000000	 -0.107566261735	
1985.000000000000	 -0.069277982003	
1986.000000000000	 -0.053877273427	
1987.000000000000	 -0.031525504102	
1988.000000000000	 -0.034614790309	
1989.000000000000	 -0.040773652278	
1990.000000000000	 -0.034438635064	
1991.000000000000	 -0.079333969189	
1992.000000000000	 -0.106300645687	
1993.000000000000	 -0.108528882581	
1994.000000000000	 -0.111240698193	
1995.000000000000	 -0.080095641956	
1996.000000000000	 -0.042262897014	
1997.000000000000	 -0.032717563455	
1998.000000000000	 -0.002190029477	
1999.000000000000	  0.040379898266	
2000.000000000000	  0.023131471589	
2001.000000000000	  0.125157000201	
2002.000000000000	  0.115483160329	
2003.000000000000	  0.096766919328	
2004.000000000000	  0.072373872647	
2005.000000000000	  0.078874057577	
2006.000000000000	  0.083418989362	
2007.000000000000	  0.095933235860	
2008.000000000000	  0.078395542191	
2009.000000000000	  0.052779836863	
2010.000000000000	  0.010506701959	
2011.000000000000	 -0.014041244323	
2012.000000000000	  0.006268786091	
2013.000000000000	  0.005487940352	
2014.000000000000	  0.010716361637	
2015.000000000000	  0.021593777188	
2016.000000000000	  0.058008250193	
2017.000000000000	  0.099380267207	
2018.000000000000	  0.089894758985	
2019.000000000000	  0.106604877084	


==> results_mean_male_5_2020_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.013449022771	
1978.000000000000	  0.024709287013	
1979.000000000000	  0.034172493622	
1980.000000000000	  0.007512013522	
1981.000000000000	 -0.055659892170	
1982.000000000000	 -0.069487772926	
1983.000000000000	 -0.110425144197	
1984.000000000000	 -0.105274548607	
1985.000000000000	 -0.065000322282	
1986.000000000000	 -0.047108643561	
1987.000000000000	 -0.026902174501	
1988.000000000000	 -0.031432983933	
1989.000000000000	 -0.035309121279	
1990.000000000000	 -0.030296215119	
1991.000000000000	 -0.073635747257	
1992.000000000000	 -0.100595631452	
1993.000000000000	 -0.103969327307	
1994.000000000000	 -0.104818238074	
1995.000000000000	 -0.077516051228	
1996.000000000000	 -0.036082419581	
1997.000000000000	 -0.028569622293	
1998.000000000000	  0.005695332213	
1999.000000000000	  0.046876459479	
2000.000000000000	  0.030931044637	
2001.000000000000	  0.132427234892	
2002.000000000000	  0.124329920044	
2003.000000000000	  0.104081979310	
2004.000000000000	  0.078139851007	
2005.000000000000	  0.087397826390	
2006.000000000000	  0.093924647134	
2007.000000000000	  0.104117406734	
2008.000000000000	  0.088206582313	
2009.000000000000	  0.062251276942	
2010.000000000000	  0.016996001439	
2011.000000000000	 -0.008789576447	
2012.000000000000	  0.009374510016	
2013.000000000000	  0.009094468455	
2014.000000000000	  0.016440522002	
2015.000000000000	  0.023697458243	
2016.000000000000	  0.062699855665	
2017.000000000000	  0.101979528134	
2018.000000000000	  0.097132676230	
2019.000000000000	  0.115189957227	


==> results_mean_male_5_2020_2.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.011727264962	
1978.000000000000	  0.028540136714	
1979.000000000000	  0.041031390535	
1980.000000000000	  0.010777890591	
1981.000000000000	 -0.043154452147	
1982.000000000000	 -0.072566294026	
1983.000000000000	 -0.114058820087	
1984.000000000000	 -0.104714604316	
1985.000000000000	 -0.077444642854	
1986.000000000000	 -0.065653415689	
1987.000000000000	 -0.047062212717	
1988.000000000000	 -0.049056906570	
1989.000000000000	 -0.052519714714	
1990.000000000000	 -0.042730721294	
1991.000000000000	 -0.078731422304	
1992.000000000000	 -0.104328112693	
1993.000000000000	 -0.109516086273	
1994.000000000000	 -0.119428220239	
1995.000000000000	 -0.094266091492	
1996.000000000000	 -0.109627380597	
1997.000000000000	 -0.111843424758	
1998.000000000000	 -0.081270253755	
1999.000000000000	 -0.046729086520	
2000.000000000000	 -0.035976833267	
2001.000000000000	 -0.034993351776	
2002.000000000000	 -0.052208286681	
2003.000000000000	 -0.066553181714	
2004.000000000000	 -0.074240709804	
2005.000000000000	 -0.075741895742	
2006.000000000000	 -0.076772690049	
2007.000000000000	 -0.071792781268	
2008.000000000000	 -0.071907508117	
2009.000000000000	 -0.106859858481	
2010.000000000000	 -0.141526316202	
2011.000000000000	 -0.153828845315	
2012.000000000000	 -0.152268369514	
2013.000000000000	 -0.142999421974	
2014.000000000000	 -0.143804374635	
2015.000000000000	 -0.135737998713	
2016.000000000000	 -0.105537765227	
2017.000000000000	 -0.094708120982	
2018.000000000000	 -0.079110270654	
2019.000000000000	 -0.070616672032	


==> results_mean_male_5_2020_alt.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.019229299932	
1978.000000000000	  0.031668539199	
1979.000000000000	  0.048385770141	
1980.000000000000	  0.023592286541	
1981.000000000000	 -0.026276401153	
1982.000000000000	 -0.058933515740	
1983.000000000000	 -0.096899288048	
1984.000000000000	 -0.089436918178	
1985.000000000000	 -0.058683203779	
1986.000000000000	 -0.052462046843	
1987.000000000000	 -0.027114005020	
1988.000000000000	 -0.024128848143	
1989.000000000000	 -0.036445579031	
1990.000000000000	 -0.032513194307	
1991.000000000000	 -0.056668148211	
1992.000000000000	 -0.082935842778	
1993.000000000000	 -0.088044413084	
1994.000000000000	 -0.093942354464	
1995.000000000000	 -0.073674120649	
1996.000000000000	 -0.082643709346	
1997.000000000000	 -0.093521249428	
1998.000000000000	 -0.075901621271	
1999.000000000000	 -0.034457515732	
2000.000000000000	 -0.032407002504	
2001.000000000000	  0.004685020398	
2002.000000000000	  0.000361917680	
2003.000000000000	 -0.018024366808	
2004.000000000000	 -0.006280034169	
2005.000000000000	 -0.019160181921	
2006.000000000000	 -0.020765774905	
2007.000000000000	 -0.026249576950	
2008.000000000000	 -0.027090640680	
2009.000000000000	 -0.054024120745	
2010.000000000000	 -0.095308658603	
2011.000000000000	 -0.112218004305	
2012.000000000000	 -0.107626401478	
2013.000000000000	 -0.092973587573	
2014.000000000000	 -0.095849171100	
2015.000000000000	 -0.103430046263	
2016.000000000000	 -0.068316856715	
2017.000000000000	 -0.054786936114	
2018.000000000000	 -0.052761518055	
2019.000000000000	 -0.029804493258	


==> results_mean_male_5_2020_alternative.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.014725138964	
1978.000000000000	  0.023166884447	
1979.000000000000	  0.032904113872	
1980.000000000000	  0.002717380989	
1981.000000000000	 -0.059377278434	
1982.000000000000	 -0.072910878043	
1983.000000000000	 -0.110965698919	
1984.000000000000	 -0.104987125095	
1985.000000000000	 -0.067019017759	
1986.000000000000	 -0.051200701760	
1987.000000000000	 -0.029627924687	
1988.000000000000	 -0.032438463016	
1989.000000000000	 -0.038606431219	
1990.000000000000	 -0.031620538208	
1991.000000000000	 -0.076725519308	
1992.000000000000	 -0.103745024530	
1993.000000000000	 -0.105345398981	
1994.000000000000	 -0.108046523298	
1995.000000000000	 -0.076404492673	
1996.000000000000	 -0.038572413644	
1997.000000000000	 -0.030240144298	
1998.000000000000	  0.000771953858	
1999.000000000000	  0.044145946274	
2000.000000000000	  0.026044223190	
2001.000000000000	  0.128085423715	
2002.000000000000	  0.120037744761	
2003.000000000000	  0.101580650771	
2004.000000000000	  0.077204709492	
2005.000000000000	  0.084518994258	
2006.000000000000	  0.089008906896	
2007.000000000000	  0.102266787098	
2008.000000000000	  0.084171968206	
2009.000000000000	  0.059692244323	
2010.000000000000	  0.020466467369	
2011.000000000000	 -0.005192083265	
2012.000000000000	  0.017491088647	
2013.000000000000	  0.016429724311	
2014.000000000000	  0.022284857998	
2015.000000000000	  0.032217204988	
2016.000000000000	  0.069119661864	
2017.000000000000	  0.110754287931	
2018.000000000000	  0.100759974534	
2019.000000000000	  0.117072156459	


==> results_mean_male_5_2020_alternative1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.013449022771	
1978.000000000000	  0.024709287013	
1979.000000000000	  0.034172493622	
1980.000000000000	  0.007512013522	
1981.000000000000	 -0.055659892170	
1982.000000000000	 -0.069487772926	
1983.000000000000	 -0.110425144197	
1984.000000000000	 -0.105274548607	
1985.000000000000	 -0.065000322282	
1986.000000000000	 -0.047108643561	
1987.000000000000	 -0.026902174501	
1988.000000000000	 -0.031432983933	
1989.000000000000	 -0.035309121279	
1990.000000000000	 -0.030296215119	
1991.000000000000	 -0.073635747257	
1992.000000000000	 -0.100595631452	
1993.000000000000	 -0.103969327307	
1994.000000000000	 -0.104818238074	
1995.000000000000	 -0.077516051228	
1996.000000000000	 -0.036082419581	
1997.000000000000	 -0.028569622293	
1998.000000000000	  0.005695332213	
1999.000000000000	  0.046876459479	
2000.000000000000	  0.030931044637	
2001.000000000000	  0.132427234892	
2002.000000000000	  0.124329920044	
2003.000000000000	  0.104081979310	
2004.000000000000	  0.078139851007	
2005.000000000000	  0.087397826390	
2006.000000000000	  0.093924647134	
2007.000000000000	  0.104117406734	
2008.000000000000	  0.088206582313	
2009.000000000000	  0.062251276942	
2010.000000000000	  0.016996001439	
2011.000000000000	 -0.008789576447	
2012.000000000000	  0.009374510016	
2013.000000000000	  0.009094468455	
2014.000000000000	  0.016440522002	
2015.000000000000	  0.023697458243	
2016.000000000000	  0.062699855665	
2017.000000000000	  0.101979528134	
2018.000000000000	  0.097132676230	
2019.000000000000	  0.115189957227	


==> results_mean_male_5_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.025430756653	
1978.000000000000	  0.039080610060	
1979.000000000000	  0.074854927580	
1980.000000000000	  0.020655801907	
1981.000000000000	 -0.065368371865	
1982.000000000000	 -0.067749551443	
1983.000000000000	 -0.143161250046	
1984.000000000000	 -0.119092322297	
1985.000000000000	 -0.103610045308	
1986.000000000000	 -0.045956408133	
1987.000000000000	  0.010720431726	
1988.000000000000	 -0.016539170292	
1989.000000000000	 -0.013422657018	
1990.000000000000	 -0.011544046845	
1991.000000000000	 -0.021382423985	
1992.000000000000	 -0.056908065791	
1993.000000000000	 -0.076272768460	
1994.000000000000	 -0.048511460076	
1995.000000000000	 -0.010340369986	
1996.000000000000	 -0.016234407068	
1997.000000000000	 -0.012293521638	
1998.000000000000	  0.012108076969	
1999.000000000000	  0.056769216651	
2000.000000000000	  0.118275143029	
2001.000000000000	  0.100760929854	
2002.000000000000	  0.106068799261	
2003.000000000000	  0.091417264992	
2004.000000000000	  0.072356308513	
2005.000000000000	  0.089268130228	
2006.000000000000	  0.086439752450	
2007.000000000000	  0.095319664938	
2008.000000000000	  0.073011610417	
2009.000000000000	  0.082513970813	
2010.000000000000	  0.019701666113	
2011.000000000000	 -0.069192025495	
2012.000000000000	 -0.010651160696	
2013.000000000000	 -0.048832227172	
2014.000000000000	 -0.008828735942	
2015.000000000000	  0.000378935035	
2016.000000000000	  0.064172930398	
2017.000000000000	  0.090051466396	
2018.000000000000	  0.103095756400	
2019.000000000000	  0.088247426221	


==> results_mean_male_5_2020_hispanic.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.043929555435	
1978.000000000000	  0.078146820809	
1979.000000000000	  0.104020311765	
1980.000000000000	  0.079739086449	
1981.000000000000	 -0.014677962333	
1982.000000000000	 -0.027455062148	
1983.000000000000	 -0.084660603581	
1984.000000000000	 -0.072980904480	
1985.000000000000	 -0.036775918831	
1986.000000000000	 -0.055039332395	
1987.000000000000	 -0.054663088194	
1988.000000000000	 -0.041313052168	
1989.000000000000	 -0.077067371101	
1990.000000000000	 -0.072066694007	
1991.000000000000	 -0.107289720383	
1992.000000000000	 -0.135347589131	
1993.000000000000	 -0.150935259862	
1994.000000000000	 -0.157533176584	
1995.000000000000	 -0.120630050399	
1996.000000000000	 -0.112889974500	
1997.000000000000	 -0.118888595731	
1998.000000000000	 -0.055267063453	
1999.000000000000	  0.000424763744	
2000.000000000000	 -0.044352947590	
2001.000000000000	 -0.014621156827	
2002.000000000000	 -0.005269498515	
2003.000000000000	  0.007902793422	
2004.000000000000	 -0.003205978935	
2005.000000000000	  0.019483656387	
2006.000000000000	  0.004015813510	
2007.000000000000	  0.036187946887	
2008.000000000000	  0.021839234357	
2009.000000000000	  0.002878681245	
2010.000000000000	 -0.046405653557	
2011.000000000000	 -0.069077400575	
2012.000000000000	 -0.053606629813	
2013.000000000000	 -0.043125908447	
2014.000000000000	 -0.044890304692	
2015.000000000000	 -0.007025536083	
2016.000000000000	  0.071890524328	
2017.000000000000	  0.169408014137	
2018.000000000000	  0.091932796378	
2019.000000000000	  0.109267383386	


==> results_mean_male_6.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.038647650410	
1978.000000000000	 -0.021619467706	
1979.000000000000	 -0.067401386720	
1980.000000000000	 -0.081641165374	
1981.000000000000	 -0.162300819738	
1982.000000000000	 -1.072682224752	
1983.000000000000	 -1.116724056933	
1984.000000000000	 -0.221645507222	
1985.000000000000	 -0.142093955877	
1986.000000000000	 -0.160905825975	
1987.000000000000	 -0.139611923068	
1988.000000000000	 -0.139103080204	
1989.000000000000	 -1.109660316204	
1990.000000000000	 -0.284201027059	
1991.000000000000	 -0.189964456580	
1992.000000000000	 -0.212053731680	
1993.000000000000	 -0.215163922725	
1994.000000000000	 -0.217517955634	
1995.000000000000	 -0.156954982442	
1996.000000000000	 -0.103572869563	
1997.000000000000	 -0.141185089936	
1998.000000000000	 -0.141075510776	
1999.000000000000	 -0.068531318008	
2000.000000000000	 -0.516529196322	
2001.000000000000	  0.017159953256	
2002.000000000000	 -0.885002956637	
2003.000000000000	  0.021420838826	
2004.000000000000	 -0.030205689413	
2005.000000000000	 -0.017967482042	
2006.000000000000	  0.088274246237	
2007.000000000000	 -0.045348072775	
2008.000000000000	 -0.522248888394	
2009.000000000000	 -0.031978642371	
2010.000000000000	 -4.680761914641	
2011.000000000000	 -0.113241525534	
2012.000000000000	 -0.017935349252	
2013.000000000000	 -0.095180468027	
2014.000000000000	 -0.087605841935	
2015.000000000000	  0.017576827895	
2016.000000000000	 -0.056684224478	


==> results_mean_male_6_2020.txt <==
1976.000000000000	508.810917574432	
1977.000000000000	516.326568253536	
1978.000000000000	520.153513905372	
1979.000000000000	525.202019473743	
1980.000000000000	510.190548529608	
1981.000000000000	478.771995785499	
1982.000000000000	471.327053292809	
1983.000000000000	451.141236366351	
1984.000000000000	454.080029240927	
1985.000000000000	473.561523983700	
1986.000000000000	481.397572645394	
1987.000000000000	492.770396905133	
1988.000000000000	491.198534355517	
1989.000000000000	488.064838145993	
1990.000000000000	491.288164067736	
1991.000000000000	468.444927916422	
1992.000000000000	454.723988503834	
1993.000000000000	453.590237245157	
1994.000000000000	452.210435855118	
1995.000000000000	468.057380497234	
1996.000000000000	487.307094165574	
1997.000000000000	492.163864092203	
1998.000000000000	507.696606666600	
1999.000000000000	529.356650662576	
2000.000000000000	520.580462858712	
2001.000000000000	572.492165687536	
2002.000000000000	567.570010345960	
2003.000000000000	558.046982588634	
2004.000000000000	545.635534124267	
2005.000000000000	548.942899183045	
2006.000000000000	551.255410094841	
2007.000000000000	557.622795338249	
2008.000000000000	548.699425330162	
2009.000000000000	535.665874798189	
2010.000000000000	514.156842239058	
2011.000000000000	501.666579166446	
2012.000000000000	512.000544377353	
2013.000000000000	511.603241540422	
2014.000000000000	514.263519371867	
2015.000000000000	519.798067159593	
2016.000000000000	538.326148582158	
2017.000000000000	559.376682520722	
2018.000000000000	554.550352378662	
2019.000000000000	563.052642901665	


==> results_mean_male_6_2020_1.txt <==
1976.000000000000	498.908674295701	
1977.000000000000	505.618508416849	
1978.000000000000	511.236351921970	
1979.000000000000	515.957627786257	
1980.000000000000	502.656483003454	
1981.000000000000	471.139471281841	
1982.000000000000	464.240621625542	
1983.000000000000	443.816611995644	
1984.000000000000	446.386288813266	
1985.000000000000	466.479449677033	
1986.000000000000	475.405763389017	
1987.000000000000	485.486946079579	
1988.000000000000	483.226485952738	
1989.000000000000	481.292647407674	
1990.000000000000	483.793629774506	
1991.000000000000	462.171161250817	
1992.000000000000	448.720641168230	
1993.000000000000	447.037475041562	
1994.000000000000	446.613946096295	
1995.000000000000	460.235243941011	
1996.000000000000	480.906842177202	
1997.000000000000	484.655041912460	
1998.000000000000	501.750124939542	
1999.000000000000	522.295746549806	
2000.000000000000	514.340440770303	
2001.000000000000	564.977770496324	
2002.000000000000	560.937949879963	
2003.000000000000	550.836076611310	
2004.000000000000	537.893323771089	
2005.000000000000	542.512207996108	
2006.000000000000	545.768495481130	
2007.000000000000	550.853751660715	
2008.000000000000	542.915703341834	
2009.000000000000	529.966376347825	
2010.000000000000	507.388126841884	
2011.000000000000	494.523478363099	
2012.000000000000	503.585698659927	
2013.000000000000	503.445983496145	
2014.000000000000	507.110993332600	
2015.000000000000	510.731541772122	
2016.000000000000	530.190176164268	
2017.000000000000	549.787145482179	
2018.000000000000	547.369009024639	
2019.000000000000	556.377943147764	


==> results_mean_male_6_2020_alternative.txt <==
1976.000000000000	513.678259436266	
1977.000000000000	521.242243189430	
1978.000000000000	525.578584315576	
1979.000000000000	530.580387378073	
1980.000000000000	515.074118973161	
1981.000000000000	483.177442400078	
1982.000000000000	476.225526509368	
1983.000000000000	456.677592358194	
1984.000000000000	459.748655754080	
1985.000000000000	479.252047044765	
1986.000000000000	487.377572074235	
1987.000000000000	498.459038652344	
1988.000000000000	497.015326215570	
1989.000000000000	493.846975044727	
1990.000000000000	497.435476407328	
1991.000000000000	474.266028223603	
1992.000000000000	460.386695810778	
1993.000000000000	459.564618248195	
1994.000000000000	458.177109410433	
1995.000000000000	474.430932626891	
1996.000000000000	493.864449133582	
1997.000000000000	498.144554747965	
1998.000000000000	514.074795350465	
1999.000000000000	536.355072279523	
2000.000000000000	527.056610672976	
2001.000000000000	579.472956949598	
2002.000000000000	575.339039231900	
2003.000000000000	565.858031316731	
2004.000000000000	553.336640228475	
2005.000000000000	557.093829295887	
2006.000000000000	559.400199804840	
2007.000000000000	566.210484630999	
2008.000000000000	556.915569557720	
2009.000000000000	544.340867602055	
2010.000000000000	524.191438771117	
2011.000000000000	511.011199141827	
2012.000000000000	522.663051408118	
2013.000000000000	522.117851623409	
2014.000000000000	525.125506504498	
2015.000000000000	530.227537218302	
2016.000000000000	549.183527035400	
2017.000000000000	570.570329285842	
2018.000000000000	565.436467775960	
2019.000000000000	573.815680994538	


==> results_participation_raw_females.txt <==
1976.000000000000	  0.583321050615	
1977.000000000000	  0.605728958915	
1978.000000000000	  0.615710716899	
1979.000000000000	  0.633475592818	
1980.000000000000	  0.653921862296	
1981.000000000000	  0.658188071934	
1982.000000000000	  0.658965896590	
1983.000000000000	  0.657136880273	
1984.000000000000	  0.664893369883	
1985.000000000000	  0.681071183337	
1986.000000000000	  0.691130784144	
1987.000000000000	  0.702579916200	
1988.000000000000	  0.711903311941	
1989.000000000000	  0.726133440920	
1990.000000000000	  0.726165071935	
1991.000000000000	  0.725932370247	
1992.000000000000	  0.730029086678	
1993.000000000000	  0.728962337024	
1994.000000000000	  0.733731372030	
1995.000000000000	  0.739396135266	
1996.000000000000	  0.743140624134	
1997.000000000000	  0.745783132530	
1998.000000000000	  0.749385682302	
1999.000000000000	  0.751844691916	
2000.000000000000	  0.759924589281	
2001.000000000000	  0.767732845809	
2002.000000000000	  0.761154065000	
2003.000000000000	  0.750955606223	
2004.000000000000	  0.746187308519	
2005.000000000000	  0.744961612284	
2006.000000000000	  0.743664161700	
2007.000000000000	  0.746455379483	
2008.000000000000	  0.748458264570	
2009.000000000000	  0.745655499596	
2010.000000000000	  0.731415400376	
2011.000000000000	  0.722380588194	
2012.000000000000	  0.717076177895	
2013.000000000000	  0.716260964526	
2014.000000000000	  0.717135897987	
2015.000000000000	  0.715047201981	
2016.000000000000	  0.715701778069	


==> results_participation_raw_males.txt <==
1976.000000000000	  0.900120258719	
1977.000000000000	  0.898819652648	
1978.000000000000	  0.898365413575	
1979.000000000000	  0.901325559650	
1980.000000000000	  0.901643536276	
1981.000000000000	  0.896711674474	
1982.000000000000	  0.891044662558	
1983.000000000000	  0.880512126679	
1984.000000000000	  0.877782528863	
1985.000000000000	  0.884456877388	
1986.000000000000	  0.884058337335	
1987.000000000000	  0.890418305327	
1988.000000000000	  0.887510109179	
1989.000000000000	  0.889475965968	
1990.000000000000	  0.904753647601	
1991.000000000000	  0.902514478048	
1992.000000000000	  0.896782942816	
1993.000000000000	  0.890147970153	
1994.000000000000	  0.885590778098	
1995.000000000000	  0.887617853692	
1996.000000000000	  0.890314419949	
1997.000000000000	  0.892072701439	
1998.000000000000	  0.894434459798	
1999.000000000000	  0.894565790244	
2000.000000000000	  0.890993084847	
2001.000000000000	  0.900979305583	
2002.000000000000	  0.896478706121	
2003.000000000000	  0.888129725790	
2004.000000000000	  0.880247941530	
2005.000000000000	  0.881898185503	
2006.000000000000	  0.884524818687	
2007.000000000000	  0.881374785543	
2008.000000000000	  0.880395225614	
2009.000000000000	  0.873786226471	
2010.000000000000	  0.850815162202	
2011.000000000000	  0.843054062718	
2012.000000000000	  0.840154899066	
2013.000000000000	  0.846718678293	
2014.000000000000	  0.846252751748	
2015.000000000000	  0.844948518063	
2016.000000000000	  0.848486125450	


==> results_quantile_female_1_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002929687500	
1978.000000000000	  0.002929687500	
1979.000000000000	  0.005859375000	
1980.000000000000	  0.009765625000	
1981.000000000000	  0.011718750000	
1982.000000000000	  0.008789062500	
1983.000000000000	  0.005859375000	
1984.000000000000	  0.003906250000	
1985.000000000000	  0.002929687500	
1986.000000000000	 -0.008789062500	
1987.000000000000	 -0.009765625000	
1988.000000000000	 -0.028320312500	
1989.000000000000	 -0.029296875000	
1990.000000000000	 -0.035156250000	
1991.000000000000	 -0.031250000000	
1992.000000000000	 -0.041992187500	
1993.000000000000	 -0.046875000000	
1994.000000000000	 -0.110351562500	
1995.000000000000	 -0.099609375000	
1996.000000000000	 -0.089843750000	
1997.000000000000	 -0.063476562500	
1998.000000000000	 -0.106445312500	
1999.000000000000	 -0.088867187500	
2000.000000000000	 -0.083984375000	
2001.000000000000	 -0.132812500000	
2002.000000000000	 -0.175781250000	
2003.000000000000	 -0.107421875000	
2004.000000000000	 -0.098632812500	
2005.000000000000	 -0.098632812500	
2006.000000000000	 -0.093750000000	
2007.000000000000	 -0.117187500000	
2008.000000000000	 -0.116210937500	
2009.000000000000	 -0.120117187500	
2010.000000000000	 -0.111328125000	
2011.000000000000	 -0.087890625000	
2012.000000000000	 -0.071289062500	
2013.000000000000	 -0.083007812500	
2014.000000000000	 -0.108398437500	
2015.000000000000	 -0.081054687500	
2016.000000000000	 -0.089843750000	


==> results_quantile_female_1_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018359375000	
1978.000000000000	  0.034765625000	
1979.000000000000	  0.036328125000	
1980.000000000000	  0.053515625000	
1981.000000000000	  0.053515625000	
1982.000000000000	  0.061328125000	
1983.000000000000	  0.064453125000	
1984.000000000000	  0.066796875000	
1985.000000000000	  0.066796875000	
1986.000000000000	  0.087109375000	
1987.000000000000	  0.082421875000	
1988.000000000000	  0.094140625000	
1989.000000000000	  0.115722656250	
1990.000000000000	  0.101074218750	
1991.000000000000	  0.117675781250	
1992.000000000000	  0.117675781250	
1993.000000000000	  0.101074218750	
1994.000000000000	  0.120605468750	
1995.000000000000	  0.103027343750	
1996.000000000000	  0.127441406250	
1997.000000000000	  0.103027343750	
1998.000000000000	  0.099609375000	
1999.000000000000	  0.120605468750	
2000.000000000000	  0.133300781250	
2001.000000000000	  0.087109375000	
2002.000000000000	  0.101074218750	
2003.000000000000	  0.104003906250	
2004.000000000000	  0.104980468750	
2005.000000000000	  0.102050781250	
2006.000000000000	  0.098828125000	
2007.000000000000	  0.093359375000	
2008.000000000000	  0.104980468750	
2009.000000000000	  0.105957031250	
2010.000000000000	  0.091796875000	
2011.000000000000	  0.087109375000	
2012.000000000000	  0.085546875000	
2013.000000000000	  0.088671875000	
2014.000000000000	  0.089453125000	
2015.000000000000	  0.081640625000	
2016.000000000000	  0.069921875000	


==> results_quantile_female_1_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.017783637959	
1978.000000000000	  0.089374429041	
1979.000000000000	  0.087025932420	
1980.000000000000	  0.055221035012	
1981.000000000000	  0.164633961369	
1982.000000000000	  0.200575552685	
1983.000000000000	  0.191955303692	
1984.000000000000	  0.244111803571	
1985.000000000000	  0.268323212689	
1986.000000000000	  0.333383926492	
1987.000000000000	  0.448780949146	
1988.000000000000	  0.427318946201	
1989.000000000000	  0.696634911099	
1990.000000000000	  0.326035478420	
1991.000000000000	  0.571262130403	
1992.000000000000	  0.623703673942	
1993.000000000000	  0.678128770573	
1994.000000000000	  0.598458309841	
1995.000000000000	  0.601256419950	
1996.000000000000	  0.694875865093	
1997.000000000000	  0.854834123797	
1998.000000000000	  0.661481613914	
1999.000000000000	  0.704648879233	
2000.000000000000	  0.727881346797	
2001.000000000000	  0.713669554575	
2002.000000000000	  0.683822413127	
2003.000000000000	  0.698533235833	
2004.000000000000	  0.905602013195	
2005.000000000000	  0.919128051154	
2006.000000000000	  0.493805715393	
2007.000000000000	  0.739624507497	
2008.000000000000	  0.783647466453	
2009.000000000000	  0.793104660638	
2010.000000000000	  0.921174023444	
2011.000000000000	  0.730706600694	
2012.000000000000	  0.739779534121	
2013.000000000000	  0.690221648679	
2014.000000000000	  0.622051691906	
2015.000000000000	  0.788975628675	
2016.000000000000	  0.977107005269	
2017.000000000000	  0.961491899298	
2018.000000000000	  0.718461262503	
2019.000000000000	  0.877981112547	


==> results_quantile_female_1_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000390625000	
1978.000000000000	  0.001171875000	
1979.000000000000	  0.000390625000	
1980.000000000000	  0.001171875000	
1981.000000000000	  0.002734375000	
1982.000000000000	  0.000390625000	
1983.000000000000	 -0.000390625000	
1984.000000000000	  0.001953125000	
1985.000000000000	  0.005078125000	
1986.000000000000	  0.002734375000	
1987.000000000000	  0.005859375000	
1988.000000000000	  0.008984375000	
1989.000000000000	  0.002734375000	
1990.000000000000	  0.011328125000	
1991.000000000000	  0.012109375000	
1992.000000000000	  0.002734375000	
1993.000000000000	  0.017578125000	
1994.000000000000	  0.004296875000	
1995.000000000000	  0.005859375000	
1996.000000000000	  0.017578125000	
1997.000000000000	  0.017578125000	
1998.000000000000	  0.019140625000	
1999.000000000000	  0.013671875000	
2000.000000000000	  0.019921875000	
2001.000000000000	  0.000390625000	
2002.000000000000	  0.015234375000	
2003.000000000000	  0.025390625000	
2004.000000000000	  0.019921875000	
2005.000000000000	  0.022265625000	
2006.000000000000	  0.019921875000	
2007.000000000000	  0.019921875000	
2008.000000000000	  0.023046875000	
2009.000000000000	  0.018359375000	
2010.000000000000	  0.016796875000	
2011.000000000000	  0.025390625000	
2012.000000000000	  0.025390625000	
2013.000000000000	 -0.000390625000	
2014.000000000000	  0.027734375000	
2015.000000000000	  0.038671875000	
2016.000000000000	  0.023828125000	


==> results_quantile_female_1_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000849039528	
1978.000000000000	  0.001261558979	
1979.000000000000	  0.000783832827	
1980.000000000000	  0.001227106293	
1981.000000000000	 -0.000184234456	
1982.000000000000	  0.003432472119	
1983.000000000000	  0.003451688544	
1984.000000000000	  0.004538931804	
1985.000000000000	  0.016790350075	
1986.000000000000	  0.007952375323	
1987.000000000000	  0.013792456707	
1988.000000000000	  0.017698156986	
1989.000000000000	  0.030177050021	
1990.000000000000	  0.002636887429	
1991.000000000000	  0.003717254775	
1992.000000000000	  0.025686487033	
1993.000000000000	  0.022329245501	
1994.000000000000	  0.048601063908	
1995.000000000000	  0.027278673383	
1996.000000000000	  0.017387159609	
1997.000000000000	  0.047121568256	
1998.000000000000	  0.045394283906	
1999.000000000000	  0.037604321453	
2000.000000000000	  0.045679649244	
2001.000000000000	  0.016303925788	
2002.000000000000	  0.046815814775	
2003.000000000000	  0.037710065214	
2004.000000000000	  0.041653857155	
2005.000000000000	  0.048882109819	
2006.000000000000	  0.034275952669	
2007.000000000000	  0.014684948715	
2008.000000000000	  0.054134559274	
2009.000000000000	  0.051853635037	
2010.000000000000	  0.049050986871	
2011.000000000000	  0.046769715208	
2012.000000000000	  0.049241035872	
2013.000000000000	  0.025711024216	
2014.000000000000	  0.010536758644	
2015.000000000000	  0.074904237380	
2016.000000000000	  0.073230381962	
2017.000000000000	  0.014625967376	
2018.000000000000	  0.057971148659	
2019.000000000000	  0.057764723034	


==> results_quantile_female_1_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000390625000	
1978.000000000000	  0.000390625000	
1979.000000000000	  0.000390625000	
1980.000000000000	  0.000390625000	
1981.000000000000	 -0.000390625000	
1982.000000000000	  0.001171875000	
1983.000000000000	  0.000390625000	
1984.000000000000	  0.001953125000	
1985.000000000000	  0.000390625000	
1986.000000000000	  0.000390625000	
1987.000000000000	  0.000390625000	
1988.000000000000	  0.003515625000	
1989.000000000000	  0.002734375000	
1990.000000000000	  0.006640625000	
1991.000000000000	  0.000390625000	
1992.000000000000	  0.007421875000	
1993.000000000000	  0.004296875000	
1994.000000000000	  0.008984375000	
1995.000000000000	  0.005078125000	
1996.000000000000	  0.009765625000	
1997.000000000000	  0.008203125000	
1998.000000000000	  0.000390625000	
1999.000000000000	  0.010546875000	
2000.000000000000	  0.012890625000	
2001.000000000000	  0.014453125000	
2002.000000000000	  0.013671875000	
2003.000000000000	  0.005078125000	
2004.000000000000	  0.008984375000	
2005.000000000000	  0.012109375000	
2006.000000000000	  0.012890625000	
2007.000000000000	  0.012890625000	
2008.000000000000	  0.000390625000	
2009.000000000000	  0.018359375000	
2010.000000000000	  0.008984375000	
2011.000000000000	  0.010546875000	
2012.000000000000	  0.010546875000	
2013.000000000000	  0.009765625000	
2014.000000000000	  0.014453125000	
2015.000000000000	  0.017578125000	
2016.000000000000	  0.019921875000	


==> results_quantile_female_1_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000140525076	
1978.000000000000	  0.011936590982	
1979.000000000000	  0.001709418425	
1980.000000000000	  0.003146784039	
1981.000000000000	  0.006282368070	
1982.000000000000	  0.003848416015	
1983.000000000000	  0.000311419094	
1984.000000000000	  0.000972772924	
1985.000000000000	  0.006637195051	
1986.000000000000	  0.000095038564	
1987.000000000000	  0.017457905490	
1988.000000000000	  0.020367406897	
1989.000000000000	  0.002002415008	
1990.000000000000	  0.009936550204	
1991.000000000000	  0.008230261897	
1992.000000000000	  0.000095169223	
1993.000000000000	 -0.000094892942	
1994.000000000000	  0.025445831512	
1995.000000000000	  0.026146883722	
1996.000000000000	  0.012730874326	
1997.000000000000	  0.015581147851	
1998.000000000000	  0.001805686301	
1999.000000000000	  0.022195946064	
2000.000000000000	  0.000083961753	
2001.000000000000	  0.034546740572	
2002.000000000000	  0.030876273629	
2003.000000000000	  0.040707041559	
2004.000000000000	  0.034817220284	
2005.000000000000	  0.025098438788	
2006.000000000000	  0.012731367378	
2007.000000000000	  0.020503215912	
2008.000000000000	  0.040140324397	
2009.000000000000	  0.022356239697	
2010.000000000000	  0.027713406805	
2011.000000000000	 -0.000513294745	
2012.000000000000	  0.032244080020	
2013.000000000000	  0.034830833160	
2014.000000000000	  0.000589671644	
2015.000000000000	  0.027213040305	
2016.000000000000	  0.057298909918	
2017.000000000000	  0.018947853875	
2018.000000000000	 -0.095375155556	
2019.000000000000	  0.052298861142	


==> results_quantile_female_1_d9d5.txt <==
1976.000000000000	 -0.000781555255	
1977.000000000000	 -0.003240823845	
1978.000000000000	 -0.009786939784	
1979.000000000000	 -0.007778604088	
1980.000000000000	 -0.011015750556	
1981.000000000000	 -0.009516294966	
1982.000000000000	 -0.014528078805	
1983.000000000000	 -0.010867815680	
1984.000000000000	 -0.019100295964	
1985.000000000000	 -0.014200008399	
1986.000000000000	 -0.024579447664	
1987.000000000000	 -0.021736708324	
1988.000000000000	 -0.024399541814	
1989.000000000000	 -0.024072075981	
1990.000000000000	 -0.021034114235	
1991.000000000000	 -0.030468768672	
1992.000000000000	 -0.032156369491	
1993.000000000000	 -0.030811195967	
1994.000000000000	 -0.034137112874	
1995.000000000000	 -0.032548981446	
1996.000000000000	 -0.037425080272	
1997.000000000000	 -0.026269911704	
1998.000000000000	 -0.026464703945	
1999.000000000000	 -0.036539667934	
2000.000000000000	 -0.040297832961	
2001.000000000000	 -0.022650912522	
2002.000000000000	 -0.028377555879	
2003.000000000000	 -0.029752551825	
2004.000000000000	 -0.032343425241	
2005.000000000000	 -0.029367368072	
2006.000000000000	 -0.037281128853	
2007.000000000000	 -0.033800558695	
2008.000000000000	 -0.029113714561	
2009.000000000000	 -0.031459981791	
2010.000000000000	 -0.043010318535	
2011.000000000000	 -0.040970318009	
2012.000000000000	 -0.037189170770	
2013.000000000000	 -0.044091747081	
2014.000000000000	 -0.039212092460	
2015.000000000000	 -0.033318386806	
2016.000000000000	 -0.041057437549	
2017.000000000000	 -0.031289793695	
2018.000000000000	 -0.034773434716	
2019.000000000000	 -0.048552436443	


==> results_quantile_female_1_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005394422718	
1978.000000000000	  0.013012075953	
1979.000000000000	  0.017599275758	
1980.000000000000	  0.028533836689	
1981.000000000000	  0.033412150097	
1982.000000000000	  0.035717988659	
1983.000000000000	  0.034588117646	
1984.000000000000	  0.039901668955	
1985.000000000000	  0.046409195384	
1986.000000000000	  0.053634381569	
1987.000000000000	  0.064475382200	
1988.000000000000	  0.071719273191	
1989.000000000000	  0.079987531497	
1990.000000000000	  0.080793632238	
1991.000000000000	  0.085910930849	
1992.000000000000	  0.090287934443	
1993.000000000000	  0.090773069263	
1994.000000000000	  0.094238878138	
1995.000000000000	  0.092615146536	
1996.000000000000	  0.101316564718	
1997.000000000000	  0.095271799744	
1998.000000000000	  0.102616048148	
1999.000000000000	  0.105780812176	
2000.000000000000	  0.115522172021	
2001.000000000000	  0.116429643291	
2002.000000000000	  0.114943346389	
2003.000000000000	  0.106827118145	
2004.000000000000	  0.105355279102	
2005.000000000000	  0.106664138149	
2006.000000000000	  0.104494433448	
2007.000000000000	  0.110961584821	
2008.000000000000	  0.117113402775	
2009.000000000000	  0.114676084102	
2010.000000000000	  0.107337122733	
2011.000000000000	  0.103302041041	
2012.000000000000	  0.100491185685	
2013.000000000000	  0.102239167984	
2014.000000000000	  0.107240821489	
2015.000000000000	  0.108520880747	
2016.000000000000	  0.108385201264	
2017.000000000000	  0.106954764859	
2018.000000000000	  0.114848529934	
2019.000000000000	  0.121382404852	


==> results_quantile_female_1_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.018317048371	
1978.000000000000	 -0.006223451837	
1979.000000000000	 -0.011566508867	
1980.000000000000	  0.013060092616	
1981.000000000000	  0.021244371150	
1982.000000000000	  0.024153294570	
1983.000000000000	  0.027002737459	
1984.000000000000	  0.032188829830	
1985.000000000000	  0.037242569794	
1986.000000000000	  0.044322776564	
1987.000000000000	  0.057489691747	
1988.000000000000	  0.065429383325	
1989.000000000000	  0.075702612421	
1990.000000000000	  0.074349740182	
1991.000000000000	  0.080200879218	
1992.000000000000	  0.087749726674	
1993.000000000000	  0.086921419292	
1994.000000000000	  0.067490439840	
1995.000000000000	  0.072704761259	
1996.000000000000	  0.096695011633	
1997.000000000000	  0.088846848860	
1998.000000000000	  0.079167294529	
1999.000000000000	  0.092617959614	
2000.000000000000	  0.105071516251	
2001.000000000000	  0.105851163737	
2002.000000000000	  0.074750292431	
2003.000000000000	  0.092082904251	
2004.000000000000	  0.092705606747	
2005.000000000000	  0.088834380701	
2006.000000000000	  0.087999060173	
2007.000000000000	  0.094895867806	
2008.000000000000	  0.100389184179	
2009.000000000000	  0.102577801025	
2010.000000000000	  0.094980689211	
2011.000000000000	  0.092446128656	
2012.000000000000	  0.089160178032	
2013.000000000000	  0.092394625389	
2014.000000000000	  0.098750006829	
2015.000000000000	  0.102293412406	
2016.000000000000	  0.088124102377	
2017.000000000000	  0.098170769381	
2018.000000000000	  0.107491667989	
2019.000000000000	  0.122464002682	


==> results_quantile_female_2_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.087402343750	
1978.000000000000	 -0.117675781250	
1979.000000000000	 -0.169433593750	
1980.000000000000	 -0.223144531250	
1981.000000000000	 -0.216308593750	
1982.000000000000	 -0.210449218750	
1983.000000000000	 -0.189941406250	
1984.000000000000	 -0.207519531250	
1985.000000000000	 -0.226074218750	
1986.000000000000	 -0.220214843750	
1987.000000000000	 -0.234863281250	
1988.000000000000	 -0.214355468750	
1989.000000000000	 -0.227050781250	
1990.000000000000	 -0.216308593750	
1991.000000000000	 -0.207519531250	
1992.000000000000	 -0.183105468750	
1993.000000000000	 -0.173339843750	
1994.000000000000	 -0.109863281250	
1995.000000000000	 -0.115722656250	
1996.000000000000	 -0.144042968750	
1997.000000000000	 -0.146972656250	
1998.000000000000	 -0.105957031250	
1999.000000000000	 -0.106933593750	
2000.000000000000	 -0.124511718750	
2001.000000000000	 -0.093261718750	
2002.000000000000	 -0.030761718750	
2003.000000000000	 -0.088378906250	
2004.000000000000	 -0.094238281250	
2005.000000000000	 -0.095214843750	
2006.000000000000	 -0.091308593750	
2007.000000000000	 -0.073730468750	
2008.000000000000	 -0.083496093750	
2009.000000000000	 -0.083496093750	
2010.000000000000	 -0.067871093750	
2011.000000000000	 -0.079589843750	
2012.000000000000	 -0.092285156250	
2013.000000000000	 -0.078613281250	
2014.000000000000	 -0.002441406250	
2015.000000000000	 -0.023925781250	
2016.000000000000	 -0.029785156250	


==> results_quantile_female_2_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.166699218750	
1978.000000000000	  0.303613281250	
1979.000000000000	  0.402636718750	
1980.000000000000	  0.500683593750	
1981.000000000000	  0.519238281250	
1982.000000000000	  0.499707031250	
1983.000000000000	  0.474121093750	
1984.000000000000	  0.500097656250	
1985.000000000000	  0.586035156250	
1986.000000000000	  0.595996093750	
1987.000000000000	  0.608496093750	
1988.000000000000	  0.639746093750	
1989.000000000000	  0.654296875000	
1990.000000000000	  0.662109375000	
1991.000000000000	  0.643554687500	
1992.000000000000	  0.636718750000	
1993.000000000000	  0.609375000000	
1994.000000000000	  0.600585937500	
1995.000000000000	  0.582031250000	
1996.000000000000	  0.589843750000	
1997.000000000000	  0.596679687500	
1998.000000000000	  0.626464843750	
1999.000000000000	  0.590820312500	
2000.000000000000	  0.613281250000	
2001.000000000000	  0.588183593750	
2002.000000000000	  0.572265625000	
2003.000000000000	  0.542968750000	
2004.000000000000	  0.520507812500	
2005.000000000000	  0.525390625000	
2006.000000000000	  0.528613281250	
2007.000000000000	  0.537011718750	
2008.000000000000	  0.539062500000	
2009.000000000000	  0.509765625000	
2010.000000000000	  0.479980468750	
2011.000000000000	  0.449511718750	
2012.000000000000	  0.441308593750	
2013.000000000000	  0.435253906250	
2014.000000000000	  0.428613281250	
2015.000000000000	  0.437402343750	
2016.000000000000	  0.447167968750	


==> results_quantile_female_2_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.138284534436	
1978.000000000000	  0.266077988586	
1979.000000000000	  0.516583851636	
1980.000000000000	  0.786781061248	
1981.000000000000	  0.752144887143	
1982.000000000000	  0.699478750530	
1983.000000000000	  0.650316107014	
1984.000000000000	  0.742505005974	
1985.000000000000	  0.951717078848	
1986.000000000000	  0.976319633770	
1987.000000000000	  1.035756167606	
1988.000000000000	  1.329870562563	
1989.000000000000	  1.302395667325	
1990.000000000000	  1.542255211477	
1991.000000000000	  1.271542075335	
1992.000000000000	  1.261810539388	
1993.000000000000	  1.325282678137	
1994.000000000000	  1.140548267321	
1995.000000000000	  1.376069611506	
1996.000000000000	  1.253066370944	
1997.000000000000	  1.231823096681	
1998.000000000000	  1.595241784602	
1999.000000000000	  1.578440623786	
2000.000000000000	  1.694556683166	
2001.000000000000	  1.550921597637	
2002.000000000000	  1.766642882963	
2003.000000000000	  1.427625107816	
2004.000000000000	  1.254337061472	
2005.000000000000	  1.210859609340	
2006.000000000000	  1.441529903377	
2007.000000000000	  1.385352077694	
2008.000000000000	  1.455611571503	
2009.000000000000	  1.294068026710	
2010.000000000000	  0.784838251667	
2011.000000000000	  0.849916085995	
2012.000000000000	  0.698533575502	
2013.000000000000	  0.723027765429	
2014.000000000000	  0.756690723016	
2015.000000000000	  0.737087813442	
2016.000000000000	  0.719543760789	
2017.000000000000	  0.815695252661	
2018.000000000000	  1.073071658052	
2019.000000000000	  0.924234163918	


==> results_quantile_female_2_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.012792968750	
1978.000000000000	  0.026660156250	
1979.000000000000	  0.049902343750	
1980.000000000000	  0.064746093750	
1981.000000000000	  0.064160156250	
1982.000000000000	  0.048925781250	
1983.000000000000	  0.047753906250	
1984.000000000000	  0.052246093750	
1985.000000000000	  0.082324218750	
1986.000000000000	  0.095410156250	
1987.000000000000	  0.091308593750	
1988.000000000000	  0.098925781250	
1989.000000000000	  0.123730468750	
1990.000000000000	  0.120996093750	
1991.000000000000	  0.121191406250	
1992.000000000000	  0.112988281250	
1993.000000000000	  0.118652343750	
1994.000000000000	  0.135839843750	
1995.000000000000	  0.134277343750	
1996.000000000000	  0.156738281250	
1997.000000000000	  0.137207031250	
1998.000000000000	  0.146386718750	
1999.000000000000	  0.153808593750	
2000.000000000000	  0.154394531250	
2001.000000000000	  0.182714843750	
2002.000000000000	  0.164941406250	
2003.000000000000	  0.145019531250	
2004.000000000000	  0.133886718750	
2005.000000000000	  0.150097656250	
2006.000000000000	  0.161230468750	
2007.000000000000	  0.162207031250	
2008.000000000000	  0.154199218750	
2009.000000000000	  0.167675781250	
2010.000000000000	  0.151660156250	
2011.000000000000	  0.133300781250	
2012.000000000000	  0.136230468750	
2013.000000000000	  0.133691406250	
2014.000000000000	  0.133886718750	
2015.000000000000	  0.139550781250	
2016.000000000000	  0.145605468750	


==> results_quantile_female_2_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002224648386	
1978.000000000000	  0.017716358272	
1979.000000000000	  0.056550568644	
1980.000000000000	  0.062674288780	
1981.000000000000	  0.056329067462	
1982.000000000000	  0.081462943366	
1983.000000000000	  0.074181500865	
1984.000000000000	  0.051908121291	
1985.000000000000	  0.099961816317	
1986.000000000000	  0.113606707303	
1987.000000000000	  0.131780739097	
1988.000000000000	  0.151462058920	
1989.000000000000	  0.185835989404	
1990.000000000000	  0.213638390895	
1991.000000000000	  0.200715211043	
1992.000000000000	  0.176983692289	
1993.000000000000	  0.197318845982	
1994.000000000000	  0.183874360498	
1995.000000000000	  0.203012764027	
1996.000000000000	  0.241902442785	
1997.000000000000	  0.187770621136	
1998.000000000000	  0.186349151522	
1999.000000000000	  0.251642800849	
2000.000000000000	  0.276978261183	
2001.000000000000	  0.262198182173	
2002.000000000000	  0.251362159526	
2003.000000000000	  0.248606023439	
2004.000000000000	  0.242067364342	
2005.000000000000	  0.220148379888	
2006.000000000000	  0.223245249175	
2007.000000000000	  0.260157389400	
2008.000000000000	  0.251284686178	
2009.000000000000	  0.240475217976	
2010.000000000000	  0.205919582805	
2011.000000000000	  0.192942304818	
2012.000000000000	  0.175090235352	
2013.000000000000	  0.174745976607	
2014.000000000000	  0.197984197857	
2015.000000000000	  0.189759284754	
2016.000000000000	  0.191803061029	
2017.000000000000	  0.239097378395	
2018.000000000000	  0.187605559885	
2019.000000000000	  0.263869894589	


==> results_quantile_female_2_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.007910156250	
1978.000000000000	  0.006933593750	
1979.000000000000	  0.007910156250	
1980.000000000000	  0.039160156250	
1981.000000000000	  0.033105468750	
1982.000000000000	  0.028613281250	
1983.000000000000	  0.026464843750	
1984.000000000000	  0.037597656250	
1985.000000000000	  0.048925781250	
1986.000000000000	  0.078222656250	
1987.000000000000	  0.072363281250	
1988.000000000000	  0.065332031250	
1989.000000000000	  0.075878906250	
1990.000000000000	  0.087597656250	
1991.000000000000	  0.086035156250	
1992.000000000000	  0.089746093750	
1993.000000000000	  0.094824218750	
1994.000000000000	  0.108691406250	
1995.000000000000	  0.101855468750	
1996.000000000000	  0.113769531250	
1997.000000000000	  0.102636718750	
1998.000000000000	  0.105566406250	
1999.000000000000	  0.107128906250	
2000.000000000000	  0.122363281250	
2001.000000000000	  0.128613281250	
2002.000000000000	  0.126464843750	
2003.000000000000	  0.123339843750	
2004.000000000000	  0.113574218750	
2005.000000000000	  0.118261718750	
2006.000000000000	  0.123339843750	
2007.000000000000	  0.133105468750	
2008.000000000000	  0.142675781250	
2009.000000000000	  0.112011718750	
2010.000000000000	  0.112597656250	
2011.000000000000	  0.113964843750	
2012.000000000000	  0.113964843750	
2013.000000000000	  0.108886718750	
2014.000000000000	  0.124707031250	
2015.000000000000	  0.132324218750	
2016.000000000000	  0.115332031250	


==> results_quantile_female_2_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000502851430	
1978.000000000000	  0.011742463907	
1979.000000000000	  0.029437203523	
1980.000000000000	  0.033075863037	
1981.000000000000	  0.028916740644	
1982.000000000000	  0.024723995987	
1983.000000000000	  0.048437814192	
1984.000000000000	  0.041054848859	
1985.000000000000	  0.060429766526	
1986.000000000000	  0.100443243845	
1987.000000000000	  0.077253892656	
1988.000000000000	  0.109073309261	
1989.000000000000	  0.060065836398	
1990.000000000000	  0.103328188643	
1991.000000000000	  0.110759802440	
1992.000000000000	  0.085009808463	
1993.000000000000	  0.119235708351	
1994.000000000000	  0.130131800770	
1995.000000000000	  0.082995728799	
1996.000000000000	  0.160794795671	
1997.000000000000	  0.150316698428	
1998.000000000000	  0.183294228119	
1999.000000000000	  0.168980838456	
2000.000000000000	  0.178957420453	
2001.000000000000	  0.196297782176	
2002.000000000000	  0.221915543951	
2003.000000000000	  0.183419156516	
2004.000000000000	  0.203718876533	
2005.000000000000	  0.243160265065	
2006.000000000000	  0.217308311987	
2007.000000000000	  0.237625425163	
2008.000000000000	  0.222316956153	
2009.000000000000	  0.244755173676	
2010.000000000000	  0.222534017380	
2011.000000000000	  0.148764609236	
2012.000000000000	  0.191750364591	
2013.000000000000	  0.205575577221	
2014.000000000000	  0.153648227751	
2015.000000000000	  0.212186217789	
2016.000000000000	  0.212490351846	
2017.000000000000	  0.255951347628	
2018.000000000000	  0.219634151116	
2019.000000000000	  0.257425097568	


==> results_quantile_female_2_d9d5.txt <==
1976.000000000000	 -0.001564943474	
1977.000000000000	 -0.059856233315	
1978.000000000000	 -0.103792226729	
1979.000000000000	 -0.170427817483	
1980.000000000000	 -0.191982294001	
1981.000000000000	 -0.176101428185	
1982.000000000000	 -0.186118951253	
1983.000000000000	 -0.152109689987	
1984.000000000000	 -0.161416624524	
1985.000000000000	 -0.165195239380	
1986.000000000000	 -0.160872746635	
1987.000000000000	 -0.163676403826	
1988.000000000000	 -0.156419481282	
1989.000000000000	 -0.186550045963	
1990.000000000000	 -0.178013100998	
1991.000000000000	 -0.153540980785	
1992.000000000000	 -0.145927250867	
1993.000000000000	 -0.132097110455	
1994.000000000000	 -0.136781644871	
1995.000000000000	 -0.139205846388	
1996.000000000000	 -0.140008445569	
1997.000000000000	 -0.119194914882	
1998.000000000000	 -0.127105846914	
1999.000000000000	 -0.120283614995	
2000.000000000000	 -0.133450026914	
2001.000000000000	 -0.141380226753	
2002.000000000000	 -0.130204793052	
2003.000000000000	 -0.110707000051	
2004.000000000000	 -0.120679518166	
2005.000000000000	 -0.108518724468	
2006.000000000000	 -0.099285694238	
2007.000000000000	 -0.113041616684	
2008.000000000000	 -0.113595401703	
2009.000000000000	 -0.110372012066	
2010.000000000000	 -0.075141049020	
2011.000000000000	 -0.084898927731	
2012.000000000000	 -0.076225968765	
2013.000000000000	 -0.069715675600	
2014.000000000000	 -0.085369708800	
2015.000000000000	 -0.073363504168	
2016.000000000000	 -0.070246733719	
2017.000000000000	 -0.088897549383	
2018.000000000000	 -0.074326439601	
2019.000000000000	 -0.079286654523	


==> results_quantile_female_2_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002617715082	
1978.000000000000	  0.015112146182	
1979.000000000000	  0.034557093359	
1980.000000000000	  0.046053933858	
1981.000000000000	  0.046213373527	
1982.000000000000	  0.042471714413	
1983.000000000000	  0.039588899965	
1984.000000000000	  0.047495120892	
1985.000000000000	  0.066492128702	
1986.000000000000	  0.075259072952	
1987.000000000000	  0.080169643154	
1988.000000000000	  0.092741091895	
1989.000000000000	  0.098585303864	
1990.000000000000	  0.098465474728	
1991.000000000000	  0.096479985434	
1992.000000000000	  0.096835145916	
1993.000000000000	  0.098932355517	
1994.000000000000	  0.099050875069	
1995.000000000000	  0.105568207992	
1996.000000000000	  0.115120970620	
1997.000000000000	  0.110783708582	
1998.000000000000	  0.117949671694	
1999.000000000000	  0.120415663785	
2000.000000000000	  0.129981752851	
2001.000000000000	  0.136623504206	
2002.000000000000	  0.129105519430	
2003.000000000000	  0.116980435076	
2004.000000000000	  0.115505957722	
2005.000000000000	  0.115449456509	
2006.000000000000	  0.118651313489	
2007.000000000000	  0.122945609978	
2008.000000000000	  0.122284674609	
2009.000000000000	  0.115125549565	
2010.000000000000	  0.095533851436	
2011.000000000000	  0.091520001997	
2012.000000000000	  0.087071078247	
2013.000000000000	  0.089589070464	
2014.000000000000	  0.089446010878	
2015.000000000000	  0.092904940786	
2016.000000000000	  0.093465826532	
2017.000000000000	  0.100612120516	
2018.000000000000	  0.099302923610	
2019.000000000000	  0.108703485764	


==> results_quantile_female_2_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002505039511	
1978.000000000000	  0.014670637291	
1979.000000000000	  0.036469628300	
1980.000000000000	  0.047498000828	
1981.000000000000	  0.048622974092	
1982.000000000000	  0.045011599207	
1983.000000000000	  0.041250259914	
1984.000000000000	  0.048288109863	
1985.000000000000	  0.066343247101	
1986.000000000000	  0.075507487711	
1987.000000000000	  0.080708668960	
1988.000000000000	  0.093351276025	
1989.000000000000	  0.099251716040	
1990.000000000000	  0.098064151549	
1991.000000000000	  0.097037134076	
1992.000000000000	  0.098053797216	
1993.000000000000	  0.099674871613	
1994.000000000000	  0.095305944478	
1995.000000000000	  0.106067498859	
1996.000000000000	  0.122657903471	
1997.000000000000	  0.111877819191	
1998.000000000000	  0.118718165194	
1999.000000000000	  0.122406934558	
2000.000000000000	  0.132805722390	
2001.000000000000	  0.141351631496	
2002.000000000000	  0.136094725255	
2003.000000000000	  0.118863001401	
2004.000000000000	  0.119448193288	
2005.000000000000	  0.116587680438	
2006.000000000000	  0.118926650983	
2007.000000000000	  0.124977752736	
2008.000000000000	  0.122619963219	
2009.000000000000	  0.117725953289	
2010.000000000000	  0.092295217913	
2011.000000000000	  0.088322610330	
2012.000000000000	  0.082440251730	
2013.000000000000	  0.088365772262	
2014.000000000000	  0.091914079957	
2015.000000000000	  0.092655526629	
2016.000000000000	  0.085317957596	
2017.000000000000	  0.099561918051	
2018.000000000000	  0.097601601389	
2019.000000000000	  0.109880313402	


==> results_quantile_female_3_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.030273437500	
1978.000000000000	  0.082031250000	
1979.000000000000	  0.149414062500	
1980.000000000000	  0.202148437500	
1981.000000000000	  0.208984375000	
1982.000000000000	  0.201171875000	
1983.000000000000	  0.181640625000	
1984.000000000000	  0.204101562500	
1985.000000000000	  0.251953125000	
1986.000000000000	  0.253906250000	
1987.000000000000	  0.273437500000	
1988.000000000000	  0.294921875000	
1989.000000000000	  0.325195312500	
1990.000000000000	  0.308593750000	
1991.000000000000	  0.302734375000	
1992.000000000000	  0.286132812500	
1993.000000000000	  0.278320312500	
1994.000000000000	  0.268554687500	
1995.000000000000	  0.268554687500	
1996.000000000000	  0.308593750000	
1997.000000000000	  0.275390625000	
1998.000000000000	  0.271484375000	
1999.000000000000	  0.265625000000	
2000.000000000000	  0.288085937500	
2001.000000000000	  0.298828125000	
2002.000000000000	  0.289062500000	
2003.000000000000	  0.275390625000	
2004.000000000000	  0.269531250000	
2005.000000000000	  0.268554687500	
2006.000000000000	  0.258789062500	
2007.000000000000	  0.264648437500	
2008.000000000000	  0.272460937500	
2009.000000000000	  0.272460937500	
2010.000000000000	  0.230468750000	
2011.000000000000	  0.203125000000	
2012.000000000000	  0.209960937500	
2013.000000000000	  0.191406250000	
2014.000000000000	  0.156250000000	
2015.000000000000	  0.150390625000	
2016.000000000000	  0.166015625000	


==> results_quantile_female_3_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.083984375000	
1978.000000000000	 -0.079101562500	
1979.000000000000	 -0.014648437500	
1980.000000000000	  0.012695312500	
1981.000000000000	 -0.000976562500	
1982.000000000000	 -0.015625000000	
1983.000000000000	 -0.013671875000	
1984.000000000000	 -0.013671875000	
1985.000000000000	  0.000000000000	
1986.000000000000	  0.009765625000	
1987.000000000000	  0.041015625000	
1988.000000000000	  0.069335937500	
1989.000000000000	  0.041992187500	
1990.000000000000	  0.051757812500	
1991.000000000000	  0.035156250000	
1992.000000000000	  0.029296875000	
1993.000000000000	  0.042968750000	
1994.000000000000	  0.024414062500	
1995.000000000000	  0.033203125000	
1996.000000000000	  0.031250000000	
1997.000000000000	  0.035156250000	
1998.000000000000	  0.061523437500	
1999.000000000000	  0.091796875000	
2000.000000000000	  0.096679687500	
2001.000000000000	  0.098632812500	
2002.000000000000	  0.117187500000	
2003.000000000000	  0.135742187500	
2004.000000000000	  0.138671875000	
2005.000000000000	  0.110351562500	
2006.000000000000	  0.116210937500	
2007.000000000000	  0.100585937500	
2008.000000000000	  0.104492187500	
2009.000000000000	  0.099609375000	
2010.000000000000	  0.105468750000	
2011.000000000000	  0.109375000000	
2012.000000000000	  0.087890625000	
2013.000000000000	  0.068359375000	
2014.000000000000	  0.079101562500	
2015.000000000000	  0.053710937500	
2016.000000000000	  0.074218750000	


==> results_quantile_female_3_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003384654775	
1978.000000000000	  0.023881670551	
1979.000000000000	  0.041788532305	
1980.000000000000	  0.061832890120	
1981.000000000000	 -0.080771230492	
1982.000000000000	 -0.083473192095	
1983.000000000000	 -0.112084765118	
1984.000000000000	 -0.053668842058	
1985.000000000000	 -0.145667349527	
1986.000000000000	 -0.088509709268	
1987.000000000000	 -0.069291981266	
1988.000000000000	 -0.022871581523	
1989.000000000000	 -0.102226590197	
1990.000000000000	 -0.044695492110	
1991.000000000000	 -0.046434464214	
1992.000000000000	 -0.059367387310	
1993.000000000000	 -0.002965281530	
1994.000000000000	 -0.074354023663	
1995.000000000000	 -0.053010516538	
1996.000000000000	 -0.098024423171	
1997.000000000000	 -0.062329189638	
1998.000000000000	  0.002490111013	
1999.000000000000	 -0.020371029352	
2000.000000000000	  0.070434866376	
2001.000000000000	  0.083478689734	
2002.000000000000	  0.124427635613	
2003.000000000000	  0.201169923737	
2004.000000000000	  0.191207375114	
2005.000000000000	  0.130973617712	
2006.000000000000	  0.110268315810	
2007.000000000000	  0.170198552330	
2008.000000000000	  0.214436821002	
2009.000000000000	  0.071073741613	
2010.000000000000	  0.081072530132	
2011.000000000000	  0.095228088413	
2012.000000000000	 -0.021257987876	
2013.000000000000	 -0.038162598978	
2014.000000000000	 -0.021125598619	
2015.000000000000	  0.045028535526	
2016.000000000000	  0.022247364456	
2017.000000000000	  0.047186077490	
2018.000000000000	  0.110339761625	
2019.000000000000	  0.131337154636	


==> results_quantile_female_3_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.013671875000	
1978.000000000000	 -0.007812500000	
1979.000000000000	  0.000000000000	
1980.000000000000	 -0.026367187500	
1981.000000000000	 -0.052734375000	
1982.000000000000	 -0.068359375000	
1983.000000000000	 -0.067382812500	
1984.000000000000	 -0.037109375000	
1985.000000000000	 -0.046875000000	
1986.000000000000	 -0.031250000000	
1987.000000000000	  0.000976562500	
1988.000000000000	  0.001953125000	
1989.000000000000	 -0.015625000000	
1990.000000000000	 -0.001953125000	
1991.000000000000	 -0.019531250000	
1992.000000000000	 -0.024414062500	
1993.000000000000	 -0.018554687500	
1994.000000000000	 -0.031250000000	
1995.000000000000	 -0.023437500000	
1996.000000000000	 -0.059570312500	
1997.000000000000	 -0.041015625000	
1998.000000000000	 -0.030273437500	
1999.000000000000	 -0.002929687500	
2000.000000000000	  0.006835937500	
2001.000000000000	  0.011718750000	
2002.000000000000	  0.013671875000	
2003.000000000000	  0.034179687500	
2004.000000000000	  0.042968750000	
2005.000000000000	  0.018554687500	
2006.000000000000	  0.023437500000	
2007.000000000000	  0.006835937500	
2008.000000000000	  0.032226562500	
2009.000000000000	  0.003906250000	
2010.000000000000	  0.021484375000	
2011.000000000000	  0.028320312500	
2012.000000000000	  0.015625000000	
2013.000000000000	  0.016601562500	
2014.000000000000	 -0.002929687500	
2015.000000000000	 -0.015625000000	
2016.000000000000	  0.011718750000	


==> results_quantile_female_3_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003026887987	
1978.000000000000	  0.030168534479	
1979.000000000000	  0.014400315411	
1980.000000000000	  0.001758286695	
1981.000000000000	 -0.030897397095	
1982.000000000000	 -0.085184147559	
1983.000000000000	 -0.075131533171	
1984.000000000000	 -0.031946496706	
1985.000000000000	 -0.052793886507	
1986.000000000000	 -0.025781130477	
1987.000000000000	 -0.000017142771	
1988.000000000000	  0.017612488973	
1989.000000000000	 -0.008399892682	
1990.000000000000	 -0.009120177973	
1991.000000000000	  0.006657835796	
1992.000000000000	  0.006717966269	
1993.000000000000	  0.006375489582	
1994.000000000000	 -0.011684851232	
1995.000000000000	 -0.015249960477	
1996.000000000000	 -0.054498619674	
1997.000000000000	 -0.043385129647	
1998.000000000000	 -0.018092391020	
1999.000000000000	  0.010378133235	
2000.000000000000	  0.025244145457	
2001.000000000000	  0.023894740311	
2002.000000000000	  0.041121891556	
2003.000000000000	  0.054450590351	
2004.000000000000	  0.065178183332	
2005.000000000000	  0.052759707294	
2006.000000000000	  0.044027930503	
2007.000000000000	  0.003224407074	
2008.000000000000	  0.053327143537	
2009.000000000000	  0.006623205863	
2010.000000000000	  0.023436711634	
2011.000000000000	  0.027636303151	
2012.000000000000	  0.014193367085	
2013.000000000000	  0.000423770910	
2014.000000000000	 -0.025729581415	
2015.000000000000	 -0.040761656510	
2016.000000000000	  0.006228714806	
2017.000000000000	  0.037276641014	
2018.000000000000	  0.048950547571	
2019.000000000000	  0.041835082844	


==> results_quantile_female_3_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.013671875000	
1978.000000000000	  0.000976562500	
1979.000000000000	 -0.003906250000	
1980.000000000000	 -0.038085937500	
1981.000000000000	 -0.053710937500	
1982.000000000000	 -0.054687500000	
1983.000000000000	 -0.036132812500	
1984.000000000000	 -0.020507812500	
1985.000000000000	 -0.003906250000	
1986.000000000000	  0.005859375000	
1987.000000000000	  0.040039062500	
1988.000000000000	  0.049804687500	
1989.000000000000	  0.041015625000	
1990.000000000000	  0.047851562500	
1991.000000000000	  0.029296875000	
1992.000000000000	  0.025390625000	
1993.000000000000	  0.038085937500	
1994.000000000000	  0.038085937500	
1995.000000000000	  0.042968750000	
1996.000000000000	  0.028320312500	
1997.000000000000	  0.031250000000	
1998.000000000000	  0.047851562500	
1999.000000000000	  0.073242187500	
2000.000000000000	  0.089843750000	
2001.000000000000	  0.087890625000	
2002.000000000000	  0.102539062500	
2003.000000000000	  0.113281250000	
2004.000000000000	  0.119140625000	
2005.000000000000	  0.108398437500	
2006.000000000000	  0.113281250000	
2007.000000000000	  0.113281250000	
2008.000000000000	  0.118164062500	
2009.000000000000	  0.114257812500	
2010.000000000000	  0.139648437500	
2011.000000000000	  0.126953125000	
2012.000000000000	  0.129882812500	
2013.000000000000	  0.145507812500	
2014.000000000000	  0.143554687500	
2015.000000000000	  0.131835937500	
2016.000000000000	  0.165039062500	


==> results_quantile_female_3_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000506228444	
1978.000000000000	  0.008703819792	
1979.000000000000	  0.003062300037	
1980.000000000000	 -0.002896425808	
1981.000000000000	 -0.040310655762	
1982.000000000000	 -0.042114711200	
1983.000000000000	 -0.038596897141	
1984.000000000000	 -0.015162864336	
1985.000000000000	  0.008179645529	
1986.000000000000	  0.019160081453	
1987.000000000000	  0.087996099789	
1988.000000000000	  0.101913960338	
1989.000000000000	  0.087788095641	
1990.000000000000	  0.129226387266	
1991.000000000000	  0.112185091238	
1992.000000000000	  0.085728752922	
1993.000000000000	  0.115953901789	
1994.000000000000	  0.118730506174	
1995.000000000000	  0.108896194049	
1996.000000000000	  0.111685618553	
1997.000000000000	  0.107308727816	
1998.000000000000	  0.136257778833	
1999.000000000000	  0.171866412476	
2000.000000000000	  0.193681430886	
2001.000000000000	  0.232803805325	
2002.000000000000	  0.237650842257	
2003.000000000000	  0.258182832153	
2004.000000000000	  0.269577116019	
2005.000000000000	  0.255024660641	
2006.000000000000	  0.259178119287	
2007.000000000000	  0.283806819647	
2008.000000000000	  0.266627200749	
2009.000000000000	  0.269543715378	
2010.000000000000	  0.313248808181	
2011.000000000000	  0.275013430850	
2012.000000000000	  0.295994538554	
2013.000000000000	  0.310552455790	
2014.000000000000	  0.314986992665	
2015.000000000000	  0.308352965154	
2016.000000000000	  0.358923540375	
2017.000000000000	  0.400082467586	
2018.000000000000	  0.431763446028	
2019.000000000000	  0.412381868890	


==> results_quantile_female_3_d9d5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.025866410071	
1978.000000000000	  0.002309016963	
1979.000000000000	  0.011430751183	
1980.000000000000	  0.004763673821	
1981.000000000000	 -0.025123483019	
1982.000000000000	  0.005578067170	
1983.000000000000	  0.005092408751	
1984.000000000000	  0.022959098152	
1985.000000000000	  0.028933731060	
1986.000000000000	  0.041851923041	
1987.000000000000	  0.063039197662	
1988.000000000000	  0.044767427029	
1989.000000000000	  0.041261617226	
1990.000000000000	  0.082643854087	
1991.000000000000	  0.063789755304	
1992.000000000000	  0.053990107807	
1993.000000000000	  0.043984493284	
1994.000000000000	  0.068152378460	
1995.000000000000	  0.054928962457	
1996.000000000000	  0.066553136780	
1997.000000000000	  0.044389835238	
1998.000000000000	  0.045975594477	
1999.000000000000	  0.049877789963	
2000.000000000000	  0.043144478544	
2001.000000000000	  0.052903239602	
2002.000000000000	  0.049677791301	
2003.000000000000	  0.029626968116	
2004.000000000000	  0.059494799463	
2005.000000000000	  0.051682526303	
2006.000000000000	  0.047388020916	
2007.000000000000	  0.062065582169	
2008.000000000000	  0.055101429897	
2009.000000000000	  0.064629054263	
2010.000000000000	  0.062426383300	
2011.000000000000	  0.060771540674	
2012.000000000000	  0.080985266704	
2013.000000000000	  0.088381184423	
2014.000000000000	  0.076602669015	
2015.000000000000	  0.090928038258	
2016.000000000000	  0.085098827924	
2017.000000000000	  0.106218357699	
2018.000000000000	  0.095941273512	
2019.000000000000	  0.089313318150	


==> results_quantile_female_3_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003966348604	
1978.000000000000	  0.002345565785	
1979.000000000000	  0.008695116364	
1980.000000000000	 -0.009958662084	
1981.000000000000	 -0.037759099832	
1982.000000000000	 -0.052286466133	
1983.000000000000	 -0.041937567666	
1984.000000000000	 -0.017710146692	
1985.000000000000	 -0.012960489552	
1986.000000000000	  0.002480315683	
1987.000000000000	  0.031201539642	
1988.000000000000	  0.036854844416	
1989.000000000000	  0.027141707092	
1990.000000000000	  0.040487080583	
1991.000000000000	  0.023702715843	
1992.000000000000	  0.012002010633	
1993.000000000000	  0.016841743569	
1994.000000000000	  0.015186024252	
1995.000000000000	  0.025083429777	
1996.000000000000	  0.026161750836	
1997.000000000000	  0.045920553983	
1998.000000000000	  0.058815987762	
1999.000000000000	  0.081788209939	
2000.000000000000	  0.086250401560	
2001.000000000000	  0.116406631877	
2002.000000000000	  0.135017894213	
2003.000000000000	  0.143496418640	
2004.000000000000	  0.153622068109	
2005.000000000000	  0.133233963122	
2006.000000000000	  0.136864033095	
2007.000000000000	  0.152453275203	
2008.000000000000	  0.154418388265	
2009.000000000000	  0.135920278092	
2010.000000000000	  0.165616682576	
2011.000000000000	  0.142945339043	
2012.000000000000	  0.145568730245	
2013.000000000000	  0.142724996261	
2014.000000000000	  0.134288592577	
2015.000000000000	  0.148518407385	
2016.000000000000	  0.180815708138	
2017.000000000000	  0.196833728644	
2018.000000000000	  0.214513146772	
2019.000000000000	  0.213512514895	


==> results_quantile_female_3_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.008779815389	
1978.000000000000	  0.002176892386	
1979.000000000000	  0.018356337059	
1980.000000000000	 -0.010638436674	
1981.000000000000	 -0.041518336846	
1982.000000000000	 -0.057730588001	
1983.000000000000	 -0.052021510805	
1984.000000000000	 -0.025592597066	
1985.000000000000	 -0.018791040611	
1986.000000000000	 -0.003520349129	
1987.000000000000	  0.023224843429	
1988.000000000000	  0.028973432037	
1989.000000000000	  0.017335949187	
1990.000000000000	  0.033459684485	
1991.000000000000	  0.011854940772	
1992.000000000000	 -0.004176685633	
1993.000000000000	  0.002613758867	
1994.000000000000	  0.027981475527	
1995.000000000000	  0.025046536940	
1996.000000000000	  0.004188173966	
1997.000000000000	  0.031374522724	
1998.000000000000	  0.060612319332	
1999.000000000000	  0.075315034918	
2000.000000000000	  0.078147255098	
2001.000000000000	  0.109970109307	
2002.000000000000	  0.155826948239	
2003.000000000000	  0.143785117903	
2004.000000000000	  0.148802835012	
2005.000000000000	  0.137880403609	
2006.000000000000	  0.141213123649	
2007.000000000000	  0.156645908122	
2008.000000000000	  0.161937460900	
2009.000000000000	  0.134369340508	
2010.000000000000	  0.171215260465	
2011.000000000000	  0.145879962004	
2012.000000000000	  0.151523513292	
2013.000000000000	  0.143966502702	
2014.000000000000	  0.130686628299	
2015.000000000000	  0.148683597049	
2016.000000000000	  0.202497805380	
2017.000000000000	  0.199490336120	
2018.000000000000	  0.220254936554	
2019.000000000000	  0.207880242366	


==> results_quantile_female_4_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.007812500000	
1978.000000000000	 -0.004882812500	
1979.000000000000	 -0.016601562500	
1980.000000000000	 -0.009765625000	
1981.000000000000	 -0.052734375000	
1982.000000000000	 -0.076171875000	
1983.000000000000	 -0.074218750000	
1984.000000000000	 -0.073242187500	
1985.000000000000	 -0.073242187500	
1986.000000000000	 -0.062500000000	
1987.000000000000	 -0.058593750000	
1988.000000000000	 -0.050781250000	
1989.000000000000	 -0.070312500000	
1990.000000000000	 -0.057617187500	
1991.000000000000	 -0.070312500000	
1992.000000000000	 -0.083007812500	
1993.000000000000	 -0.091796875000	
1994.000000000000	 -0.086914062500	
1995.000000000000	 -0.085937500000	
1996.000000000000	 -0.098632812500	
1997.000000000000	 -0.093750000000	
1998.000000000000	 -0.073242187500	
1999.000000000000	 -0.049804687500	
2000.000000000000	 -0.048828125000	
2001.000000000000	 -0.002929687500	
2002.000000000000	 -0.014648437500	
2003.000000000000	  0.001953125000	
2004.000000000000	 -0.007812500000	
2005.000000000000	 -0.025390625000	
2006.000000000000	 -0.041992187500	
2007.000000000000	 -0.045898437500	
2008.000000000000	 -0.027343750000	
2009.000000000000	 -0.056640625000	
2010.000000000000	 -0.047851562500	
2011.000000000000	 -0.037109375000	
2012.000000000000	 -0.071289062500	
2013.000000000000	 -0.076171875000	
2014.000000000000	 -0.070312500000	
2015.000000000000	 -0.088867187500	
2016.000000000000	 -0.055664062500	


==> results_quantile_female_4_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.087745261867	
1978.000000000000	  0.095565312085	
1979.000000000000	  0.180197965025	
1980.000000000000	  0.262947631747	
1981.000000000000	  0.298463337535	
1982.000000000000	  0.318819930176	
1983.000000000000	  0.371917445327	
1984.000000000000	  0.420045516713	
1985.000000000000	  0.449877642096	
1986.000000000000	  0.500520451986	
1987.000000000000	  0.525762377681	
1988.000000000000	  0.545471647932	
1989.000000000000	  0.584475221016	
1990.000000000000	  0.595230088494	
1991.000000000000	  0.620992749887	
1992.000000000000	  0.655324319254	
1993.000000000000	  0.696162244210	
1994.000000000000	  0.720473945391	
1995.000000000000	  0.771402504079	
1996.000000000000	  0.775156301244	
1997.000000000000	  0.787383431923	
1998.000000000000	  0.788781323374	
1999.000000000000	  0.829699958153	
2000.000000000000	  0.829506963525	
2001.000000000000	  0.939200365973	
2002.000000000000	  0.931915664822	
2003.000000000000	  0.926907811346	
2004.000000000000	  0.923524013390	
2005.000000000000	  0.944732204545	
2006.000000000000	  0.943067713525	
2007.000000000000	  0.975646208634	
2008.000000000000	  1.003135265232	
2009.000000000000	  0.999092195298	
2010.000000000000	  0.991431097084	
2011.000000000000	  1.003349369156	
2012.000000000000	  1.011186872612	
2013.000000000000	  1.021984971673	
2014.000000000000	  1.037185397354	
2015.000000000000	  1.046255182384	
2016.000000000000	  1.075690191342	


==> results_quantile_female_4_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.175520248452	
1978.000000000000	  0.280408248133	
1979.000000000000	  0.396220597625	
1980.000000000000	  0.528649843342	
1981.000000000000	  0.635663774732	
1982.000000000000	  0.710603349476	
1983.000000000000	  0.788926914691	
1984.000000000000	  0.874947810862	
1985.000000000000	  1.001154147045	
1986.000000000000	  1.011097999147	
1987.000000000000	  1.044984612048	
1988.000000000000	  1.130675000825	
1989.000000000000	  1.225142408950	
1990.000000000000	  1.269410230865	
1991.000000000000	  1.338101731519	
1992.000000000000	  1.386613531101	
1993.000000000000	  1.474035426423	
1994.000000000000	  1.568416149174	
1995.000000000000	  1.630681749387	
1996.000000000000	  1.748883029973	
1997.000000000000	  1.826719344124	
1998.000000000000	  1.890119007066	
1999.000000000000	  2.012334941794	
2000.000000000000	  1.991920745936	
2001.000000000000	  2.042011743544	
2002.000000000000	  2.065024950824	
2003.000000000000	  2.061619389238	
2004.000000000000	  2.068765811713	
2005.000000000000	  2.087597738017	
2006.000000000000	  2.148418515213	
2007.000000000000	  2.214669144251	
2008.000000000000	  2.316039400480	
2009.000000000000	  2.327661247848	
2010.000000000000	  2.330732004486	
2011.000000000000	  2.399139695385	
2012.000000000000	  2.464114033774	
2013.000000000000	  2.531954336940	
2014.000000000000	  2.560667896070	
2015.000000000000	  2.566655219810	
2016.000000000000	  2.636277369291	
2017.000000000000	  2.760404762267	
2018.000000000000	  2.793109986746	
2019.000000000000	  2.829785311170	


==> results_quantile_female_4_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.017470576109	
1978.000000000000	  0.040398164985	
1979.000000000000	  0.050740033092	
1980.000000000000	  0.081606255261	
1981.000000000000	  0.096563417225	
1982.000000000000	  0.103020908274	
1983.000000000000	  0.128203163019	
1984.000000000000	  0.142113145755	
1985.000000000000	  0.159147178742	
1986.000000000000	  0.174877826401	
1987.000000000000	  0.182825764393	
1988.000000000000	  0.202295267545	
1989.000000000000	  0.202270170059	
1990.000000000000	  0.208861192025	
1991.000000000000	  0.222385035897	
1992.000000000000	  0.234503105467	
1993.000000000000	  0.244632952529	
1994.000000000000	  0.250658366068	
1995.000000000000	  0.261976224212	
1996.000000000000	  0.270347785826	
1997.000000000000	  0.271655055031	
1998.000000000000	  0.284629597383	
1999.000000000000	  0.293159499733	
2000.000000000000	  0.297070096307	
2001.000000000000	  0.299523718546	
2002.000000000000	  0.310100377234	
2003.000000000000	  0.310860932833	
2004.000000000000	  0.315256369886	
2005.000000000000	  0.316527211906	
2006.000000000000	  0.317688556671	
2007.000000000000	  0.329319756517	
2008.000000000000	  0.336665014083	
2009.000000000000	  0.336331898372	
2010.000000000000	  0.336420346894	
2011.000000000000	  0.335755874744	
2012.000000000000	  0.338586256540	
2013.000000000000	  0.344698113452	
2014.000000000000	  0.348892379965	
2015.000000000000	  0.348074529926	
2016.000000000000	  0.354357096805	


==> results_quantile_female_4_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.017892506319	
1978.000000000000	  0.040957385553	
1979.000000000000	  0.046559249746	
1980.000000000000	  0.076582664707	
1981.000000000000	  0.085086727826	
1982.000000000000	  0.096920975255	
1983.000000000000	  0.122158985336	
1984.000000000000	  0.128488467029	
1985.000000000000	  0.157830873965	
1986.000000000000	  0.173583057877	
1987.000000000000	  0.174148106258	
1988.000000000000	  0.189972608214	
1989.000000000000	  0.198070200024	
1990.000000000000	  0.207089906479	
1991.000000000000	  0.215611937031	
1992.000000000000	  0.232661747527	
1993.000000000000	  0.243606207858	
1994.000000000000	  0.261184432788	
1995.000000000000	  0.264303965087	
1996.000000000000	  0.283720535177	
1997.000000000000	  0.288632721930	
1998.000000000000	  0.299054594579	
1999.000000000000	  0.312593610960	
2000.000000000000	  0.315993677781	
2001.000000000000	  0.318526301114	
2002.000000000000	  0.328867511353	
2003.000000000000	  0.334192253127	
2004.000000000000	  0.336325509470	
2005.000000000000	  0.340801117259	
2006.000000000000	  0.336136978352	
2007.000000000000	  0.347807867637	
2008.000000000000	  0.366506579034	
2009.000000000000	  0.362200996066	
2010.000000000000	  0.367993319447	
2011.000000000000	  0.379885798798	
2012.000000000000	  0.388661199409	
2013.000000000000	  0.388544345048	
2014.000000000000	  0.388967624509	
2015.000000000000	  0.388618321605	
2016.000000000000	  0.389036408852	
2017.000000000000	  0.390876019263	
2018.000000000000	  0.406548129752	
2019.000000000000	  0.407256038470	


==> results_quantile_female_4_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.012066265920	
1978.000000000000	  0.023155676787	
1979.000000000000	  0.040888104022	
1980.000000000000	  0.055221347592	
1981.000000000000	  0.054675982471	
1982.000000000000	  0.054730809068	
1983.000000000000	  0.067779269715	
1984.000000000000	  0.083555344751	
1985.000000000000	  0.093118651587	
1986.000000000000	  0.103955231445	
1987.000000000000	  0.106294768457	
1988.000000000000	  0.121262413221	
1989.000000000000	  0.130428641881	
1990.000000000000	  0.138665887593	
1991.000000000000	  0.150744806122	
1992.000000000000	  0.150684306015	
1993.000000000000	  0.156780254170	
1994.000000000000	  0.163515528649	
1995.000000000000	  0.177502768171	
1996.000000000000	  0.183593579736	
1997.000000000000	  0.188130164969	
1998.000000000000	  0.194690360760	
1999.000000000000	  0.200862986297	
2000.000000000000	  0.203581095709	
2001.000000000000	  0.201532953986	
2002.000000000000	  0.210349229565	
2003.000000000000	  0.215615434000	
2004.000000000000	  0.220952144400	
2005.000000000000	  0.220841304649	
2006.000000000000	  0.220574858491	
2007.000000000000	  0.229769906367	
2008.000000000000	  0.237281843124	
2009.000000000000	  0.236949698942	
2010.000000000000	  0.237621257874	
2011.000000000000	  0.237545333042	
2012.000000000000	  0.237542143109	
2013.000000000000	  0.236956450458	
2014.000000000000	  0.237470098052	
2015.000000000000	  0.237535060684	
2016.000000000000	  0.237659020748	


==> results_quantile_female_4_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.011034423254	
1978.000000000000	  0.017334804226	
1979.000000000000	  0.021487526305	
1980.000000000000	  0.029486108443	
1981.000000000000	  0.042035312260	
1982.000000000000	  0.051586203065	
1983.000000000000	  0.068270843532	
1984.000000000000	  0.076005603761	
1985.000000000000	  0.093772707347	
1986.000000000000	  0.104261199693	
1987.000000000000	  0.105541023550	
1988.000000000000	  0.105483369868	
1989.000000000000	  0.104395989614	
1990.000000000000	  0.106814871219	
1991.000000000000	  0.119517602812	
1992.000000000000	  0.122675470073	
1993.000000000000	  0.133789690474	
1994.000000000000	  0.141759067961	
1995.000000000000	  0.150894578892	
1996.000000000000	  0.155737008695	
1997.000000000000	  0.169008043241	
1998.000000000000	  0.174935862625	
1999.000000000000	  0.175002952819	
2000.000000000000	  0.175993034287	
2001.000000000000	  0.176249076431	
2002.000000000000	  0.186585172344	
2003.000000000000	  0.195243891772	
2004.000000000000	  0.198636599428	
2005.000000000000	  0.199406917642	
2006.000000000000	  0.202127969305	
2007.000000000000	  0.212018197056	
2008.000000000000	  0.218564208116	
2009.000000000000	  0.218163300490	
2010.000000000000	  0.222977712695	
2011.000000000000	  0.224432743982	
2012.000000000000	  0.224617796072	
2013.000000000000	  0.224709152090	
2014.000000000000	  0.226886199908	
2015.000000000000	  0.224676496798	
2016.000000000000	  0.223838534306	
2017.000000000000	  0.224816202171	
2018.000000000000	  0.235181024724	
2019.000000000000	  0.235519160789	


==> results_quantile_female_4_d9d5.txt <==
1976.000000000000	  0.002346498729	
1977.000000000000	 -0.083004985361	
1978.000000000000	 -0.156713492939	
1979.000000000000	 -0.214817201947	
1980.000000000000	 -0.285025966561	
1981.000000000000	 -0.306767150401	
1982.000000000000	 -0.322792270161	
1983.000000000000	 -0.350714568892	
1984.000000000000	 -0.372548931224	
1985.000000000000	 -0.402201240124	
1986.000000000000	 -0.425453405699	
1987.000000000000	 -0.446770579992	
1988.000000000000	 -0.459610196312	
1989.000000000000	 -0.475184842479	
1990.000000000000	 -0.486088982346	
1991.000000000000	 -0.492759893080	
1992.000000000000	 -0.514140424683	
1993.000000000000	 -0.520668034212	
1994.000000000000	 -0.523914859615	
1995.000000000000	 -0.530512774048	
1996.000000000000	 -0.535086519606	
1997.000000000000	 -0.538289529903	
1998.000000000000	 -0.537274320058	
1999.000000000000	 -0.551585255352	
2000.000000000000	 -0.546702478370	
2001.000000000000	 -0.550759890208	
2002.000000000000	 -0.548985290395	
2003.000000000000	 -0.547918078699	
2004.000000000000	 -0.545624208649	
2005.000000000000	 -0.548591550440	
2006.000000000000	 -0.556703264501	
2007.000000000000	 -0.556063952221	
2008.000000000000	 -0.564513085809	
2009.000000000000	 -0.558863054475	
2010.000000000000	 -0.563914361783	
2011.000000000000	 -0.569775526959	
2012.000000000000	 -0.578590752297	
2013.000000000000	 -0.573879260495	
2014.000000000000	 -0.576094261670	
2015.000000000000	 -0.578433454782	
2016.000000000000	 -0.580176714229	
2017.000000000000	 -0.584283119317	
2018.000000000000	 -0.585069991760	
2019.000000000000	 -0.585919726240	


==> results_quantile_female_4_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018159396534	
1978.000000000000	  0.037161452300	
1979.000000000000	  0.057504643835	
1980.000000000000	  0.081389670599	
1981.000000000000	  0.092481420149	
1982.000000000000	  0.100240351193	
1983.000000000000	  0.122589363928	
1984.000000000000	  0.135491130620	
1985.000000000000	  0.155392040041	
1986.000000000000	  0.172361523265	
1987.000000000000	  0.185191318154	
1988.000000000000	  0.196423768832	
1989.000000000000	  0.207586544186	
1990.000000000000	  0.217817263184	
1991.000000000000	  0.229949608958	
1992.000000000000	  0.248165182783	
1993.000000000000	  0.258806270521	
1994.000000000000	  0.269170149945	
1995.000000000000	  0.279471979107	
1996.000000000000	  0.283647202378	
1997.000000000000	  0.291722962278	
1998.000000000000	  0.300650838594	
1999.000000000000	  0.309950632321	
2000.000000000000	  0.310776863261	
2001.000000000000	  0.311565564946	
2002.000000000000	  0.316289097936	
2003.000000000000	  0.321531662187	
2004.000000000000	  0.322951383817	
2005.000000000000	  0.324767548780	
2006.000000000000	  0.328572395509	
2007.000000000000	  0.332872656574	
2008.000000000000	  0.340745157408	
2009.000000000000	  0.340769439574	
2010.000000000000	  0.345504989589	
2011.000000000000	  0.352356697422	
2012.000000000000	  0.359029823770	
2013.000000000000	  0.362587716386	
2014.000000000000	  0.368460098486	
2015.000000000000	  0.362968980815	
2016.000000000000	  0.367580768966	
2017.000000000000	  0.375629582037	
2018.000000000000	  0.381280038141	
2019.000000000000	  0.382646765976	


==> results_quantile_female_4_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.016285390478	
1978.000000000000	  0.036122476448	
1979.000000000000	  0.054211986891	
1980.000000000000	  0.075214436359	
1981.000000000000	  0.085114149612	
1982.000000000000	  0.093824596424	
1983.000000000000	  0.117712641373	
1984.000000000000	  0.129408745215	
1985.000000000000	  0.149653412358	
1986.000000000000	  0.166540692391	
1987.000000000000	  0.178729993083	
1988.000000000000	  0.189100201015	
1989.000000000000	  0.200126123059	
1990.000000000000	  0.210805188584	
1991.000000000000	  0.226065601086	
1992.000000000000	  0.244778749587	
1993.000000000000	  0.255258703167	
1994.000000000000	  0.265983381627	
1995.000000000000	  0.278035280421	
1996.000000000000	  0.281820713550	
1997.000000000000	  0.290715147879	
1998.000000000000	  0.300650081210	
1999.000000000000	  0.306710703199	
2000.000000000000	  0.305622010023	
2001.000000000000	  0.302967753848	
2002.000000000000	  0.307799206110	
2003.000000000000	  0.313219924561	
2004.000000000000	  0.315593367770	
2005.000000000000	  0.315927955880	
2006.000000000000	  0.319558654802	
2007.000000000000	  0.321828911979	
2008.000000000000	  0.328730328827	
2009.000000000000	  0.330933570578	
2010.000000000000	  0.334616792812	
2011.000000000000	  0.342590692581	
2012.000000000000	  0.348152188960	
2013.000000000000	  0.351529364808	
2014.000000000000	  0.357200122414	
2015.000000000000	  0.348395987717	
2016.000000000000	  0.353422953616	
2017.000000000000	  0.361922486572	
2018.000000000000	  0.363711746594	
2019.000000000000	  0.365135927105	


==> results_quantile_female_50_2021.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.03131564934296321	0.19117822955390035	-0.020792069465172817	0.15239826263988215	0.3541000720715729
1978.0	0.045344222490447374	0.37483696868402444	-0.016753772486760576	0.2357308624923955	0.6391582811801068
1979.0	0.09439151260668359	0.6223737689736352	-0.02315728364229948	0.35157126688864127	1.0451792648266605
1980.0	0.1279031153597984	0.8444819222294294	0.015210249748720466	0.5134797716262945	1.501075058964243
1981.0	0.12590388370624758	0.870131131644429	-0.014461638714315389	0.569634049380674	1.551207426017035
1982.0	0.21573097123096882	0.8125016458592867	-0.013643210548936045	0.6017424076302024	1.616331814171522
1983.0	0.204171408256748	0.788443495828401	-0.11489657342588934	0.7814584214660395	1.6591767521252991
1984.0	0.24866843878976175	0.8513559050692046	-0.09563114132050668	0.8446101289258593	1.8490033314643186
1985.0	0.28088983963120956	1.135368928770948	-0.06621278872772071	0.8836563475310873	2.2337023272055245
1986.0	0.4295720909094181	1.1797247392916843	-0.08589340410014279	0.9951713373260678	2.5185747634270275
1987.0	0.5053247670389461	1.2534625159050494	-0.08656465806840025	1.0970963713331487	2.7693189962087437
1988.0	0.5468660156701206	1.4861520999700157	-0.0819131042243431	1.1697317633675175	3.1208367747833106
1989.0	0.6082487748741318	1.5996777925573626	-0.09432309132242178	1.2046596394938027	3.3182631156028752
1990.0	0.5841764016568872	1.6077019675394995	-0.06580245114282952	1.240836567964871	3.366912486018428
1991.0	0.6227192642686784	1.5411265346801089	-0.09236137982165739	1.3496293806615607	3.4211137997886905
1992.0	0.6943539478147327	1.5487535700459953	-0.08064288187184813	1.3920949588984686	3.554559594887348
1993.0	0.7912298853375749	1.4753742449999014	-0.08527694480892979	1.4405395972879298	3.6218667828164763
1994.0	0.811012997743819	1.400685235160986	-0.125004848207954	1.5728136164642408	3.6595070011610913
1995.0	0.7091537030121515	1.4821799907051905	-0.12057985242579725	1.6654211508192978	3.7361749921108425
1996.0	0.7742111764341102	1.5655556993753448	-0.1698912916007936	1.7297285739436974	3.8996041581523584
1997.0	0.7677660385263838	1.50235137496304	-0.1221549772285641	1.8112349437714694	3.9591973800323292
1998.0	0.7295129355157598	1.6908129215514838	-0.12771057837202213	1.8619997134189008	4.154614992114122
1999.0	0.7434314046255098	1.7696527182180564	-0.062452942628597026	1.9989518755839406	4.44958305579891
2000.0	0.9393740314857213	1.7037268074686445	-0.009794468486332334	2.0195050377545583	4.6528114082225915
2001.0	0.807124112810674	2.1215107636219326	-0.005033760003820739	2.0232483246155417	4.9468494410443276
2002.0	0.737122642575439	2.0170375915154475	0.05641369564827477	2.0840611601285133	4.894635089867674
2003.0	0.7329616767496997	1.8823577370446476	0.12509732115779448	2.085496013939069	4.825912748891211
2004.0	0.747630980569356	1.7548629552710753	0.09302389913517488	2.0790216741189984	4.674539509094604
2005.0	0.801948221507194	1.7149227898457182	0.0018092594573517798	2.1733399051973983	4.692020176007662
2006.0	0.7188125445429888	1.7401477010960105	0.038161879198536794	2.1882774491062134	4.685399573943749
2007.0	0.8170018403562915	1.7584885465411557	-0.03224475116710403	2.2492661618105307	4.7925117975408735
2008.0	0.9591113771270485	1.759532394818059	-0.020759736028567878	2.3910644324783363	5.088948468394876
2009.0	0.9401623439337422	1.5755539459702952	-0.04355783483117131	2.3675473692697566	4.839705824342622
2010.0	0.9253238849412443	1.2073908767628487	-0.022278992677776173	2.4233076952223613	4.533743464248678
2011.0	0.8420181218818753	1.1539772326889892	-0.03829551821999106	2.4858059332244786	4.443505769575352
2012.0	0.8252512377654351	1.040680814701641	-0.11920129661316192	2.604800383296987	4.351531139150901
2013.0	0.840926117883171	0.9709651143925834	-0.17246739122238516	2.6501374123438355	4.2895612533972045
2014.0	0.9086083117207086	1.0549415788061591	-0.1490563012053181	2.6602127997265526	4.4747063890481025
2015.0	0.9325717307698239	1.001601801742989	-0.15382071075999312	2.6817095962022224	4.4620624179550425
2016.0	0.7680775822668653	1.0643769530166824	-0.05242028919939453	2.7407193004197032	4.520753546503856
2017.0	0.7570277941144806	1.1361754152838748	-0.03365156112914566	2.8361334303883283	4.6956850786575375
2018.0	0.809256335157927	1.19289041381146	-0.02515208203327021	2.8827063828050794	4.859701049741196
2019.0	1.0262902459244594	1.2898088607785354	-0.026934195858468107	2.907247178999427	5.196412089843954


==> results_quantile_female_5_25.txt <==
1976.000000000000	 -0.000000000000	
1977.000000000000	  0.042761481430	
1978.000000000000	  0.077792415801	
1979.000000000000	  0.089148436622	
1980.000000000000	  0.114808522601	
1981.000000000000	  0.133190981440	
1982.000000000000	  0.156765266938	
1983.000000000000	  0.194070141156	
1984.000000000000	  0.204687217384	
1985.000000000000	  0.213446629127	
1986.000000000000	  0.229173112753	
1987.000000000000	  0.240678876969	
1988.000000000000	  0.258163597665	
1989.000000000000	  0.259184389866	
1990.000000000000	  0.276274868042	
1991.000000000000	  0.301932098060	
1992.000000000000	  0.313368532329	
1993.000000000000	  0.353423126845	
1994.000000000000	  0.358405894948	
1995.000000000000	  0.353007261761	
1996.000000000000	  0.364274583670	
1997.000000000000	  0.389041789782	
1998.000000000000	  0.403451353364	
1999.000000000000	  0.425389066738	
2000.000000000000	  0.438723175617	
2001.000000000000	  0.422568840340	
2002.000000000000	  0.439041771550	
2003.000000000000	  0.441759919883	
2004.000000000000	  0.450576012066	
2005.000000000000	  0.464308438552	
2006.000000000000	  0.488222764792	
2007.000000000000	  0.500118679098	
2008.000000000000	  0.516899633390	
2009.000000000000	  0.512803040096	
2010.000000000000	  0.516303182723	
2011.000000000000	  0.525734643266	
2012.000000000000	  0.553902075861	
2013.000000000000	  0.560436126097	
2014.000000000000	  0.576318987890	
2015.000000000000	  0.582916779366	
2016.000000000000	  0.601705829444	


==> results_quantile_female_5_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.188819480617	
1978.000000000000	  0.354842655835	
1979.000000000000	  0.604514371275	
1980.000000000000	  0.829842162997	
1981.000000000000	  0.870240681285	
1982.000000000000	  0.864230086426	
1983.000000000000	  0.896819789077	
1984.000000000000	  0.973268172963	
1985.000000000000	  1.102709673346	
1986.000000000000	  1.193391545736	
1987.000000000000	  1.257695971431	
1988.000000000000	  1.348694304182	
1989.000000000000	  1.396486939766	
1990.000000000000	  1.410171494744	
1991.000000000000	  1.417379468637	
1992.000000000000	  1.439015725504	
1993.000000000000	  1.449580212960	
1994.000000000000	  1.466079414141	
1995.000000000000	  1.489664222829	
1996.000000000000	  1.523691457494	
1997.000000000000	  1.522246713173	
1998.000000000000	  1.576378979624	
1999.000000000000	  1.632922614403	
2000.000000000000	  1.672768682275	
2001.000000000000	  1.713126147223	
2002.000000000000	  1.722443008572	
2003.000000000000	  1.709622655096	
2004.000000000000	  1.687684169640	
2005.000000000000	  1.682525173295	
2006.000000000000	  1.686720057275	
2007.000000000000	  1.706603239884	
2008.000000000000	  1.751670421482	
2009.000000000000	  1.714424226548	
2010.000000000000	  1.668677190834	
2011.000000000000	  1.649345462906	
2012.000000000000	  1.625932966362	
2013.000000000000	  1.614270127923	
2014.000000000000	  1.634353366104	
2015.000000000000	  1.619009088634	
2016.000000000000	  1.666998785092	


==> results_quantile_female_5_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.334973075623	
1978.000000000000	  0.659742336311	
1979.000000000000	  1.041618913986	
1980.000000000000	  1.432484829722	
1981.000000000000	  1.471671392752	
1982.000000000000	  1.527184460596	
1983.000000000000	  1.519113560280	
1984.000000000000	  1.807895778349	
1985.000000000000	  2.075527089054	
1986.000000000000	  2.232291850140	
1987.000000000000	  2.460229747535	
1988.000000000000	  2.864992928065	
1989.000000000000	  3.121946397176	
1990.000000000000	  3.093005428651	
1991.000000000000	  3.134471473043	
1992.000000000000	  3.212760357122	
1993.000000000000	  3.474481593603	
1994.000000000000	  3.233068702673	
1995.000000000000	  3.554997264304	
1996.000000000000	  3.598800842839	
1997.000000000000	  3.851047374964	
1998.000000000000	  4.149332516596	
1999.000000000000	  4.275053415461	
2000.000000000000	  4.484793642274	
2001.000000000000	  4.390081585489	
2002.000000000000	  4.639917882528	
2003.000000000000	  4.388947656623	
2004.000000000000	  4.419912261494	
2005.000000000000	  4.348559016223	
2006.000000000000	  4.194022449793	
2007.000000000000	  4.509844281772	
2008.000000000000	  4.769735259438	
2009.000000000000	  4.485907676809	
2010.000000000000	  4.117816809728	
2011.000000000000	  4.074990470487	
2012.000000000000	  3.881169155521	
2013.000000000000	  3.907041152070	
2014.000000000000	  3.918284712373	
2015.000000000000	  4.137747197453	
2016.000000000000	  4.355175499805	
2017.000000000000	  4.584777991716	
2018.000000000000	  4.694982668926	
2019.000000000000	  4.763337742270	


==> results_quantile_female_5_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.016982294859	
1978.000000000000	  0.060417696235	
1979.000000000000	  0.101033001842	
1980.000000000000	  0.121157036511	
1981.000000000000	  0.110723573475	
1982.000000000000	  0.083977939524	
1983.000000000000	  0.108183631769	
1984.000000000000	  0.159202989505	
1985.000000000000	  0.199674522492	
1986.000000000000	  0.241772357651	
1987.000000000000	  0.280970295643	
1988.000000000000	  0.312158548795	
1989.000000000000	  0.313110013809	
1990.000000000000	  0.339232285775	
1991.000000000000	  0.336154567147	
1992.000000000000	  0.325811699217	
1993.000000000000	  0.362308733779	
1994.000000000000	  0.359545084818	
1995.000000000000	  0.378675442962	
1996.000000000000	  0.385093879576	
1997.000000000000	  0.385424586281	
1998.000000000000	  0.419883503633	
1999.000000000000	  0.457710280983	
2000.000000000000	  0.478222440057	
2001.000000000000	  0.494347937296	
2002.000000000000	  0.503948033484	
2003.000000000000	  0.515450776583	
2004.000000000000	  0.512033713636	
2005.000000000000	  0.507445180656	
2006.000000000000	  0.522278400421	
2007.000000000000	  0.518284600267	
2008.000000000000	  0.546137670333	
2009.000000000000	  0.526273304622	
2010.000000000000	  0.526361753144	
2011.000000000000	  0.522767593494	
2012.000000000000	  0.515832350290	
2013.000000000000	  0.494600457202	
2014.000000000000	  0.507583786215	
2015.000000000000	  0.510672186176	
2016.000000000000	  0.535509440555	


==> results_quantile_female_5_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.029410838183	
1978.000000000000	  0.078359919275	
1979.000000000000	  0.118375983005	
1980.000000000000	  0.146388225251	
1981.000000000000	  0.130523165287	
1982.000000000000	  0.099223617285	
1983.000000000000	  0.118631984496	
1984.000000000000	  0.171615617522	
1985.000000000000	  0.228447721063	
1986.000000000000	  0.287167686489	
1987.000000000000	  0.342380923361	
1988.000000000000	  0.375752975809	
1989.000000000000	  0.375429459983	
1990.000000000000	  0.415312928154	
1991.000000000000	  0.416715888806	
1992.000000000000	  0.402524901843	
1993.000000000000	  0.445229246415	
1994.000000000000	  0.454439789402	
1995.000000000000	  0.471163848023	
1996.000000000000	  0.471518492970	
1997.000000000000	  0.488127454430	
1998.000000000000	  0.550743485058	
1999.000000000000	  0.603370791291	
2000.000000000000	  0.637279416257	
2001.000000000000	  0.678370369084	
2002.000000000000	  0.688178433995	
2003.000000000000	  0.700721646177	
2004.000000000000	  0.697994729968	
2005.000000000000	  0.699042709178	
2006.000000000000	  0.683031839523	
2007.000000000000	  0.718340272318	
2008.000000000000	  0.769809698946	
2009.000000000000	  0.734785122685	
2010.000000000000	  0.736957111796	
2011.000000000000	  0.712941637518	
2012.000000000000	  0.661699879902	
2013.000000000000	  0.668967573946	
2014.000000000000	  0.684151364247	
2015.000000000000	  0.706768234067	
2016.000000000000	  0.772656079438	
2017.000000000000	  0.791089444689	
2018.000000000000	  0.827041826075	
2019.000000000000	  0.858315334350	


==> results_quantile_female_5_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.006695172170	
1978.000000000000	  0.031456458037	
1979.000000000000	  0.045282635272	
1980.000000000000	  0.056686191342	
1981.000000000000	  0.033679888721	
1982.000000000000	  0.029828465318	
1983.000000000000	  0.058501925965	
1984.000000000000	  0.102598313501	
1985.000000000000	  0.138528807837	
1986.000000000000	  0.188427887695	
1987.000000000000	  0.219087737207	
1988.000000000000	  0.239914756971	
1989.000000000000	  0.250057548131	
1990.000000000000	  0.280755731343	
1991.000000000000	  0.266467462372	
1992.000000000000	  0.273242899765	
1993.000000000000	  0.293987285420	
1994.000000000000	  0.319277247399	
1995.000000000000	  0.327405111921	
1996.000000000000	  0.335449048486	
1997.000000000000	  0.330220008719	
1998.000000000000	  0.348498954510	
1999.000000000000	  0.391780955047	
2000.000000000000	  0.428678751959	
2001.000000000000	  0.432489985236	
2002.000000000000	  0.453025010815	
2003.000000000000	  0.457314652750	
2004.000000000000	  0.462651363150	
2005.000000000000	  0.459610835899	
2006.000000000000	  0.470086577241	
2007.000000000000	  0.489047250117	
2008.000000000000	  0.498512311874	
2009.000000000000	  0.481578605192	
2010.000000000000	  0.498851726624	
2011.000000000000	  0.489010176792	
2012.000000000000	  0.491936674359	
2013.000000000000	  0.501116606708	
2014.000000000000	  0.520184941802	
2015.000000000000	  0.519273341934	
2016.000000000000	  0.537951989498	


==> results_quantile_female_5_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.010890521164	
1978.000000000000	  0.049717678906	
1979.000000000000	  0.055696448291	
1980.000000000000	  0.062812329712	
1981.000000000000	  0.036923765212	
1982.000000000000	  0.038043903867	
1983.000000000000	  0.078423179677	
1984.000000000000	  0.102870361207	
1985.000000000000	  0.169019314453	
1986.000000000000	  0.223959563556	
1987.000000000000	  0.288248921485	
1988.000000000000	  0.336838046364	
1989.000000000000	  0.254252336661	
1990.000000000000	  0.349305997331	
1991.000000000000	  0.350692758387	
1992.000000000000	  0.293509200680	
1993.000000000000	  0.368884407673	
1994.000000000000	  0.416067206417	
1995.000000000000	  0.368933385464	
1996.000000000000	  0.440948297246	
1997.000000000000	  0.442214617336	
1998.000000000000	  0.496293555878	
1999.000000000000	  0.538046149815	
2000.000000000000	  0.548715847379	
2001.000000000000	  0.639897404505	
2002.000000000000	  0.677027832180	
2003.000000000000	  0.677552922000	
2004.000000000000	  0.706749812264	
2005.000000000000	  0.722690282137	
2006.000000000000	  0.691345767957	
2007.000000000000	  0.753953657778	
2008.000000000000	  0.747648689415	
2009.000000000000	  0.754818429241	
2010.000000000000	  0.786473945062	
2011.000000000000	  0.647697489324	
2012.000000000000	  0.744606779237	
2013.000000000000	  0.775668018262	
2014.000000000000	  0.696111091967	
2015.000000000000	  0.772428720047	
2016.000000000000	  0.852551336446	
2017.000000000000	  0.899797871260	
2018.000000000000	  0.791203466312	
2019.000000000000	  0.957624988389	


==> results_quantile_female_5_d9d5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.171968452593	
1978.000000000000	 -0.267983642490	
1979.000000000000	 -0.381592872335	
1980.000000000000	 -0.483260337298	
1981.000000000000	 -0.517508356571	
1982.000000000000	 -0.517861233049	
1983.000000000000	 -0.508599665807	
1984.000000000000	 -0.530106753561	
1985.000000000000	 -0.552662756843	
1986.000000000000	 -0.569053676958	
1987.000000000000	 -0.569144494480	
1988.000000000000	 -0.595661792379	
1989.000000000000	 -0.644545347197	
1990.000000000000	 -0.602492343492	
1991.000000000000	 -0.612979887232	
1992.000000000000	 -0.638233937234	
1993.000000000000	 -0.639591847350	
1994.000000000000	 -0.626681238900	
1995.000000000000	 -0.647338639425	
1996.000000000000	 -0.645966908667	
1997.000000000000	 -0.639364521252	
1998.000000000000	 -0.644869276441	
1999.000000000000	 -0.658530748318	
2000.000000000000	 -0.677305859701	
2001.000000000000	 -0.661887789881	
2002.000000000000	 -0.657889848025	
2003.000000000000	 -0.658750662458	
2004.000000000000	 -0.639152352593	
2005.000000000000	 -0.634795116677	
2006.000000000000	 -0.645882066677	
2007.000000000000	 -0.640840545430	
2008.000000000000	 -0.652120772175	
2009.000000000000	 -0.636065994069	
2010.000000000000	 -0.619639346039	
2011.000000000000	 -0.634873232025	
2012.000000000000	 -0.611020625127	
2013.000000000000	 -0.599305498754	
2014.000000000000	 -0.624073393914	
2015.000000000000	 -0.594187307499	
2016.000000000000	 -0.606382057573	
2017.000000000000	 -0.598252104696	
2018.000000000000	 -0.598228592564	
2019.000000000000	 -0.624445499055	


==> results_quantile_female_5_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.030137882938	
1978.000000000000	  0.067631240220	
1979.000000000000	  0.118356129315	
1980.000000000000	  0.146018779062	
1981.000000000000	  0.134347843941	
1982.000000000000	  0.126143588132	
1983.000000000000	  0.154828813873	
1984.000000000000	  0.205177773774	
1985.000000000000	  0.255332874574	
1986.000000000000	  0.303735293469	
1987.000000000000	  0.361037883150	
1988.000000000000	  0.397738978334	
1989.000000000000	  0.413301086639	
1990.000000000000	  0.437563450732	
1991.000000000000	  0.436043241084	
1992.000000000000	  0.447290273775	
1993.000000000000	  0.465353438871	
1994.000000000000	  0.477645927405	
1995.000000000000	  0.502738763412	
1996.000000000000	  0.526246488551	
1997.000000000000	  0.543699024587	
1998.000000000000	  0.580032546197	
1999.000000000000	  0.617935318221	
2000.000000000000	  0.642531189694	
2001.000000000000	  0.681025344321	
2002.000000000000	  0.695355857967	
2003.000000000000	  0.688835634048	
2004.000000000000	  0.697434688750	
2005.000000000000	  0.680115106560	
2006.000000000000	  0.688582175540	
2007.000000000000	  0.719233126575	
2008.000000000000	  0.734561623057	
2009.000000000000	  0.706491351333	
2010.000000000000	  0.713992646334	
2011.000000000000	  0.690124079502	
2012.000000000000	  0.692160817946	
2013.000000000000	  0.697140951094	
2014.000000000000	  0.699435523430	
2015.000000000000	  0.712913209733	
2016.000000000000	  0.750247504900	
2017.000000000000	  0.780030196056	
2018.000000000000	  0.809944638458	
2019.000000000000	  0.826245171487	


==> results_quantile_female_5_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009253197006	
1978.000000000000	  0.046746554288	
1979.000000000000	  0.097471443383	
1980.000000000000	  0.125134093130	
1981.000000000000	  0.113463158009	
1982.000000000000	  0.105258902200	
1983.000000000000	  0.133944127940	
1984.000000000000	  0.184293087842	
1985.000000000000	  0.234448188642	
1986.000000000000	  0.282850607537	
1987.000000000000	  0.340153197218	
1988.000000000000	  0.376854292402	
1989.000000000000	  0.392416400707	
1990.000000000000	  0.416678764800	
1991.000000000000	  0.415158555152	
1992.000000000000	  0.426405587843	
1993.000000000000	  0.444468752939	
1994.000000000000	  0.456761241473	
1995.000000000000	  0.481854077480	
1996.000000000000	  0.505361802619	
1997.000000000000	  0.522814338654	
1998.000000000000	  0.559147860265	
1999.000000000000	  0.597050632289	
2000.000000000000	  0.621646503762	
2001.000000000000	  0.660140658388	
2002.000000000000	  0.674471172035	
2003.000000000000	  0.667950948116	
2004.000000000000	  0.676550002817	
2005.000000000000	  0.659230420628	
2006.000000000000	  0.667697489608	
2007.000000000000	  0.698348440643	
2008.000000000000	  0.713676937125	
2009.000000000000	  0.685606665400	
2010.000000000000	  0.693107960402	
2011.000000000000	  0.669239393570	
2012.000000000000	  0.671276132014	
2013.000000000000	  0.676256265162	
2014.000000000000	  0.678550837498	
2015.000000000000	  0.692028523801	
2016.000000000000	  0.729362818968	
2017.000000000000	  0.759145510124	
2018.000000000000	  0.789059952525	
2019.000000000000	  0.805360485555	


==> results_quantile_female_6_25.txt <==
1976.000000000000	 -0.000000000000	
1977.000000000000	 -0.019250237320	
1978.000000000000	  0.040194759551	
1979.000000000000	  0.058386717872	
1980.000000000000	  0.093812428851	
1981.000000000000	  0.084851137690	
1982.000000000000	  0.080105110688	
1983.000000000000	  0.117409984906	
1984.000000000000	  0.131933311134	
1985.000000000000	  0.169013035377	
1986.000000000000	  0.191575456503	
1987.000000000000	  0.210893720719	
1988.000000000000	  0.259628441415	
1989.000000000000	  0.257719546116	
1990.000000000000	  0.275786586792	
1991.000000000000	  0.295584441810	
1992.000000000000	  0.291395876079	
1993.000000000000	  0.319731720595	
1994.000000000000	  0.319831676198	
1995.000000000000	  0.320292418011	
1996.000000000000	  0.340348802420	
1997.000000000000	  0.360233196032	
1998.000000000000	  0.389291197114	
1999.000000000000	  0.445408597988	
2000.000000000000	  0.469484894367	
2001.000000000000	  0.492393059090	
2002.000000000000	  0.506912865300	
2003.000000000000	  0.523302888633	
2004.000000000000	  0.519423668316	
2005.000000000000	  0.513624844802	
2006.000000000000	  0.519961046042	
2007.000000000000	  0.527950710348	
2008.000000000000	  0.562309789640	
2009.000000000000	  0.525010071346	
2010.000000000000	  0.519721151473	
2011.000000000000	  0.524269799516	
2012.000000000000	  0.528999732111	
2013.000000000000	  0.514049407347	
2014.000000000000	  0.551416644140	
2015.000000000000	  0.539459748116	
2016.000000000000	  0.592428485694	


==> results_quantile_female_6_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.188819480617	
1978.000000000000	  0.354842655835	
1979.000000000000	  0.604514371275	
1980.000000000000	  0.829842162997	
1981.000000000000	  0.870240681285	
1982.000000000000	  0.864230086426	
1983.000000000000	  0.896819789077	
1984.000000000000	  0.973268172963	
1985.000000000000	  1.102709673346	
1986.000000000000	  1.193391545736	
1987.000000000000	  1.257695971431	
1988.000000000000	  1.348694304182	
1989.000000000000	  1.396486939766	
1990.000000000000	  1.410171494744	
1991.000000000000	  1.417379468637	
1992.000000000000	  1.439015725504	
1993.000000000000	  1.449580212960	
1994.000000000000	  1.466079414141	
1995.000000000000	  1.489664222829	
1996.000000000000	  1.523691457494	
1997.000000000000	  1.522246713173	
1998.000000000000	  1.576378979624	
1999.000000000000	  1.632922614403	
2000.000000000000	  1.672768682275	
2001.000000000000	  1.713126147223	
2002.000000000000	  1.722443008572	
2003.000000000000	  1.709622655096	
2004.000000000000	  1.687684169640	
2005.000000000000	  1.682525173295	
2006.000000000000	  1.686720057275	
2007.000000000000	  1.706603239884	
2008.000000000000	  1.751670421482	
2009.000000000000	  1.714424226548	
2010.000000000000	  1.668677190834	
2011.000000000000	  1.649345462906	
2012.000000000000	  1.625932966362	
2013.000000000000	  1.614270127923	
2014.000000000000	  1.634353366104	
2015.000000000000	  1.619009088634	
2016.000000000000	  1.666998785092	


==> results_quantile_female_6_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.240636905419	
1978.000000000000	  0.453151169976	
1979.000000000000	  0.733774757693	
1980.000000000000	  1.094222729325	
1981.000000000000	  1.202139479928	
1982.000000000000	  1.189503072657	
1983.000000000000	  1.211906596318	
1984.000000000000	  1.359876994405	
1985.000000000000	  1.648545414360	
1986.000000000000	  1.877916273590	
1987.000000000000	  2.044299356825	
1988.000000000000	  2.317193081352	
1989.000000000000	  2.578182153850	
1990.000000000000	  2.631308164832	
1991.000000000000	  2.646354388505	
1992.000000000000	  2.592074459230	
1993.000000000000	  2.824232051092	
1994.000000000000	  2.839765188237	
1995.000000000000	  2.930346755690	
1996.000000000000	  3.094351055968	
1997.000000000000	  3.113688275382	
1998.000000000000	  3.289557849595	
1999.000000000000	  3.545700423647	
2000.000000000000	  3.768292929510	
2001.000000000000	  3.937588624750	
2002.000000000000	  3.984159165714	
2003.000000000000	  3.922928167964	
2004.000000000000	  3.831055220779	
2005.000000000000	  3.803770380228	
2006.000000000000	  3.827734159291	
2007.000000000000	  3.939870949548	
2008.000000000000	  4.107621590245	
2009.000000000000	  3.920881389700	
2010.000000000000	  3.742576913183	
2011.000000000000	  3.625266056621	
2012.000000000000	  3.548593028057	
2013.000000000000	  3.498489411898	
2014.000000000000	  3.542224174034	
2015.000000000000	  3.473686254117	
2016.000000000000	  3.740859589454	
2017.000000000000	  3.853486255076	
2018.000000000000	  3.983408848176	
2019.000000000000	  4.268966406341	


==> results_quantile_female_6_50_2020_black.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.070909155421	
1978.000000000000	  0.178172855368	
1979.000000000000	  0.369485840885	
1980.000000000000	  0.467822820151	
1981.000000000000	  0.452361569126	
1982.000000000000	  0.232424056130	
1983.000000000000	  0.357614673365	
1984.000000000000	  0.389187607943	
1985.000000000000	  0.689686527651	
1986.000000000000	  0.831464286954	
1987.000000000000	  0.869839583845	
1988.000000000000	  0.797341909965	
1989.000000000000	  0.882550504003	
1990.000000000000	  1.014895780680	
1991.000000000000	  0.856934392581	
1992.000000000000	  0.928309538007	
1993.000000000000	  0.938856530117	
1994.000000000000	  0.866616032402	
1995.000000000000	  1.007968404975	
1996.000000000000	  1.127012947618	
1997.000000000000	  1.271046645360	
1998.000000000000	  1.388201544450	
1999.000000000000	  1.378819898432	
2000.000000000000	  1.731266067331	
2001.000000000000	  1.874061983627	
2002.000000000000	  1.731418523747	
2003.000000000000	  1.686274221577	
2004.000000000000	  1.639222268696	
2005.000000000000	  1.623250185072	
2006.000000000000	  1.680933200637	
2007.000000000000	  1.854426692620	
2008.000000000000	  1.925901971532	
2009.000000000000	  1.675095232152	
2010.000000000000	  1.307089443982	
2011.000000000000	  1.403252816039	
2012.000000000000	  1.292784227032	
2013.000000000000	  1.224616070631	
2014.000000000000	  1.318680777380	
2015.000000000000	  1.310636380365	
2016.000000000000	  1.370297393560	
2017.000000000000	  1.529270886507	
2018.000000000000	  1.597890031388	
2019.000000000000	  1.632890921648	


==> results_quantile_female_6_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  5.441720872121	
1978.000000000000	  5.489818094136	
1979.000000000000	  5.529758554941	
1980.000000000000	  5.601685021975	
1981.000000000000	  5.539449126573	
1982.000000000000	  5.512703492622	
1983.000000000000	  5.536909184867	
1984.000000000000	  5.697438982490	
1985.000000000000	  4.203063824485	
1986.000000000000	  5.661735144905	
1987.000000000000	  5.709695848741	
1988.000000000000	  5.740884101893	
1989.000000000000	  3.875401477023	
1990.000000000000	  5.832350053927	
1991.000000000000	  5.764880120245	
1992.000000000000	  2.496248196128	
1993.000000000000	  5.842368391243	
1994.000000000000	  5.788270637916	
1995.000000000000	  5.807400996061	
1996.000000000000	  4.923329872561	
1997.000000000000	  5.814150139379	
1998.000000000000	  5.848609056731	
1999.000000000000	  5.886435834081	
2000.000000000000	  6.016458433043	
2001.000000000000	  5.923073490394	
2002.000000000000	  5.932673586582	
2003.000000000000	  5.053686769569	
2004.000000000000	  5.914077546887	
2005.000000000000	  5.929172265891	
2006.000000000000	  5.951003953519	
2007.000000000000	  5.999325353779	
2008.000000000000	  6.084373663319	
2009.000000000000	  5.958805724516	
2010.000000000000	  5.064597746129	
2011.000000000000	  5.951493146592	
2012.000000000000	  5.054068343276	
2013.000000000000	  6.002165954063	
2014.000000000000	  5.936309339313	
2015.000000000000	  5.939397739274	
2016.000000000000	  5.964234993653	


==> results_quantile_female_6_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	263.723214328757	
1978.000000000000	276.263405790884	
1979.000000000000	286.515060970864	
1980.000000000000	293.691475179575	
1981.000000000000	289.627029329543	
1982.000000000000	281.608445203548	
1983.000000000000	286.580645607814	
1984.000000000000	300.154442861666	
1985.000000000000	314.714173988232	
1986.000000000000	329.757553612024	
1987.000000000000	343.902549721737	
1988.000000000000	352.452085644422	
1989.000000000000	352.369204611620	
1990.000000000000	362.586890334753	
1991.000000000000	362.946312714073	
1992.000000000000	359.310745108289	
1993.000000000000	370.251106913695	
1994.000000000000	372.610742068331	
1995.000000000000	376.895253492276	
1996.000000000000	376.986109447748	
1997.000000000000	381.241134303324	
1998.000000000000	397.282641011027	
1999.000000000000	410.765151439724	
2000.000000000000	419.452151068934	
2001.000000000000	430.412160596571	
2002.000000000000	432.491893867552	
2003.000000000000	435.705320530387	
2004.000000000000	435.006715968349	
2005.000000000000	435.275196185841	
2006.000000000000	431.173395570496	
2007.000000000000	440.219009862008	
2008.000000000000	453.404884856126	
2009.000000000000	445.496193325660	
2010.000000000000	444.988429966653	
2011.000000000000	438.835941732359	
2012.000000000000	424.708392919959	
2013.000000000000	427.570292526030	
2014.000000000000	431.460204925645	
2015.000000000000	436.254386787508	
2016.000000000000	454.134094793375	
2017.000000000000	458.856510911758	
2018.000000000000	468.067097424112	
2019.000000000000	476.079010471658	


==> results_quantile_female_6_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  5.958752973973	
1978.000000000000	  5.983514259840	
1979.000000000000	  5.995196559659	
1980.000000000000	  6.008743993145	
1981.000000000000	  5.989952693157	
1982.000000000000	  5.961543081922	
1983.000000000000	  4.702311332027	
1984.000000000000	  6.060863639060	
1985.000000000000	  6.102386891986	
1986.000000000000	  5.921054377759	
1987.000000000000	  0.947154269120	
1988.000000000000	  6.191972558774	
1989.000000000000	  6.202115349934	
1990.000000000000	  6.303755474545	
1991.000000000000	  6.222740266808	
1992.000000000000	  6.225300701568	
1993.000000000000	  6.257213744223	
1994.000000000000	  6.271335049202	
1995.000000000000	  6.279462913724	
1996.000000000000	  6.279979447783	
1997.000000000000	  6.288459833945	
1998.000000000000	  6.300556756313	
1999.000000000000	  4.870469923171	
2000.000000000000	  6.380736553762	
2001.000000000000	  6.357465564266	
2002.000000000000	  6.405540637265	
2003.000000000000	  6.409372454553	
2004.000000000000	  6.433796383044	
2005.000000000000	  5.502230621746	
2006.000000000000	  6.400557827847	
2007.000000000000	  6.474604284782	
2008.000000000000	  6.434105813446	
2009.000000000000	  6.413293221796	
2010.000000000000	  6.535708291622	
2011.000000000000	  5.093031069461	
2012.000000000000	  6.441850598746	
2013.000000000000	  6.459335639825	
2014.000000000000	  5.562804727649	
2015.000000000000	  6.477538667493	
2016.000000000000	  6.497698406218	


==> results_quantile_female_6_90_2020.txt <==
1976.000000000000	 -0.000000000000	
1977.000000000000	440.552690770572	
1978.000000000000	457.473819676496	
1979.000000000000	460.079406418701	
1980.000000000000	463.180554012283	
1981.000000000000	451.898148537499	
1982.000000000000	452.386312278600	
1983.000000000000	469.983864374126	
1984.000000000000	480.638105738151	
1985.000000000000	509.466251550148	
1986.000000000000	533.409570897792	
1987.000000000000	560.427292926882	
1988.000000000000	582.602750861557	
1989.000000000000	546.611359244847	
1990.000000000000	588.036365315504	
1991.000000000000	588.640724839599	
1992.000000000000	563.719756952494	
1993.000000000000	596.568764399801	
1994.000000000000	617.131336220848	
1995.000000000000	596.590109240675	
1996.000000000000	627.974678090544	
1997.000000000000	628.526548655549	
1998.000000000000	652.094503236076	
1999.000000000000	3111096641293410232433539980741791309689105443616094959386562759702591694653906607915175070996347475186417917513231791820613261053355099230761888511124017759746405615939189351508988302380636814169076416249671492941016315735503273984.000000000000	
2000.000000000000	674.940480217403	
2001.000000000000	714.677998276522	
2002.000000000000	732.310681461900	
2003.000000000000	730.088518711110	
2004.000000000000	742.812714159533	
2005.000000000000	750.759675029584	
2006.000000000000	737.099531053685	
2007.000000000000	764.384458300314	
2008.000000000000	761.636711912866	
2009.000000000000	764.761331351483	
2010.000000000000	778.557011873317	
2011.000000000000	717.077326179283	
2012.000000000000	760.311027591974	
2013.000000000000	773.847718405501	
2014.000000000000	739.176290377744	
2015.000000000000	771.436011088945	
2016.000000000000	807.353970558730	
2017.000000000000	827.944318975299	
2018.000000000000	780.618168120206	
2019.000000000000	852.145754261442	


==> results_quantile_female_6_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.030137882938	
1978.000000000000	  0.067631240220	
1979.000000000000	  0.118356129315	
1980.000000000000	  0.146018779062	
1981.000000000000	  0.134347843941	
1982.000000000000	  0.126143588132	
1983.000000000000	  0.154828813873	
1984.000000000000	  0.205177773774	
1985.000000000000	  0.255332874574	
1986.000000000000	  0.303735293469	
1987.000000000000	  0.361037883150	
1988.000000000000	  0.397738978334	
1989.000000000000	  0.413301086639	
1990.000000000000	  0.437563450732	
1991.000000000000	  0.436043241084	
1992.000000000000	  0.447290273775	
1993.000000000000	  0.465353438871	
1994.000000000000	  0.477645927405	
1995.000000000000	  0.502738763412	
1996.000000000000	  0.526246488551	
1997.000000000000	  0.543699024587	
1998.000000000000	  0.580032546197	
1999.000000000000	  0.617935318221	
2000.000000000000	  0.642531189694	
2001.000000000000	  0.681025344321	
2002.000000000000	  0.695355857967	
2003.000000000000	  0.688835634048	
2004.000000000000	  0.697434688750	
2005.000000000000	  0.680115106560	
2006.000000000000	  0.688582175540	
2007.000000000000	  0.719233126575	
2008.000000000000	  0.734561623057	
2009.000000000000	  0.706491351333	
2010.000000000000	  0.713992646334	
2011.000000000000	  0.690124079502	
2012.000000000000	  0.692160817946	
2013.000000000000	  0.697140951094	
2014.000000000000	  0.699435523430	
2015.000000000000	  0.712913209733	
2016.000000000000	  0.750247504900	
2017.000000000000	  0.780030196056	
2018.000000000000	  0.809944638458	
2019.000000000000	  0.826245171487	


==> results_quantile_female_6_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009253197006	
1978.000000000000	  0.046746554288	
1979.000000000000	  0.097471443383	
1980.000000000000	  0.125134093130	
1981.000000000000	  0.113463158009	
1982.000000000000	  0.105258902200	
1983.000000000000	  0.133944127940	
1984.000000000000	  0.184293087842	
1985.000000000000	  0.234448188642	
1986.000000000000	  0.282850607537	
1987.000000000000	  0.340153197218	
1988.000000000000	  0.376854292402	
1989.000000000000	  0.392416400707	
1990.000000000000	  0.416678764800	
1991.000000000000	  0.415158555152	
1992.000000000000	  0.426405587843	
1993.000000000000	  0.444468752939	
1994.000000000000	  0.456761241473	
1995.000000000000	  0.481854077480	
1996.000000000000	  0.505361802619	
1997.000000000000	  0.522814338654	
1998.000000000000	  0.559147860265	
1999.000000000000	  0.597050632289	
2000.000000000000	  0.621646503762	
2001.000000000000	  0.660140658388	
2002.000000000000	  0.674471172035	
2003.000000000000	  0.667950948116	
2004.000000000000	  0.676550002817	
2005.000000000000	  0.659230420628	
2006.000000000000	  0.667697489608	
2007.000000000000	  0.698348440643	
2008.000000000000	  0.713676937125	
2009.000000000000	  0.685606665400	
2010.000000000000	  0.693107960402	
2011.000000000000	  0.669239393570	
2012.000000000000	  0.671276132014	
2013.000000000000	  0.676256265162	
2014.000000000000	  0.678550837498	
2015.000000000000	  0.692028523801	
2016.000000000000	  0.729362818968	
2017.000000000000	  0.759145510124	
2018.000000000000	  0.789059952525	
2019.000000000000	  0.805360485555	


==> results_quantile_female_75_2021.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.008137882865233955	0.011718635967543353	-0.005528702387866964	0.01931781728629928	0.03364563373120962
1978.0	-0.0014931101057919871	0.03935240681355574	-0.0024588759209653805	0.04441352383280389	0.07981394461960227
1979.0	-0.0013149032578767446	0.0685845705613078	-0.0012261505403530677	0.051157928661218446	0.11720144542429643
1980.0	-0.004439025483477538	0.08382665374220867	-0.02732618664769971	0.07972357062831845	0.13178501223934988
1981.0	0.002128785459887179	0.08708651638821309	-0.06921500660298727	0.09967514502880091	0.11967544027391391
1982.0	0.0015575549142280106	0.05258733741237648	-0.06253648354375062	0.09964928822074891	0.09125769700360277
1983.0	0.005582057420011818	0.07190903847598898	-0.080291337668393	0.12864779925263206	0.12584755748023987
1984.0	-0.006498577440405904	0.09042086671791645	-0.05209685735894262	0.1402993185265542	0.17212475044512213
1985.0	-0.007738170917473048	0.12309175927826878	-0.06635682869009885	0.16450719121066612	0.213503950881363
1986.0	0.012526788383217564	0.12349039298354084	-0.039036065566237094	0.1777869711786913	0.2747680869792126
1987.0	0.010937018941827217	0.1437915737247193	-0.025162902718579194	0.18667331471854445	0.3162390046665118
1988.0	0.016692936572196854	0.15725338628853755	-0.01734784783706393	0.19811987848652773	0.3547183535101982
1989.0	0.015733618953346105	0.1696450915197841	-0.028063488943845864	0.21325894563489806	0.3705741671641824
1990.0	0.026090004223759608	0.16146838348841006	-0.005878803566030958	0.21817967139451877	0.3998592555406575
1991.0	0.020152270890638726	0.19154443441922608	-0.04612445243333864	0.22657304105799736	0.3921452939345235
1992.0	0.006014435558614283	0.2073681237497129	-0.050012023452061516	0.2269907731652163	0.3903613090214819
1993.0	0.03743378380336574	0.18889039720539696	-0.02483176974586114	0.23391328956461774	0.4354057008275193
1994.0	0.03897279034768838	0.1954483136534899	-0.055015617156944516	0.2559715734633144	0.4353770603075482
1995.0	0.03151046082963075	0.22078233667802957	-0.05326048081413036	0.26254277765324935	0.4615750943467793
1996.0	0.04280494406865773	0.22207894563486946	-0.07041780870893943	0.27088986092042217	0.4653559419150099
1997.0	0.005409064038337674	0.2404273616995298	-0.07310975660649614	0.2750739189422051	0.4478005880735764
1998.0	0.02723818632202649	0.2351428683187434	-0.0555045808664298	0.2884591176384727	0.4953355914128128
1999.0	0.044646656268646896	0.23868257802459283	-0.03556935098054239	0.3141546844511231	0.5619145677638204
2000.0	0.03430091084198166	0.24962188797381424	-0.013897948395143814	0.31487779942458494	0.584902649845237
2001.0	0.04751546361255444	0.2769365508969432	-0.01556747415875507	0.3318427034407257	0.6407272437914683
2002.0	0.02571602303698755	0.26668089027496245	-0.0015740241736009021	0.3322214172072824	0.6230443063456315
2003.0	0.051740109437284396	0.22642499550723016	0.012423129136114956	0.34376179600046136	0.6343500300810909
2004.0	0.048521606347695735	0.2327116357402607	0.012856115804874231	0.3447533219646753	0.638842679857506
2005.0	0.02646962054470564	0.24739055476959548	-0.006454502068186863	0.3554682080426221	0.6228738812887363
2006.0	0.045149250096486626	0.25635842660067115	-0.0035814582146330605	0.35606341438496514	0.6539896328674899
2007.0	0.025108398378906938	0.27559269832174293	-0.012990381284195192	0.3732332608340395	0.6609439762504942
2008.0	0.047857448814069975	0.2614741794688978	-0.022064304620027623	0.3980597188949012	0.6853270425578414
2009.0	0.06816032491740058	0.23359662390691338	-0.03256720179483105	0.39515534900733557	0.6643450960368185
2010.0	0.07236208704158137	0.206990904585957	-0.021353666341888046	0.4004514777661959	0.6584508030518462
2011.0	0.05680906587775313	0.21526906267759355	-0.019044859141296774	0.40205638297554347	0.6550896523895934
2012.0	0.05266285622637717	0.20121009555202232	-0.018696810013069484	0.40361229962393813	0.6387884413892682
2013.0	0.055228154122569324	0.1962723539619064	-0.026966802011972216	0.41783516339243265	0.6423688694649362
2014.0	0.00048101931745414247	0.23484126108921735	-0.03777016807730692	0.42067981179505304	0.6182319241244176
2015.0	0.012718880205703954	0.23046651545836633	-0.05408309150461202	0.4169200984050066	0.6060224025644648
2016.0	0.07154908527690523	0.20034566495357517	-0.03992631067263755	0.43558081570774315	0.6675492552655861
2017.0	0.07237695716319066	0.22364141612830293	-0.015271612872005522	0.4435084855995347	0.7242552460190228
2018.0	0.05216549424901398	0.22306934594988567	-0.01564142804620321	0.47199364902852126	0.7315870611812177
2019.0	0.06533913771600026	0.25509191034908657	0.009118356686457234	0.45864591974793983	0.7881953244994839


==> results_quantile_female_90_2021.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.000628000786469183	0.0007250950502387055	-0.0003530529044555946	0.013909364682040078	0.014909407614292372
1978.0	0.00010646752657244085	0.009066241076279303	0.012447449610401496	0.02336896666997727	0.044989124883230515
1979.0	0.00021910165684572929	0.005264570603125672	0.015519034514804518	0.03858019038173062	0.05958289715650654
1980.0	2.7422936603285965e-05	0.030766331511719806	-0.029628450463503476	0.06067528715817381	0.06184059114299342
1981.0	0.0003096872225318372	0.04242973379655271	-0.06445280855995583	0.06979154864000399	0.0480781610991327
1982.0	0.0007599126332372916	0.022679547200149	-0.05678825115605574	0.07039191575574562	0.03704312443307616
1983.0	1.3166923525238377e-05	0.04179008723478245	-0.04095754475352537	0.07292534615070399	0.07377105555548631
1984.0	0.011270064421369661	0.04930006470352094	-0.022884140630034244	0.08469228738162517	0.12237827587648152
1985.0	-0.0029501341019830124	0.057667829528612075	0.003250805792521216	0.09456078341491568	0.15252928463406595
1986.0	0.003641045267301105	0.09703985222331227	0.004290960816384218	0.11077461901252698	0.21574647731952457
1987.0	0.0035515922408987477	0.10189878135315053	0.03745323125939303	0.11776056013780924	0.26066416499125156
1988.0	0.002471905042727276	0.10329644694215682	0.040478952506666666	0.12705154185433729	0.273298846345888
1989.0	0.0022362921251129087	0.11770422355497405	0.03670092949857923	0.13189662304011907	0.28853806821878525
1990.0	0.0025904502374738685	0.11286519459150642	0.05452495507592115	0.15689654290742638	0.3268771428123278
1991.0	0.0021714648137742465	0.1282898345936288	0.033183132590606505	0.15651972369235612	0.32016415569036566
1992.0	0.005191175422775338	0.1273706736859265	0.027352168789269903	0.15605653692877344	0.3159705548267452
1993.0	0.008891101331147245	0.14019279049377142	0.025907798031758127	0.16162128064184525	0.33661297049852207
1994.0	0.012587247149112695	0.1593311453550515	0.02063180826767949	0.1750029802747302	0.3675531810465739
1995.0	0.010000158320510094	0.15013302921172056	0.0376963584706507	0.17736543471295135	0.3751949807158327
1996.0	0.014746981868420508	0.15901472709282705	0.0387777712301084	0.1774168462288064	0.38995632642016237
1997.0	0.01062931567189731	0.17865175926632057	0.013490886241594217	0.1772945268222021	0.3800664880020142
1998.0	0.020052305724846287	0.17169417145172286	0.04992442790068881	0.18157857639465552	0.4232494814719135
1999.0	0.02004207265035681	0.17339563921035694	0.07207376318988208	0.19927153810784276	0.4647830131584386
2000.0	0.012033282492270047	0.17498524907210908	0.09991849041576559	0.20726539138476124	0.49420241336490595
2001.0	0.00427272281770523	0.1695894888315069	0.1227660655256591	0.21144806715096176	0.508076344325833
2002.0	0.018109541675667744	0.19189051968437487	0.09850933771820286	0.22045280738632997	0.5289622064645755
2003.0	0.004927141831108835	0.18777195082207773	0.11280357624070328	0.23172465039061763	0.5372273192845075
2004.0	0.015368155139780803	0.17939668492883754	0.12202106225671745	0.23476301718594628	0.551548919511282
2005.0	0.021419019082962343	0.1530854778502311	0.13480835032741237	0.2366361912969151	0.5459490385575209
2006.0	0.012487542827236376	0.17807216578520035	0.12661394073943139	0.23392994735068134	0.5511035967025495
2007.0	0.0035674865431634035	0.1811795089871012	0.14789814484968017	0.24396947370882144	0.5766146140887662
2008.0	0.0038018777725211533	0.20512766242044317	0.12911888746157696	0.26026299471172515	0.5983114223662664
2009.0	0.01970396744132729	0.2034381862988396	0.12201686253550531	0.2578967515781699	0.6030557678538421
2010.0	0.011788403143269385	0.20159543624304344	0.13963968572701596	0.2582916951205093	0.6113152202338381
2011.0	0.0008697989824769532	0.1712768216284545	0.13605563843232343	0.27619581316799746	0.5843980722112524
2012.0	0.028066395457932925	0.1379381995042659	0.12605334793216036	0.2843710600648191	0.5764290029591783
2013.0	0.022633059769368895	0.16326228820105113	0.1358345236516059	0.2844935098707448	0.6062233814927707
2014.0	0.004934575769940081	0.17344217841687326	0.14357498412676542	0.28436739352394047	0.6063191318375193
2015.0	0.011614989574408303	0.17601077917233648	0.12126922980663674	0.2841457951895425	0.5930407937429241
2016.0	0.021432042800258018	0.16423653714212766	0.17407637001132284	0.2837020561890211	0.6434470061427296
2017.0	0.005543619261037236	0.20299686463137026	0.1892146474258869	0.2844411684770323	0.6821962997953267
2018.0	0.01802773444682786	0.19573516402843633	0.21054441414424807	0.28471199528412	0.7090193079036322
2019.0	0.0035758525247420484	0.22568296751854597	0.20382512661832256	0.284417888343993	0.7175018350056036


==> results_quantile_male_1_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000390625000	
1978.000000000000	  0.000390625000	
1979.000000000000	 -0.000390625000	
1980.000000000000	  0.001171875000	
1981.000000000000	  0.000390625000	
1982.000000000000	  0.001171875000	
1983.000000000000	  0.000390625000	
1984.000000000000	  0.001171875000	
1985.000000000000	 -0.000390625000	
1986.000000000000	 -0.000390625000	
1987.000000000000	 -0.000390625000	
1988.000000000000	  0.001171875000	
1989.000000000000	  0.000390625000	
1990.000000000000	  0.001171875000	
1991.000000000000	  0.001171875000	
1992.000000000000	  0.001953125000	
1993.000000000000	 -0.000390625000	
1994.000000000000	  0.000390625000	
1995.000000000000	  0.001171875000	
1996.000000000000	  0.000390625000	
1997.000000000000	 -0.000390625000	
1998.000000000000	 -0.000390625000	
1999.000000000000	  0.000390625000	
2000.000000000000	 -0.000390625000	
2001.000000000000	  0.001171875000	
2002.000000000000	  0.001953125000	
2003.000000000000	  0.000390625000	
2004.000000000000	 -0.000390625000	
2005.000000000000	  0.000390625000	
2006.000000000000	 -0.000390625000	
2007.000000000000	  0.001171875000	
2008.000000000000	  0.001953125000	
2009.000000000000	 -0.000390625000	
2010.000000000000	  0.000390625000	
2011.000000000000	  0.000390625000	
2012.000000000000	  0.002734375000	
2013.000000000000	  0.002734375000	
2014.000000000000	  0.001171875000	
2015.000000000000	  0.001953125000	
2016.000000000000	  0.000390625000	


==> results_quantile_male_1_25_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.007046578671	
1978.000000000000	 -0.020851017051	
1979.000000000000	 -0.019533301603	
1980.000000000000	 -0.058659587606	
1981.000000000000	 -0.067216028920	
1982.000000000000	 -0.111315992846	
1983.000000000000	 -0.170728650779	
1984.000000000000	 -0.157043515069	
1985.000000000000	 -0.163826552005	
1986.000000000000	 -0.183351045993	
1987.000000000000	 -0.165048260196	
1988.000000000000	 -0.135225787546	
1989.000000000000	 -0.184365563535	
1990.000000000000	 -0.177289597413	
1991.000000000000	 -0.188558887314	
1992.000000000000	 -0.217237289678	
1993.000000000000	 -0.241431827397	
1994.000000000000	 -0.255046866787	
1995.000000000000	 -0.233791226710	
1996.000000000000	 -0.238424118921	
1997.000000000000	 -0.210311848605	
1998.000000000000	 -0.216029041584	
1999.000000000000	 -0.209594324897	
2000.000000000000	 -0.221532185930	
2001.000000000000	 -0.199183458164	
2002.000000000000	 -0.220404408868	
2003.000000000000	 -0.262944729224	
2004.000000000000	 -0.268972256532	
2005.000000000000	 -0.238632279256	
2006.000000000000	 -0.235246808201	
2007.000000000000	 -0.241041014069	
2008.000000000000	 -0.234236265536	
2009.000000000000	 -0.277289435633	
2010.000000000000	 -0.287267912787	
2011.000000000000	 -0.282478514270	
2012.000000000000	 -0.285545553993	
2013.000000000000	 -0.258575200198	
2014.000000000000	 -0.262949971589	
2015.000000000000	 -0.248903976730	
2016.000000000000	 -0.211507980755	
2017.000000000000	 -0.232528566627	
2018.000000000000	 -0.243689823099	
2019.000000000000	 -0.214481425892	


==> results_quantile_male_1_25_2020_a.txt <==
1976.000000000000	  0.745285696313	
1977.000000000000	  0.763567286626	
1978.000000000000	  0.691189975665	
1979.000000000000	  0.694608646637	
1980.000000000000	  0.593099706690	
1981.000000000000	  0.570900940176	
1982.000000000000	  0.456488327913	
1983.000000000000	  0.302348578338	
1984.000000000000	  0.337853190733	
1985.000000000000	  0.320255331102	
1986.000000000000	  0.269601131835	
1987.000000000000	  0.317085740628	
1988.000000000000	  0.394456937706	
1989.000000000000	  0.266969075212	
1990.000000000000	  0.285326908104	
1991.000000000000	  0.256089947772	
1992.000000000000	  0.181686917974	
1993.000000000000	  0.118916792638	
1994.000000000000	  0.083594037606	
1995.000000000000	  0.138739509167	
1996.000000000000	  0.126719968718	
1997.000000000000	  0.199654229821	
1998.000000000000	  0.184821587673	
1999.000000000000	  0.201515767892	
2000.000000000000	  0.170544271680	
2001.000000000000	  0.228525641660	
2002.000000000000	  0.173470167944	
2003.000000000000	  0.063103883141	
2004.000000000000	  0.047466111964	
2005.000000000000	  0.126179919122	
2006.000000000000	  0.134963159576	
2007.000000000000	  0.119930715776	
2008.000000000000	  0.137584903810	
2009.000000000000	  0.025888085522	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.012425579225	
2012.000000000000	  0.004468474606	
2013.000000000000	  0.074440156138	
2014.000000000000	  0.063090282389	
2015.000000000000	  0.099531105024	
2016.000000000000	  0.196550993633	
2017.000000000000	  0.142015344920	
2018.000000000000	  0.113058665696	
2019.000000000000	  0.188836710099	


==> results_quantile_male_1_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000390625000	
1978.000000000000	 -0.000390625000	
1979.000000000000	 -0.000390625000	
1980.000000000000	  0.000390625000	
1981.000000000000	  0.000390625000	
1982.000000000000	  0.000390625000	
1983.000000000000	  0.000390625000	
1984.000000000000	  0.000390625000	
1985.000000000000	 -0.000390625000	
1986.000000000000	  0.000390625000	
1987.000000000000	  0.000390625000	
1988.000000000000	 -0.000390625000	
1989.000000000000	  0.000390625000	
1990.000000000000	  0.000390625000	
1991.000000000000	 -0.000390625000	
1992.000000000000	  0.000390625000	
1993.000000000000	 -0.000390625000	
1994.000000000000	 -0.000390625000	
1995.000000000000	  0.000390625000	
1996.000000000000	  0.000390625000	
1997.000000000000	  0.000390625000	
1998.000000000000	 -0.000390625000	
1999.000000000000	  0.000390625000	
2000.000000000000	  0.000390625000	
2001.000000000000	  0.000390625000	
2002.000000000000	 -0.000390625000	
2003.000000000000	  0.000390625000	
2004.000000000000	  0.000390625000	
2005.000000000000	  0.000390625000	
2006.000000000000	 -0.000390625000	
2007.000000000000	  0.000390625000	
2008.000000000000	  0.000390625000	
2009.000000000000	  0.000390625000	
2010.000000000000	 -0.000390625000	
2011.000000000000	  0.000390625000	
2012.000000000000	 -0.000390625000	
2013.000000000000	 -0.000390625000	
2014.000000000000	  0.000390625000	
2015.000000000000	 -0.000390625000	
2016.000000000000	  0.000390625000	


==> results_quantile_male_1_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009097755602	
1978.000000000000	 -0.018077416391	
1979.000000000000	  0.000309179840	
1980.000000000000	  0.002112395251	
1981.000000000000	 -0.001051294894	
1982.000000000000	 -0.014480143251	
1983.000000000000	 -0.013833147111	
1984.000000000000	 -0.015363725661	
1985.000000000000	 -0.023166460726	
1986.000000000000	 -0.015685087783	
1987.000000000000	 -0.012238518034	
1988.000000000000	 -0.023661734057	
1989.000000000000	 -0.016984575669	
1990.000000000000	 -0.012286575251	
1991.000000000000	 -0.014029822702	
1992.000000000000	 -0.019440425860	
1993.000000000000	 -0.018657243228	
1994.000000000000	 -0.015938223693	
1995.000000000000	 -0.015164965506	
1996.000000000000	 -0.023520440310	
1997.000000000000	 -0.023244450538	
1998.000000000000	 -0.018245291230	
1999.000000000000	 -0.013526630635	
2000.000000000000	 -0.012155814720	
2001.000000000000	 -0.025768580228	
2002.000000000000	 -0.026174845975	
2003.000000000000	 -0.026397571446	
2004.000000000000	 -0.025303409963	
2005.000000000000	 -0.021494921041	
2006.000000000000	 -0.016992427192	
2007.000000000000	 -0.019275567075	
2008.000000000000	 -0.019540978919	
2009.000000000000	 -0.030980941761	
2010.000000000000	 -0.025836806279	
2011.000000000000	 -0.025554681111	
2012.000000000000	 -0.025329441919	
2013.000000000000	 -0.024362679259	
2014.000000000000	 -0.024291509929	
2015.000000000000	 -0.023048483813	
2016.000000000000	 -0.020712345551	
2017.000000000000	 -0.022018494218	
2018.000000000000	 -0.017929065223	
2019.000000000000	 -0.025424178370	


==> results_quantile_male_1_50_2020_a.txt <==
1976.000000000000	  0.025836806279	
1977.000000000000	  0.034934561882	
1978.000000000000	  0.007759389888	
1979.000000000000	  0.026145986120	
1980.000000000000	  0.027949201531	
1981.000000000000	  0.024785511386	
1982.000000000000	  0.011356663029	
1983.000000000000	  0.012003659169	
1984.000000000000	  0.010473080618	
1985.000000000000	  0.002670345554	
1986.000000000000	  0.010151718497	
1987.000000000000	  0.013598288245	
1988.000000000000	  0.002175072223	
1989.000000000000	  0.008852230611	
1990.000000000000	  0.013550231028	
1991.000000000000	  0.011806983577	
1992.000000000000	  0.006396380419	
1993.000000000000	  0.007179563052	
1994.000000000000	  0.009898582587	
1995.000000000000	  0.010671840774	
1996.000000000000	  0.002316365970	
1997.000000000000	  0.002592355742	
1998.000000000000	  0.007591515050	
1999.000000000000	  0.012310175645	
2000.000000000000	  0.013680991559	
2001.000000000000	  0.000068226052	
2002.000000000000	 -0.000338039695	
2003.000000000000	 -0.000560765167	
2004.000000000000	  0.000533396317	
2005.000000000000	  0.004341885239	
2006.000000000000	  0.008844379087	
2007.000000000000	  0.006561239205	
2008.000000000000	  0.006295827360	
2009.000000000000	 -0.005144135482	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.000282125169	
2012.000000000000	  0.000507364360	
2013.000000000000	  0.001474127021	
2014.000000000000	  0.001545296350	
2015.000000000000	  0.002788322466	
2016.000000000000	  0.005124460729	
2017.000000000000	  0.003818312061	
2018.000000000000	  0.007907741056	
2019.000000000000	  0.000412627910	


==> results_quantile_male_1_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000390625000	
1978.000000000000	 -0.000390625000	
1979.000000000000	 -0.000390625000	
1980.000000000000	  0.000390625000	
1981.000000000000	 -0.000390625000	
1982.000000000000	  0.000390625000	
1983.000000000000	 -0.000390625000	
1984.000000000000	  0.000390625000	
1985.000000000000	  0.000390625000	
1986.000000000000	  0.000390625000	
1987.000000000000	  0.000390625000	
1988.000000000000	  0.000390625000	
1989.000000000000	  0.000390625000	
1990.000000000000	  0.000390625000	
1991.000000000000	 -0.000390625000	
1992.000000000000	 -0.000390625000	
1993.000000000000	  0.000390625000	
1994.000000000000	  0.000390625000	
1995.000000000000	 -0.000390625000	
1996.000000000000	 -0.000390625000	
1997.000000000000	  0.000390625000	
1998.000000000000	 -0.000390625000	
1999.000000000000	 -0.000390625000	
2000.000000000000	 -0.000390625000	
2001.000000000000	 -0.000390625000	
2002.000000000000	  0.000390625000	
2003.000000000000	  0.000390625000	
2004.000000000000	 -0.000390625000	
2005.000000000000	 -0.000390625000	
2006.000000000000	  0.000390625000	
2007.000000000000	 -0.000390625000	
2008.000000000000	 -0.000390625000	
2009.000000000000	 -0.000390625000	
2010.000000000000	  0.000390625000	
2011.000000000000	  0.000390625000	
2012.000000000000	  0.000390625000	
2013.000000000000	 -0.000390625000	
2014.000000000000	 -0.000390625000	
2015.000000000000	  0.000390625000	
2016.000000000000	  0.000390625000	


==> results_quantile_male_1_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.002691730944	
1978.000000000000	 -0.002794193576	
1979.000000000000	 -0.004175744287	
1980.000000000000	  0.001658684285	
1981.000000000000	  0.002069478613	
1982.000000000000	  0.000627587026	
1983.000000000000	 -0.001740873269	
1984.000000000000	 -0.002317452039	
1985.000000000000	 -0.001501802459	
1986.000000000000	  0.000219245960	
1987.000000000000	 -0.000222880061	
1988.000000000000	 -0.000895992197	
1989.000000000000	  0.002296775713	
1990.000000000000	  0.000405245569	
1991.000000000000	 -0.003764355053	
1992.000000000000	  0.000351850540	
1993.000000000000	 -0.004843050634	
1994.000000000000	 -0.003991234831	
1995.000000000000	 -0.002561469842	
1996.000000000000	 -0.004269191303	
1997.000000000000	 -0.000009171154	
1998.000000000000	 -0.002521681148	
1999.000000000000	 -0.004320295658	
2000.000000000000	 -0.004417815304	
2001.000000000000	  0.000810377968	
2002.000000000000	 -0.001533636030	
2003.000000000000	 -0.005552314547	
2004.000000000000	 -0.002486575386	
2005.000000000000	 -0.004828093911	
2006.000000000000	 -0.004204810743	
2007.000000000000	 -0.001991577232	
2008.000000000000	 -0.006310836131	
2009.000000000000	 -0.002966613884	
2010.000000000000	 -0.004279815676	
2011.000000000000	 -0.006102373208	
2012.000000000000	 -0.002499319017	
2013.000000000000	 -0.006214756388	
2014.000000000000	 -0.004209119516	
2015.000000000000	 -0.001544884240	
2016.000000000000	  0.000256756727	
2017.000000000000	 -0.003169511502	
2018.000000000000	 -0.001111934220	
2019.000000000000	 -0.003999311038	


==> results_quantile_male_1_75_2020_a.txt <==
1976.000000000000	  0.003336003516	
1977.000000000000	  0.009229740356	
1978.000000000000	  0.000731242621	
1979.000000000000	  0.012906659171	
1980.000000000000	  0.016136619098	
1981.000000000000	  0.012181933345	
1982.000000000000	  0.005358355584	
1983.000000000000	 -0.000278205483	
1984.000000000000	  0.006217598402	
1985.000000000000	  0.001841732469	
1986.000000000000	  0.004458752868	
1987.000000000000	  0.001311434916	
1988.000000000000	  0.004600610494	
1989.000000000000	  0.004961523272	
1990.000000000000	  0.005384470390	
1991.000000000000	  0.004748266824	
1992.000000000000	  0.003089747654	
1993.000000000000	  0.000301843227	
1994.000000000000	  0.002029714831	
1995.000000000000	  0.002102100602	
1996.000000000000	 -0.024530465160	
1997.000000000000	  0.005978034154	
1998.000000000000	  0.000384347436	
1999.000000000000	  0.009500542101	
2000.000000000000	  0.002129935702	
2001.000000000000	  0.003268136018	
2002.000000000000	 -0.004700141302	
2003.000000000000	  0.002179270711	
2004.000000000000	  0.001718452661	
2005.000000000000	  0.000217732916	
2006.000000000000	  0.000616906995	
2007.000000000000	 -0.001854338965	
2008.000000000000	  0.002135235530	
2009.000000000000	  0.001132113389	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.000139785583	
2012.000000000000	  0.000360735793	
2013.000000000000	  0.000703461653	
2014.000000000000	 -0.000074293161	
2015.000000000000	  0.001816940454	
2016.000000000000	 -0.000048529877	
2017.000000000000	  0.001782960581	
2018.000000000000	 -0.000178608940	
2019.000000000000	  0.003506357282	


==> results_quantile_male_1_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000390625000	
1978.000000000000	 -0.000390625000	
1979.000000000000	  0.000390625000	
1980.000000000000	  0.000390625000	
1981.000000000000	  0.000390625000	
1982.000000000000	 -0.000390625000	
1983.000000000000	  0.000390625000	
1984.000000000000	  0.000390625000	
1985.000000000000	 -0.000390625000	
1986.000000000000	  0.000390625000	
1987.000000000000	  0.000390625000	
1988.000000000000	  0.000390625000	
1989.000000000000	 -0.000390625000	
1990.000000000000	 -0.000390625000	
1991.000000000000	  0.000390625000	
1992.000000000000	 -0.000390625000	
1993.000000000000	  0.000390625000	
1994.000000000000	  0.000390625000	
1995.000000000000	 -0.000390625000	
1996.000000000000	  0.000390625000	
1997.000000000000	  0.000390625000	
1998.000000000000	  0.000390625000	
1999.000000000000	 -0.000390625000	
2000.000000000000	  0.000390625000	
2001.000000000000	  0.000390625000	
2002.000000000000	 -0.000390625000	
2003.000000000000	 -0.000390625000	
2004.000000000000	  0.000390625000	
2005.000000000000	 -0.000390625000	
2006.000000000000	  0.000390625000	
2007.000000000000	  0.000390625000	
2008.000000000000	  0.000390625000	
2009.000000000000	  0.000390625000	
2010.000000000000	  0.000390625000	
2011.000000000000	  0.000390625000	
2012.000000000000	  0.000390625000	
2013.000000000000	  0.000390625000	
2014.000000000000	  0.000390625000	
2015.000000000000	 -0.000390625000	
2016.000000000000	  0.000390625000	


==> results_quantile_male_1_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.001086694015	
1978.000000000000	 -0.000612297515	
1979.000000000000	 -0.005965392125	
1980.000000000000	 -0.001661429076	
1981.000000000000	  0.003434636336	
1982.000000000000	 -0.006239129639	
1983.000000000000	 -0.001772130104	
1984.000000000000	  0.002587467646	
1985.000000000000	 -0.000589005731	
1986.000000000000	 -0.005522493796	
1987.000000000000	 -0.000835971447	
1988.000000000000	 -0.005653406942	
1989.000000000000	  0.005786787466	
1990.000000000000	 -0.002951943625	
1991.000000000000	 -0.008981931941	
1992.000000000000	 -0.000585976405	
1993.000000000000	 -0.001715779110	
1994.000000000000	 -0.005872045146	
1995.000000000000	 -0.004395536501	
1996.000000000000	 -0.004238677347	
1997.000000000000	 -0.002706532894	
1998.000000000000	 -0.004693136818	
1999.000000000000	  0.000442674907	
2000.000000000000	  0.002647577765	
2001.000000000000	  0.004719331229	
2002.000000000000	 -0.002446483594	
2003.000000000000	 -0.002162813919	
2004.000000000000	 -0.001025351126	
2005.000000000000	 -0.006214109667	
2006.000000000000	 -0.004370404105	
2007.000000000000	 -0.005454527421	
2008.000000000000	 -0.005537207755	
2009.000000000000	 -0.006024106871	
2010.000000000000	 -0.006481075781	
2011.000000000000	  0.006149359456	
2012.000000000000	 -0.003288456599	
2013.000000000000	 -0.007727807478	
2014.000000000000	 -0.008945346516	
2015.000000000000	 -0.004095251968	
2016.000000000000	 -0.033209894438	
2017.000000000000	 -0.003194214101	
2018.000000000000	  0.002981387173	
2019.000000000000	  0.001494105190	


==> results_quantile_male_1_90_2020_a.txt <==
1976.000000000000	  0.013698234294	
1977.000000000000	  0.006361798297	
1978.000000000000	  0.043318416931	
1979.000000000000	  0.005707707029	
1980.000000000000	  0.006580825907	
1981.000000000000	  0.007914088151	
1982.000000000000	  0.005139876440	
1983.000000000000	  0.001862920479	
1984.000000000000	  0.033475833200	
1985.000000000000	  0.006987609602	
1986.000000000000	  0.004295116521	
1987.000000000000	  0.016672095889	
1988.000000000000	  0.003872047162	
1989.000000000000	  0.001623208156	
1990.000000000000	  0.003785715019	
1991.000000000000	  0.007868255283	
1992.000000000000	  0.001934953878	
1993.000000000000	  0.003853811525	
1994.000000000000	  0.007167574706	
1995.000000000000	  0.002394337672	
1996.000000000000	 -0.000068390005	
1997.000000000000	 -0.000148486653	
1998.000000000000	  0.003120195466	
1999.000000000000	  0.003529485149	
2000.000000000000	 -0.001034628713	
2001.000000000000	  0.012545826599	
2002.000000000000	  0.004298336332	
2003.000000000000	  0.005173524739	
2004.000000000000	 -0.000436342688	
2005.000000000000	  0.015869803040	
2006.000000000000	 -0.000154578700	
2007.000000000000	  0.012588069722	
2008.000000000000	  0.012158532685	
2009.000000000000	  0.001844469367	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.000271665418	
2012.000000000000	  0.000794728844	
2013.000000000000	  0.016606284132	
2014.000000000000	  0.007590580286	
2015.000000000000	  0.001544404612	
2016.000000000000	  0.003138180731	
2017.000000000000	  0.002452302209	
2018.000000000000	  0.002344880664	
2019.000000000000	  0.002564698983	


==> results_quantile_male_1_d9d5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001041024939	
1978.000000000000	  0.002604124014	
1979.000000000000	 -0.002466307428	
1980.000000000000	  0.003197501299	
1981.000000000000	  0.001923922117	
1982.000000000000	  0.004191509939	
1983.000000000000	  0.004013523938	
1984.000000000000	  0.008983107426	
1985.000000000000	  0.005243474377	
1986.000000000000	  0.007726755451	
1987.000000000000	  0.012102153772	
1988.000000000000	  0.011536127428	
1989.000000000000	  0.009648866198	
1990.000000000000	  0.001952370377	
1991.000000000000	  0.001246437952	
1992.000000000000	  0.006410887722	
1993.000000000000	  0.009077510692	
1994.000000000000	  0.007037050640	
1995.000000000000	  0.004949183283	
1996.000000000000	  0.011146633560	
1997.000000000000	  0.009096746169	
1998.000000000000	  0.007726755451	
1999.000000000000	  0.005693345141	
2000.000000000000	  0.004284626277	
2001.000000000000	 -0.001308361953	
2002.000000000000	  0.011258617140	
2003.000000000000	  0.012801348967	
2004.000000000000	  0.006996755810	
2005.000000000000	  0.005560251274	
2006.000000000000	  0.011360248731	
2007.000000000000	  0.006261433283	
2008.000000000000	  0.006277511750	
2009.000000000000	  0.005460389311	
2010.000000000000	  0.008507700355	
2011.000000000000	  0.006928209692	
2012.000000000000	  0.009324003485	
2013.000000000000	  0.020549397400	
2014.000000000000	  0.006930595557	
2015.000000000000	  0.005272164305	
2016.000000000000	  0.006131999725	
2017.000000000000	  0.008527208454	
2018.000000000000	  0.008533477810	
2019.000000000000	  0.010027977397	


==> results_quantile_male_1_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.006878185708	
1978.000000000000	 -0.004714892949	
1979.000000000000	 -0.003566849313	
1980.000000000000	 -0.004260396916	
1981.000000000000	 -0.006333069579	
1982.000000000000	 -0.006556733013	
1983.000000000000	 -0.007420495268	
1984.000000000000	 -0.006003769701	
1985.000000000000	 -0.006057615397	
1986.000000000000	 -0.004484867966	
1987.000000000000	 -0.004596693420	
1988.000000000000	 -0.004350882844	
1989.000000000000	 -0.003769518326	
1990.000000000000	 -0.001399620716	
1991.000000000000	 -0.003481870360	
1992.000000000000	 -0.004211672525	
1993.000000000000	 -0.003977749924	
1994.000000000000	 -0.004658904830	
1995.000000000000	 -0.004244432783	
1996.000000000000	 -0.002032489283	
1997.000000000000	 -0.001674792112	
1998.000000000000	 -0.001028763436	
1999.000000000000	 -0.000439151584	
2000.000000000000	 -0.000747440597	
2001.000000000000	 -0.001594639944	
2002.000000000000	  0.000072291373	
2003.000000000000	 -0.001804787271	
2004.000000000000	 -0.002109996141	
2005.000000000000	 -0.001983678381	
2006.000000000000	 -0.000118041226	
2007.000000000000	 -0.000911654456	
2008.000000000000	 -0.000067671892	
2009.000000000000	 -0.001241369475	
2010.000000000000	 -0.003463000964	
2011.000000000000	 -0.002502028769	
2012.000000000000	 -0.002182616309	
2013.000000000000	 -0.003108992738	
2014.000000000000	 -0.002641711714	
2015.000000000000	 -0.002326632403	
2016.000000000000	 -0.003076871666	
2017.000000000000	 -0.000561905546	
2018.000000000000	 -0.000756623009	
2019.000000000000	  0.001345884843	


==> results_quantile_male_1_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.006878185708	
1978.000000000000	 -0.004714892949	
1979.000000000000	 -0.003566849313	
1980.000000000000	 -0.004260396916	
1981.000000000000	 -0.006333069579	
1982.000000000000	 -0.006556733013	
1983.000000000000	 -0.007420495268	
1984.000000000000	 -0.006003769701	
1985.000000000000	 -0.006057615397	
1986.000000000000	 -0.004484867966	
1987.000000000000	 -0.004596693420	
1988.000000000000	 -0.004350882844	
1989.000000000000	 -0.003769518326	
1990.000000000000	 -0.001399620716	
1991.000000000000	 -0.003481870360	
1992.000000000000	 -0.004211672525	
1993.000000000000	 -0.003977749924	
1994.000000000000	 -0.004658904830	
1995.000000000000	 -0.004244432783	
1996.000000000000	 -0.002032489283	
1997.000000000000	 -0.001674792112	
1998.000000000000	 -0.001028763436	
1999.000000000000	 -0.000439151584	
2000.000000000000	 -0.000747440597	
2001.000000000000	 -0.001594639944	
2002.000000000000	  0.000072291373	
2003.000000000000	 -0.001804787271	
2004.000000000000	 -0.002109996141	
2005.000000000000	 -0.001983678381	
2006.000000000000	 -0.000118041226	
2007.000000000000	 -0.000911654456	
2008.000000000000	 -0.000067671892	
2009.000000000000	 -0.001241369475	
2010.000000000000	 -0.003463000964	
2011.000000000000	 -0.002502028769	
2012.000000000000	 -0.002182616309	
2013.000000000000	 -0.003108992738	
2014.000000000000	 -0.002641711714	
2015.000000000000	 -0.002326632403	
2016.000000000000	 -0.003076871666	
2017.000000000000	 -0.000561905546	
2018.000000000000	 -0.000756623009	
2019.000000000000	  0.001345884843	


==> results_quantile_male_1_q3q1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.015353038686	
1978.000000000000	  0.012679605305	
1979.000000000000	  0.012025477793	
1980.000000000000	  0.006227348388	
1981.000000000000	  0.028586767146	
1982.000000000000	  0.032142450922	
1983.000000000000	  0.037812211754	
1984.000000000000	  0.037477427116	
1985.000000000000	  0.025885604926	
1986.000000000000	  0.032387875913	
1987.000000000000	  0.028229595528	
1988.000000000000	  0.019856300747	
1989.000000000000	  0.032016431746	
1990.000000000000	  0.019503905593	
1991.000000000000	  0.024702278892	
1992.000000000000	  0.050197040462	
1993.000000000000	  0.068634691556	
1994.000000000000	  0.050377893166	
1995.000000000000	  0.053958780803	
1996.000000000000	  0.045323534502	
1997.000000000000	  0.059234077791	
1998.000000000000	  0.044740907874	
1999.000000000000	  0.048712287663	
2000.000000000000	  0.048405722293	
2001.000000000000	  0.048334326126	
2002.000000000000	  0.055226196219	
2003.000000000000	  0.057702613315	
2004.000000000000	  0.059094725474	
2005.000000000000	  0.062833738203	
2006.000000000000	  0.054099777027	
2007.000000000000	  0.049863468851	
2008.000000000000	  0.048057492018	
2009.000000000000	  0.057259779419	
2010.000000000000	  0.071786134085	
2011.000000000000	  0.074132632814	
2012.000000000000	  0.074132632814	
2013.000000000000	  0.064889873344	
2014.000000000000	  0.065902891099	
2015.000000000000	  0.055733393029	
2016.000000000000	  0.055595575308	
2017.000000000000	  0.041939842447	
2018.000000000000	  0.052594523456	
2019.000000000000	  0.052807871759	


==> results_quantile_male_25_2021.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	-0.004111464334607092	0.013626574106590359	-0.005473752718046264	0.0021855059679855254	0.0062268630219225836
1978.0	-0.010208730543046836	0.015297731925906102	0.005915807029034821	-0.005690984299350225	0.005313824112543861
1979.0	-0.019844607678649952	0.030657998208228236	0.004898590809430169	0.014037889168613928	0.029749870507622383
1980.0	-0.02444998053669213	0.02753063309066484	-0.008908562206583882	0.023250049492381325	0.017422139839770204
1981.0	-0.07618960382058489	-0.01844340313718668	-0.022033109210096415	0.01971593461482017	-0.09695018155304785
1982.0	-0.07712149304676018	-0.04715930472316584	-0.04467114794325532	0.016255814918245966	-0.15269613079493544
1983.0	-0.11320733370651415	-0.12622610540474594	-0.069912434475618	0.020542795095476504	-0.2888030784914016
1984.0	-0.13048321314568778	-0.12380813772862663	-0.07276682773796946	0.026494402020139262	-0.3005637765921446
1985.0	-0.12368651757192317	-0.076829243280786	-0.09477046326318858	0.05463821098714941	-0.24064801312874834
1986.0	-0.10707871182591569	-0.08974707474224039	-0.08948332508249693	0.06126774962225446	-0.22504136202839856
1987.0	-0.1007313943464628	-0.08213215635578013	-0.08420557435484262	0.0621216700128339	-0.20494745504425166
1988.0	-0.09824270101746449	-0.07889251787692521	-0.09850761552431787	0.06312951387028629	-0.21251332054842131
1989.0	-0.12139847820319773	-0.06701803157351932	-0.09770748351117628	0.07287492716746774	-0.2132490661204256
1990.0	-0.12384975816597749	-0.048312611035372516	-0.10028522522748172	0.07930115434153176	-0.19314644008729998
1991.0	-0.1414022797086233	-0.07650205163256714	-0.11460903432796529	0.0804893525459625	-0.2520240131231932
1992.0	-0.1500563511713957	-0.1305722908757848	-0.1257822556873567	0.09575632700796631	-0.3106545707265709
1993.0	-0.17185234373093203	-0.14344619607934922	-0.12056128963089938	0.09820195319826422	-0.33765787624291643
1994.0	-0.1686575987921381	-0.15206829056501298	-0.14144902093973705	0.12439293619997198	-0.3377819740969161
1995.0	-0.15369050042480856	-0.13682410584743643	-0.14115169204907227	0.12151384034820954	-0.3101524579731077
1996.0	-0.14922358858185097	-0.12630450452088599	-0.1438388804730646	0.12426185413781432	-0.29510511943798723
1997.0	-0.1546955397217219	-0.10610390540035172	-0.14810988602618755	0.11694387682795236	-0.2919654543203088
1998.0	-0.1581803912693603	-0.08892305158910122	-0.14935479450804726	0.12368630360806024	-0.2727719337584485
1999.0	-0.15065713688365429	-0.06290861075230834	-0.1270596643476319	0.13957320894030845	-0.20105220304328614
2000.0	-0.14573083825196037	-0.07868010948165353	-0.11736055567185513	0.12297966207875952	-0.21879184132670954
2001.0	-0.13712578872831024	-0.08288782750859253	-0.10573327152530339	0.18912169665999765	-0.1366251911022085
2002.0	-0.14734379272085127	-0.09105314827296301	-0.0937970229045742	0.1641038519718414	-0.16809011192654708
2003.0	-0.17477869875091656	-0.09498076060298578	-0.08950101188810185	0.15009570704396757	-0.20916476419803662
2004.0	-0.1787287203025569	-0.11165837817069013	-0.10796540456419655	0.1552632914842016	-0.24308921155324198
2005.0	-0.1711041993832426	-0.09688838577139898	-0.11732659524088733	0.15023259447897763	-0.23508658591655127
2006.0	-0.1642685998741693	-0.07543182907982417	-0.11346725269496845	0.12217957324549303	-0.2309881084034689
2007.0	-0.16298407558169373	-0.07354436791038546	-0.10791258576794038	0.1196419344701695	-0.22479909478985005
2008.0	-0.15785956670836984	-0.07403572284944347	-0.12489195984006816	0.11988601238066866	-0.23690123701721283
2009.0	-0.1782980824202336	-0.11015113190217507	-0.13760262862209688	0.10033438893473169	-0.32571745400977387
2010.0	-0.19073129115457838	-0.2514694432897903	-0.12032469080957389	0.0676935963496473	-0.4948318289042953
2011.0	-0.1871625180452119	-0.2710940098757256	-0.13601069517789777	0.06333914068521175	-0.5309280824136235
2012.0	-0.18124210902406843	-0.2482562511273575	-0.13311996299204873	0.04305791836326364	-0.519560404780211
2013.0	-0.16902999665522597	-0.22738666576723654	-0.14253568650430468	0.0538107014519237	-0.48514164747484356
2014.0	-0.1824084866792093	-0.17732635274658637	-0.13527082976942473	0.03083097554638481	-0.46417469364883557
2015.0	-0.17370380625748189	-0.14647139435916257	-0.15068288258154428	0.00949474015647644	-0.4613633430417122
2016.0	-0.16984771436274662	-0.1270919947425783	-0.13347857786497921	0.018892218264957697	-0.41152606870534636
2017.0	-0.15859318424622268	-0.1000197415825016	-0.1152748999520774	0.02265235536686507	-0.35123547041393666
2018.0	-0.16299784127237021	-0.09480176726416548	-0.09778485479666617	0.01789771043804227	-0.3376867528951596
2019.0	-0.14398686184549292	-0.06638690202760601	-0.10085482254239618	0.016067941272174698	-0.2951606451433204


==> results_quantile_male_2_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.021582031250	
1978.000000000000	  0.030371093750	
1979.000000000000	  0.053613281250	
1980.000000000000	  0.070605468750	
1981.000000000000	  0.000097656250	
1982.000000000000	 -0.029003906250	
1983.000000000000	 -0.157128906250	
1984.000000000000	 -0.163769531250	
1985.000000000000	 -0.083105468750	
1986.000000000000	 -0.058691406250	
1987.000000000000	 -0.050878906250	
1988.000000000000	 -0.029980468750	
1989.000000000000	 -0.029199218750	
1990.000000000000	 -0.002636718750	
1991.000000000000	 -0.029980468750	
1992.000000000000	 -0.092285156250	
1993.000000000000	 -0.148535156250	
1994.000000000000	 -0.155175781250	
1995.000000000000	 -0.096386718750	
1996.000000000000	 -0.055566406250	
1997.000000000000	 -0.054785156250	
1998.000000000000	 -0.036230468750	
1999.000000000000	 -0.011621093750	
2000.000000000000	 -0.010839843750	
2001.000000000000	  0.007128906250	
2002.000000000000	 -0.031738281250	
2003.000000000000	 -0.073144531250	
2004.000000000000	 -0.100683593750	
2005.000000000000	 -0.075097656250	
2006.000000000000	 -0.046972656250	
2007.000000000000	 -0.028027343750	
2008.000000000000	 -0.041503906250	
2009.000000000000	 -0.120214843750	
2010.000000000000	 -0.371972656250	
2011.000000000000	 -0.383691406250	
2012.000000000000	 -0.359667968750	
2013.000000000000	 -0.277636718750	
2014.000000000000	 -0.229199218750	
2015.000000000000	 -0.197753906250	
2016.000000000000	 -0.171777343750	


==> results_quantile_male_2_25_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.017971589953	
1978.000000000000	  0.043685474764	
1979.000000000000	  0.050837036953	
1980.000000000000	  0.034030629589	
1981.000000000000	 -0.019634081868	
1982.000000000000	 -0.044856692800	
1983.000000000000	 -0.109955067309	
1984.000000000000	 -0.141252399128	
1985.000000000000	 -0.068198859258	
1986.000000000000	 -0.073626906978	
1987.000000000000	 -0.069710551731	
1988.000000000000	 -0.066396940420	
1989.000000000000	 -0.052384825851	
1990.000000000000	 -0.020843455245	
1991.000000000000	 -0.050742102560	
1992.000000000000	 -0.100009545421	
1993.000000000000	 -0.118515896906	
1994.000000000000	 -0.139477548004	
1995.000000000000	 -0.099471568488	
1996.000000000000	 -0.111596856444	
1997.000000000000	 -0.093461976594	
1998.000000000000	 -0.076896701695	
1999.000000000000	 -0.054065838341	
2000.000000000000	 -0.067723105223	
2001.000000000000	 -0.059143276468	
2002.000000000000	 -0.070423625918	
2003.000000000000	 -0.048097630828	
2004.000000000000	 -0.107990688976	
2005.000000000000	 -0.097180756304	
2006.000000000000	 -0.072521206856	
2007.000000000000	 -0.054123897919	
2008.000000000000	 -0.094466009980	
2009.000000000000	 -0.114871877043	
2010.000000000000	 -0.242093087157	
2011.000000000000	 -0.288891329571	
2012.000000000000	 -0.273520955177	
2013.000000000000	 -0.222196036422	
2014.000000000000	 -0.189199456237	
2015.000000000000	 -0.161296124103	
2016.000000000000	 -0.148028376320	
2017.000000000000	 -0.119353620211	
2018.000000000000	 -0.064994852033	
2019.000000000000	 -0.053454046503	


==> results_quantile_male_2_25_2020_a.txt <==
1976.000000000000	  0.628084470986	
1977.000000000000	  0.674709827788	
1978.000000000000	  0.741421735710	
1979.000000000000	  0.759975694466	
1980.000000000000	  0.716373278541	
1981.000000000000	  0.577145957754	
1982.000000000000	  0.511708607065	
1983.000000000000	  0.342817877487	
1984.000000000000	  0.261620316954	
1985.000000000000	  0.451149867268	
1986.000000000000	  0.437067381390	
1987.000000000000	  0.447227943771	
1988.000000000000	  0.455824751849	
1989.000000000000	  0.492177675718	
1990.000000000000	  0.574008368629	
1991.000000000000	  0.496439544575	
1992.000000000000	  0.368620464116	
1993.000000000000	  0.320607726046	
1994.000000000000	  0.266224977261	
1995.000000000000	  0.370016187394	
1996.000000000000	  0.338558432194	
1997.000000000000	  0.385607427069	
1998.000000000000	  0.428584250752	
1999.000000000000	  0.487816469650	
2000.000000000000	  0.452384159932	
2001.000000000000	  0.474643602643	
2002.000000000000	  0.445377949502	
2003.000000000000	  0.503300341999	
2004.000000000000	  0.347914245749	
2005.000000000000	  0.375959453168	
2006.000000000000	  0.439936001409	
2007.000000000000	  0.487665840320	
2008.000000000000	  0.383002570459	
2009.000000000000	  0.330061743567	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.121413005530	
2012.000000000000	 -0.081536222663	
2013.000000000000	  0.051620757666	
2014.000000000000	  0.137226835284	
2015.000000000000	  0.209619028749	
2016.000000000000	  0.244040773069	
2017.000000000000	  0.318434343051	
2018.000000000000	  0.459462319335	
2019.000000000000	  0.489403697759	


==> results_quantile_male_2_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.011816406250	
1978.000000000000	  0.011621093750	
1979.000000000000	  0.025292968750	
1980.000000000000	  0.031347656250	
1981.000000000000	  0.000097656250	
1982.000000000000	 -0.017480468750	
1983.000000000000	 -0.053613281250	
1984.000000000000	 -0.051660156250	
1985.000000000000	 -0.021582031250	
1986.000000000000	 -0.014550781250	
1987.000000000000	  0.000097656250	
1988.000000000000	 -0.002050781250	
1989.000000000000	  0.009863281250	
1990.000000000000	  0.004003906250	
1991.000000000000	 -0.004003906250	
1992.000000000000	 -0.035058593750	
1993.000000000000	 -0.032324218750	
1994.000000000000	 -0.039160156250	
1995.000000000000	 -0.016503906250	
1996.000000000000	 -0.002832031250	
1997.000000000000	  0.004980468750	
1998.000000000000	  0.012597656250	
1999.000000000000	  0.014746093750	
2000.000000000000	  0.014746093750	
2001.000000000000	  0.025488281250	
2002.000000000000	 -0.000097656250	
2003.000000000000	 -0.005761718750	
2004.000000000000	 -0.025292968750	
2005.000000000000	 -0.010644531250	
2006.000000000000	  0.003808593750	
2007.000000000000	  0.005957031250	
2008.000000000000	  0.010839843750	
2009.000000000000	 -0.024316406250	
2010.000000000000	 -0.069433593750	
2011.000000000000	 -0.073144531250	
2012.000000000000	 -0.068457031250	
2013.000000000000	 -0.048925781250	
2014.000000000000	 -0.044824218750	
2015.000000000000	 -0.027441406250	
2016.000000000000	 -0.017480468750	


==> results_quantile_male_2_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.007641604178	
1978.000000000000	  0.033700674220	
1979.000000000000	  0.031165377337	
1980.000000000000	  0.029032533673	
1981.000000000000	 -0.012973136702	
1982.000000000000	 -0.018578565737	
1983.000000000000	 -0.055450685091	
1984.000000000000	 -0.055692615183	
1985.000000000000	 -0.017291782097	
1986.000000000000	 -0.014343382109	
1987.000000000000	 -0.008331641820	
1988.000000000000	 -0.001050234817	
1989.000000000000	 -0.008701507740	
1990.000000000000	 -0.000301699625	
1991.000000000000	 -0.014564052265	
1992.000000000000	 -0.031862605968	
1993.000000000000	 -0.037635879961	
1994.000000000000	 -0.031000491055	
1995.000000000000	 -0.022042228580	
1996.000000000000	 -0.024588953078	
1997.000000000000	 -0.023151047648	
1998.000000000000	 -0.009077045427	
1999.000000000000	  0.004681795640	
2000.000000000000	  0.002955855121	
2001.000000000000	  0.006527073611	
2002.000000000000	 -0.023430264538	
2003.000000000000	 -0.026567861472	
2004.000000000000	 -0.050347392959	
2005.000000000000	 -0.043723215248	
2006.000000000000	 -0.035758258700	
2007.000000000000	 -0.032197107771	
2008.000000000000	 -0.016729591915	
2009.000000000000	 -0.042917455586	
2010.000000000000	 -0.089204540359	
2011.000000000000	 -0.097230030267	
2012.000000000000	 -0.078801589619	
2013.000000000000	 -0.069185625233	
2014.000000000000	 -0.056587728861	
2015.000000000000	 -0.042876472068	
2016.000000000000	 -0.054472154665	
2017.000000000000	 -0.036241037623	
2018.000000000000	 -0.025226983834	
2019.000000000000	 -0.042519327232	


==> results_quantile_male_2_50_2020_a.txt <==
1976.000000000000	  0.089204540359	
1977.000000000000	  0.096846144537	
1978.000000000000	  0.122905214579	
1979.000000000000	  0.120369917696	
1980.000000000000	  0.118237074033	
1981.000000000000	  0.076231403658	
1982.000000000000	  0.070625974622	
1983.000000000000	  0.033753855268	
1984.000000000000	  0.033511925177	
1985.000000000000	  0.071912758262	
1986.000000000000	  0.074861158250	
1987.000000000000	  0.080872898539	
1988.000000000000	  0.088154305542	
1989.000000000000	  0.080503032619	
1990.000000000000	  0.088902840734	
1991.000000000000	  0.074640488094	
1992.000000000000	  0.057341934391	
1993.000000000000	  0.051568660398	
1994.000000000000	  0.058204049305	
1995.000000000000	  0.067162311779	
1996.000000000000	  0.064615587282	
1997.000000000000	  0.066053492711	
1998.000000000000	  0.080127494932	
1999.000000000000	  0.093886335999	
2000.000000000000	  0.092160395480	
2001.000000000000	  0.095731613970	
2002.000000000000	  0.065774275821	
2003.000000000000	  0.062636678888	
2004.000000000000	  0.038857147400	
2005.000000000000	  0.045481325112	
2006.000000000000	  0.053446281660	
2007.000000000000	  0.057007432588	
2008.000000000000	  0.072474948444	
2009.000000000000	  0.046287084773	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.008025489908	
2012.000000000000	  0.010402950740	
2013.000000000000	  0.020018915126	
2014.000000000000	  0.032616811498	
2015.000000000000	  0.046328068292	
2016.000000000000	  0.034732385694	
2017.000000000000	  0.052963502736	
2018.000000000000	  0.063977556525	
2019.000000000000	  0.046685213128	


==> results_quantile_male_2_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.010839843750	
1978.000000000000	  0.007714843750	
1979.000000000000	  0.022363281250	
1980.000000000000	  0.015722656250	
1981.000000000000	 -0.000097656250	
1982.000000000000	  0.000097656250	
1983.000000000000	 -0.031347656250	
1984.000000000000	 -0.029199218750	
1985.000000000000	 -0.011621093750	
1986.000000000000	 -0.002832031250	
1987.000000000000	  0.000097656250	
1988.000000000000	  0.004980468750	
1989.000000000000	  0.010839843750	
1990.000000000000	  0.010839843750	
1991.000000000000	 -0.001074218750	
1992.000000000000	 -0.012792968750	
1993.000000000000	 -0.006738281250	
1994.000000000000	 -0.008691406250	
1995.000000000000	  0.014550781250	
1996.000000000000	  0.014550781250	
1997.000000000000	  0.009863281250	
1998.000000000000	  0.015527343750	
1999.000000000000	  0.015527343750	
2000.000000000000	  0.018457031250	
2001.000000000000	  0.028222656250	
2002.000000000000	  0.008886718750	
2003.000000000000	  0.000097656250	
2004.000000000000	 -0.002050781250	
2005.000000000000	  0.004785156250	
2006.000000000000	  0.013769531250	
2007.000000000000	  0.025292968750	
2008.000000000000	  0.012597656250	
2009.000000000000	 -0.001074218750	
2010.000000000000	 -0.033105468750	
2011.000000000000	 -0.036035156250	
2012.000000000000	 -0.020410156250	
2013.000000000000	 -0.010839843750	
2014.000000000000	 -0.017675781250	
2015.000000000000	 -0.002832031250	
2016.000000000000	 -0.009667968750	


==> results_quantile_male_2_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.008736690368	
1978.000000000000	  0.012693603589	
1979.000000000000	  0.018657797264	
1980.000000000000	  0.019164457662	
1981.000000000000	 -0.006692071738	
1982.000000000000	 -0.020116417931	
1983.000000000000	 -0.032588956967	
1984.000000000000	 -0.028290728968	
1985.000000000000	 -0.005706472222	
1986.000000000000	 -0.008303485148	
1987.000000000000	 -0.004335902449	
1988.000000000000	  0.004426902235	
1989.000000000000	  0.012408953562	
1990.000000000000	 -0.021054713607	
1991.000000000000	 -0.001442986239	
1992.000000000000	 -0.014777488850	
1993.000000000000	 -0.011579766588	
1994.000000000000	 -0.012588265886	
1995.000000000000	  0.008887652695	
1996.000000000000	 -0.005016197967	
1997.000000000000	  0.014941751228	
1998.000000000000	  0.010011885137	
1999.000000000000	  0.019658376105	
2000.000000000000	  0.031504035564	
2001.000000000000	  0.020033349295	
2002.000000000000	  0.021265407641	
2003.000000000000	  0.002556615321	
2004.000000000000	 -0.006549835398	
2005.000000000000	  0.014706268576	
2006.000000000000	  0.023124837831	
2007.000000000000	 -0.003178544519	
2008.000000000000	 -0.019052852851	
2009.000000000000	  0.000542083039	
2010.000000000000	 -0.033903587758	
2011.000000000000	 -0.034156263062	
2012.000000000000	 -0.030395047636	
2013.000000000000	 -0.007043195042	
2014.000000000000	 -0.015646717456	
2015.000000000000	 -0.002015533421	
2016.000000000000	  0.000710264031	
2017.000000000000	  0.011156948734	
2018.000000000000	  0.003669854321	
2019.000000000000	  0.032870130878	


==> results_quantile_male_2_75_2020_a.txt <==
1976.000000000000	  0.064654447326	
1977.000000000000	  0.051262059146	
1978.000000000000	  0.067465847851	
1979.000000000000	  0.070875537556	
1980.000000000000	  0.054687574581	
1981.000000000000	  0.046454233023	
1982.000000000000	  0.031835933437	
1983.000000000000	  0.003691283926	
1984.000000000000	  0.020970137403	
1985.000000000000	  0.032811731082	
1986.000000000000	  0.058687643687	
1987.000000000000	  0.036880565970	
1988.000000000000	  0.048023848371	
1989.000000000000	  0.061123200587	
1990.000000000000	  0.050503844497	
1991.000000000000	  0.040554546102	
1992.000000000000	  0.036156136814	
1993.000000000000	  0.041595625233	
1994.000000000000	  0.045111126568	
1995.000000000000	  0.042095428151	
1996.000000000000	  0.042044021820	
1997.000000000000	  0.028042697472	
1998.000000000000	  0.048550261485	
1999.000000000000	  0.059505040281	
2000.000000000000	  0.043918159163	
2001.000000000000	  0.070149886773	
2002.000000000000	  0.051321564361	
2003.000000000000	  0.036281818626	
2004.000000000000	  0.036490358345	
2005.000000000000	  0.030516976504	
2006.000000000000	  0.053551841220	
2007.000000000000	  0.057125688558	
2008.000000000000	  0.045743398071	
2009.000000000000	  0.037010647290	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.002979614115	
2012.000000000000	 -0.000393246325	
2013.000000000000	  0.012188229202	
2014.000000000000	  0.012562275052	
2015.000000000000	  0.040577336098	
2016.000000000000	  0.018652204902	
2017.000000000000	  0.035235590001	
2018.000000000000	  0.034608212707	
2019.000000000000	  0.041833910262	


==> results_quantile_male_2_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.010839843750	
1978.000000000000	  0.019433593750	
1979.000000000000	  0.017675781250	
1980.000000000000	  0.011816406250	
1981.000000000000	 -0.005761718750	
1982.000000000000	 -0.012792968750	
1983.000000000000	 -0.029199218750	
1984.000000000000	 -0.024316406250	
1985.000000000000	 -0.014746093750	
1986.000000000000	 -0.002832031250	
1987.000000000000	  0.002050781250	
1988.000000000000	  0.004980468750	
1989.000000000000	  0.010644531250	
1990.000000000000	  0.011621093750	
1991.000000000000	 -0.001855468750	
1992.000000000000	 -0.007910156250	
1993.000000000000	  0.000097656250	
1994.000000000000	  0.000097656250	
1995.000000000000	  0.013574218750	
1996.000000000000	  0.015722656250	
1997.000000000000	  0.007910156250	
1998.000000000000	  0.019628906250	
1999.000000000000	  0.020410156250	
2000.000000000000	  0.020605468750	
2001.000000000000	  0.032324218750	
2002.000000000000	  0.001855468750	
2003.000000000000	  0.007714843750	
2004.000000000000	  0.005957031250	
2005.000000000000	  0.008691406250	
2006.000000000000	  0.020605468750	
2007.000000000000	  0.017675781250	
2008.000000000000	  0.016699218750	
2009.000000000000	  0.008886718750	
2010.000000000000	 -0.022363281250	
2011.000000000000	 -0.021386718750	
2012.000000000000	 -0.009667968750	
2013.000000000000	 -0.006738281250	
2014.000000000000	 -0.003808593750	
2015.000000000000	 -0.000097656250	
2016.000000000000	 -0.004785156250	


==> results_quantile_male_2_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.015000110407	
1978.000000000000	  0.013110565828	
1979.000000000000	  0.023395919732	
1980.000000000000	  0.005112533817	
1981.000000000000	 -0.005187132768	
1982.000000000000	 -0.011623569483	
1983.000000000000	 -0.025620504006	
1984.000000000000	 -0.024218069123	
1985.000000000000	 -0.011185145791	
1986.000000000000	  0.002346622515	
1987.000000000000	  0.002879373470	
1988.000000000000	 -0.004185304373	
1989.000000000000	  0.009588176747	
1990.000000000000	  0.003148259689	
1991.000000000000	  0.010799027732	
1992.000000000000	 -0.005982257024	
1993.000000000000	 -0.006813316632	
1994.000000000000	  0.004598654753	
1995.000000000000	  0.003938899639	
1996.000000000000	  0.004284549195	
1997.000000000000	  0.013159371254	
1998.000000000000	  0.017866021719	
1999.000000000000	  0.034557232571	
2000.000000000000	  0.028666900338	
2001.000000000000	 -0.006787040926	
2002.000000000000	  0.006212783013	
2003.000000000000	  0.014380381341	
2004.000000000000	  0.005653738260	
2005.000000000000	  0.019488386677	
2006.000000000000	  0.035257475808	
2007.000000000000	  0.005496321483	
2008.000000000000	  0.041578552257	
2009.000000000000	  0.023027954204	
2010.000000000000	 -0.011394300368	
2011.000000000000	 -0.031053894157	
2012.000000000000	 -0.013976128115	
2013.000000000000	 -0.002715514547	
2014.000000000000	  0.010941733891	
2015.000000000000	  0.006658619785	
2016.000000000000	  0.016404667357	
2017.000000000000	 -0.008787407190	
2018.000000000000	  0.006567947103	
2019.000000000000	 -0.006773978453	


==> results_quantile_male_2_90_2020_a.txt <==
1976.000000000000	  0.015248246615	
1977.000000000000	  0.050935547723	
1978.000000000000	  0.036616623765	
1979.000000000000	  0.032361557350	
1980.000000000000	  0.024670410926	
1981.000000000000	  0.001149039974	
1982.000000000000	  0.005428525335	
1983.000000000000	 -0.007262116527	
1984.000000000000	 -0.030746152273	
1985.000000000000	  0.010828480840	
1986.000000000000	  0.031146973313	
1987.000000000000	  0.012638728659	
1988.000000000000	  0.012534082871	
1989.000000000000	  0.026320508804	
1990.000000000000	  0.021867678155	
1991.000000000000	  0.015496868748	
1992.000000000000	  0.002796985048	
1993.000000000000	  0.015374762662	
1994.000000000000	  0.035924806754	
1995.000000000000	  0.026709720679	
1996.000000000000	  0.024330321763	
1997.000000000000	  0.031706636848	
1998.000000000000	  0.058731022547	
1999.000000000000	  0.049308426941	
2000.000000000000	  0.052552690192	
2001.000000000000	  0.050555554977	
2002.000000000000	  0.036395701913	
2003.000000000000	  0.023140237273	
2004.000000000000	  0.023764852578	
2005.000000000000	  0.014357472511	
2006.000000000000	  0.035543049080	
2007.000000000000	  0.027026748874	
2008.000000000000	  0.027991338420	
2009.000000000000	  0.024424692807	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.004666953935	
2012.000000000000	  0.011418832206	
2013.000000000000	  0.010945353500	
2014.000000000000	  0.008166237707	
2015.000000000000	  0.020195348527	
2016.000000000000	  0.005435833219	
2017.000000000000	  0.005028476783	
2018.000000000000	  0.002943936817	
2019.000000000000	  0.016245828406	


==> results_quantile_male_2_d9d5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.013359387223	
1978.000000000000	 -0.007753450396	
1979.000000000000	 -0.009347357744	
1980.000000000000	 -0.026850609873	
1981.000000000000	 -0.011636009581	
1982.000000000000	 -0.014177678377	
1983.000000000000	  0.004850409081	
1984.000000000000	 -0.003380270976	
1985.000000000000	 -0.006934025862	
1986.000000000000	 -0.013985126953	
1987.000000000000	 -0.018947993308	
1988.000000000000	 -0.013761326815	
1989.000000000000	  0.001872797109	
1990.000000000000	 -0.018688516283	
1991.000000000000	 -0.011659737549	
1992.000000000000	 -0.004611908705	
1993.000000000000	  0.006324072974	
1994.000000000000	  0.000654177456	
1995.000000000000	  0.002540524227	
1996.000000000000	 -0.009682024400	
1997.000000000000	  0.002357669579	
1998.000000000000	 -0.017882626347	
1999.000000000000	 -0.021359275145	
2000.000000000000	 -0.013064843269	
2001.000000000000	 -0.013686797128	
2002.000000000000	 -0.005994633752	
2003.000000000000	 -0.005548974901	
2004.000000000000	  0.006916112477	
2005.000000000000	 -0.004796966830	
2006.000000000000	 -0.014052496919	
2007.000000000000	 -0.013827231850	
2008.000000000000	 -0.000387573741	
2009.000000000000	  0.001977954697	
2010.000000000000	  0.035835553387	
2011.000000000000	  0.039025996651	
2012.000000000000	  0.033438744961	
2013.000000000000	  0.009212083353	
2014.000000000000	  0.014915559692	
2015.000000000000	  0.000013505082	
2016.000000000000	 -0.010678479993	
2017.000000000000	  0.011547832463	
2018.000000000000	 -0.013700821792	
2019.000000000000	 -0.057192466928	


==> results_quantile_male_2_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009297930282	
1978.000000000000	  0.014589642953	
1979.000000000000	  0.020002309285	
1980.000000000000	  0.016730953658	
1981.000000000000	 -0.004472551631	
1982.000000000000	 -0.017475181924	
1983.000000000000	 -0.055013660668	
1984.000000000000	 -0.050174370315	
1985.000000000000	 -0.021179828195	
1986.000000000000	 -0.013893085891	
1987.000000000000	 -0.009193815220	
1988.000000000000	 -0.006401499595	
1989.000000000000	 -0.000840773083	
1990.000000000000	  0.004744638381	
1991.000000000000	 -0.009647180872	
1992.000000000000	 -0.028830139540	
1993.000000000000	 -0.033851715043	
1994.000000000000	 -0.028284853059	
1995.000000000000	 -0.011932755378	
1996.000000000000	 -0.002263396729	
1997.000000000000	 -0.001415063290	
1998.000000000000	  0.005175620705	
1999.000000000000	  0.012054207503	
2000.000000000000	  0.011175539266	
2001.000000000000	  0.021652208999	
2002.000000000000	  0.006935651561	
2003.000000000000	 -0.008289453627	
2004.000000000000	 -0.014162646901	
2005.000000000000	 -0.004694234415	
2006.000000000000	  0.005661591248	
2007.000000000000	  0.005252918859	
2008.000000000000	  0.005269619883	
2009.000000000000	 -0.013121801828	
2010.000000000000	 -0.055317681526	
2011.000000000000	 -0.057026380538	
2012.000000000000	 -0.043105308916	
2013.000000000000	 -0.036492216774	
2014.000000000000	 -0.031575046208	
2015.000000000000	 -0.019794509169	
2016.000000000000	 -0.021090102557	
2017.000000000000	 -0.016626460212	
2018.000000000000	 -0.014815355151	
2019.000000000000	 -0.005131095180	


==> results_quantile_male_2_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009297930282	
1978.000000000000	  0.014589642953	
1979.000000000000	  0.020002309285	
1980.000000000000	  0.016730953658	
1981.000000000000	 -0.004472551631	
1982.000000000000	 -0.017475181924	
1983.000000000000	 -0.055013660668	
1984.000000000000	 -0.050174370315	
1985.000000000000	 -0.021179828195	
1986.000000000000	 -0.013893085891	
1987.000000000000	 -0.009193815220	
1988.000000000000	 -0.006401499595	
1989.000000000000	 -0.000840773083	
1990.000000000000	  0.004744638381	
1991.000000000000	 -0.009647180872	
1992.000000000000	 -0.028830139540	
1993.000000000000	 -0.033851715043	
1994.000000000000	 -0.028284853059	
1995.000000000000	 -0.011932755378	
1996.000000000000	 -0.002263396729	
1997.000000000000	 -0.001415063290	
1998.000000000000	  0.005175620705	
1999.000000000000	  0.012054207503	
2000.000000000000	  0.011175539266	
2001.000000000000	  0.021652208999	
2002.000000000000	  0.006935651561	
2003.000000000000	 -0.008289453627	
2004.000000000000	 -0.014162646901	
2005.000000000000	 -0.004694234415	
2006.000000000000	  0.005661591248	
2007.000000000000	  0.005252918859	
2008.000000000000	  0.005269619883	
2009.000000000000	 -0.013121801828	
2010.000000000000	 -0.055317681526	
2011.000000000000	 -0.057026380538	
2012.000000000000	 -0.043105308916	
2013.000000000000	 -0.036492216774	
2014.000000000000	 -0.031575046208	
2015.000000000000	 -0.019794509169	
2016.000000000000	 -0.021090102557	
2017.000000000000	 -0.016626460212	
2018.000000000000	 -0.014815355151	
2019.000000000000	 -0.005131095180	


==> results_quantile_male_2_q3q1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.003962285700	
1978.000000000000	 -0.013662891330	
1979.000000000000	 -0.011319988106	
1980.000000000000	 -0.045297490249	
1981.000000000000	 -0.000655606437	
1982.000000000000	 -0.012425832061	
1983.000000000000	  0.043549296987	
1984.000000000000	  0.048611840333	
1985.000000000000	  0.016334113287	
1986.000000000000	  0.007184923337	
1987.000000000000	  0.005783471701	
1988.000000000000	  0.010621318498	
1989.000000000000	  0.011089498047	
1990.000000000000	 -0.017031614954	
1991.000000000000	  0.000970041863	
1992.000000000000	  0.035769646756	
1993.000000000000	  0.057332458350	
1994.000000000000	  0.069211793272	
1995.000000000000	  0.065780239369	
1996.000000000000	  0.024682476578	
1997.000000000000	  0.039003665965	
1998.000000000000	  0.020477712530	
1999.000000000000	  0.010508176118	
2000.000000000000	  0.005745130927	
2001.000000000000	  0.026032394538	
2002.000000000000	  0.028599491684	
2003.000000000000	  0.037797874158	
2004.000000000000	  0.049968385140	
2005.000000000000	  0.021795136230	
2006.000000000000	  0.009560580025	
2007.000000000000	 -0.012375913817	
2008.000000000000	 -0.017488566782	
2009.000000000000	  0.009577702419	
2010.000000000000	  0.152094735524	
2011.000000000000	  0.179705453124	
2012.000000000000	  0.152346436746	
2013.000000000000	  0.084259973871	
2014.000000000000	  0.046467490106	
2015.000000000000	 -0.022056690598	
2016.000000000000	 -0.009576474471	
2017.000000000000	 -0.030128613526	
2018.000000000000	 -0.056206719175	
2019.000000000000	 -0.066200765637	


==> results_quantile_male_3_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.007812500000	
1978.000000000000	 -0.006835937500	
1979.000000000000	 -0.018554687500	
1980.000000000000	 -0.054687500000	
1981.000000000000	 -0.099609375000	
1982.000000000000	 -0.124023437500	
1983.000000000000	 -0.158203125000	
1984.000000000000	 -0.182617187500	
1985.000000000000	 -0.201171875000	
1986.000000000000	 -0.200195312500	
1987.000000000000	 -0.185546875000	
1988.000000000000	 -0.209960937500	
1989.000000000000	 -0.222656250000	
1990.000000000000	 -0.223632812500	
1991.000000000000	 -0.269531250000	
1992.000000000000	 -0.309570312500	
1993.000000000000	 -0.300781250000	
1994.000000000000	 -0.316406250000	
1995.000000000000	 -0.305664062500	
1996.000000000000	 -0.333984375000	
1997.000000000000	 -0.333007812500	
1998.000000000000	 -0.322265625000	
1999.000000000000	 -0.270507812500	
2000.000000000000	 -0.269531250000	
2001.000000000000	 -0.251953125000	
2002.000000000000	 -0.238281250000	
2003.000000000000	 -0.234375000000	
2004.000000000000	 -0.255859375000	
2005.000000000000	 -0.251953125000	
2006.000000000000	 -0.244140625000	
2007.000000000000	 -0.249023437500	
2008.000000000000	 -0.244140625000	
2009.000000000000	 -0.269531250000	
2010.000000000000	 -0.253906250000	
2011.000000000000	 -0.275390625000	
2012.000000000000	 -0.296875000000	
2013.000000000000	 -0.308593750000	
2014.000000000000	 -0.309570312500	
2015.000000000000	 -0.289062500000	
2016.000000000000	 -0.237304687500	


==> results_quantile_male_3_25_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.021699857695	
1978.000000000000	  0.000578281376	
1979.000000000000	 -0.022360078634	
1980.000000000000	 -0.027808324200	
1981.000000000000	 -0.040275583912	
1982.000000000000	 -0.046735477062	
1983.000000000000	 -0.041899887219	
1984.000000000000	 -0.065681991470	
1985.000000000000	 -0.097901949444	
1986.000000000000	 -0.091129581568	
1987.000000000000	 -0.092973797799	
1988.000000000000	 -0.105746025680	
1989.000000000000	 -0.098623144235	
1990.000000000000	 -0.089135007546	
1991.000000000000	 -0.101060786527	
1992.000000000000	 -0.113150975965	
1993.000000000000	 -0.116926687091	
1994.000000000000	 -0.105359111853	
1995.000000000000	 -0.115971643958	
1996.000000000000	 -0.111925147358	
1997.000000000000	 -0.113240106794	
1998.000000000000	 -0.116048890047	
1999.000000000000	 -0.083366314046	
2000.000000000000	 -0.081456920722	
2001.000000000000	 -0.086960763853	
2002.000000000000	 -0.082742769680	
2003.000000000000	 -0.090065507218	
2004.000000000000	 -0.084333798965	
2005.000000000000	 -0.095659628734	
2006.000000000000	 -0.113939016722	
2007.000000000000	 -0.091043302895	
2008.000000000000	 -0.096911735071	
2009.000000000000	 -0.116966836664	
2010.000000000000	 -0.113195331214	
2011.000000000000	 -0.124564875367	
2012.000000000000	 -0.127001376966	
2013.000000000000	 -0.124361162017	
2014.000000000000	 -0.123959675614	
2015.000000000000	 -0.132562066013	
2016.000000000000	 -0.113889718693	
2017.000000000000	 -0.107948317582	
2018.000000000000	 -0.086150943195	
2019.000000000000	 -0.087418978534	


==> results_quantile_male_3_25_2020_a.txt <==
1976.000000000000	  0.293673109624	
1977.000000000000	  0.237375163241	
1978.000000000000	  0.295173398445	
1979.000000000000	  0.235662291038	
1980.000000000000	  0.221527404022	
1981.000000000000	  0.189182439890	
1982.000000000000	  0.172422942047	
1983.000000000000	  0.184968359699	
1984.000000000000	  0.123268248626	
1985.000000000000	  0.039677033788	
1986.000000000000	  0.057247213692	
1987.000000000000	  0.052462593075	
1988.000000000000	  0.019326421836	
1989.000000000000	  0.037805971486	
1990.000000000000	  0.062421921421	
1991.000000000000	  0.031481770793	
1992.000000000000	  0.000115074924	
1993.000000000000	 -0.009680601414	
1994.000000000000	  0.020330228135	
1995.000000000000	 -0.007202844746	
1996.000000000000	  0.003295355374	
1997.000000000000	 -0.000116165423	
1998.000000000000	 -0.007403251414	
1999.000000000000	  0.077388176127	
2000.000000000000	  0.082341891700	
2001.000000000000	  0.068062762785	
2002.000000000000	  0.079005894905	
2003.000000000000	  0.060007840121	
2004.000000000000	  0.074878140585	
2005.000000000000	  0.045494493647	
2006.000000000000	 -0.001929412047	
2007.000000000000	  0.057471054425	
2008.000000000000	  0.042246038454	
2009.000000000000	 -0.009784765161	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.029497059203	
2012.000000000000	 -0.035818300489	
2013.000000000000	 -0.028968546831	
2014.000000000000	 -0.027926933549	
2015.000000000000	 -0.050244910021	
2016.000000000000	 -0.001801513612	
2017.000000000000	  0.013612812412	
2018.000000000000	  0.070163755364	
2019.000000000000	  0.066873974088	


==> results_quantile_male_3_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000976562500	
1978.000000000000	 -0.000976562500	
1979.000000000000	  0.000976562500	
1980.000000000000	 -0.036132812500	
1981.000000000000	 -0.074218750000	
1982.000000000000	 -0.089843750000	
1983.000000000000	 -0.123046875000	
1984.000000000000	 -0.114257812500	
1985.000000000000	 -0.123046875000	
1986.000000000000	 -0.119140625000	
1987.000000000000	 -0.114257812500	
1988.000000000000	 -0.125000000000	
1989.000000000000	 -0.141601562500	
1990.000000000000	 -0.146484375000	
1991.000000000000	 -0.190429687500	
1992.000000000000	 -0.201171875000	
1993.000000000000	 -0.219726562500	
1994.000000000000	 -0.243164062500	
1995.000000000000	 -0.232421875000	
1996.000000000000	 -0.260742187500	
1997.000000000000	 -0.266601562500	
1998.000000000000	 -0.246093750000	
1999.000000000000	 -0.209960937500	
2000.000000000000	 -0.206054687500	
2001.000000000000	 -0.214843750000	
2002.000000000000	 -0.205078125000	
2003.000000000000	 -0.212890625000	
2004.000000000000	 -0.209960937500	
2005.000000000000	 -0.201171875000	
2006.000000000000	 -0.204101562500	
2007.000000000000	 -0.217773437500	
2008.000000000000	 -0.210937500000	
2009.000000000000	 -0.220703125000	
2010.000000000000	 -0.208007812500	
2011.000000000000	 -0.225585937500	
2012.000000000000	 -0.240234375000	
2013.000000000000	 -0.259765625000	
2014.000000000000	 -0.247070312500	
2015.000000000000	 -0.246093750000	
2016.000000000000	 -0.206054687500	


==> results_quantile_male_3_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.012500434775	
1978.000000000000	 -0.000616012201	
1979.000000000000	  0.003333439932	
1980.000000000000	 -0.014927923209	
1981.000000000000	 -0.041596303486	
1982.000000000000	 -0.066122891264	
1983.000000000000	 -0.081741338441	
1984.000000000000	 -0.071145898560	
1985.000000000000	 -0.081808531967	
1986.000000000000	 -0.077812658907	
1987.000000000000	 -0.066488400676	
1988.000000000000	 -0.085895387981	
1989.000000000000	 -0.077042046525	
1990.000000000000	 -0.105511133430	
1991.000000000000	 -0.122374133713	
1992.000000000000	 -0.145405894792	
1993.000000000000	 -0.165921035466	
1994.000000000000	 -0.193542339020	
1995.000000000000	 -0.190942434558	
1996.000000000000	 -0.200144861136	
1997.000000000000	 -0.186852234073	
1998.000000000000	 -0.178032579239	
1999.000000000000	 -0.160627091031	
2000.000000000000	 -0.154496584434	
2001.000000000000	 -0.156875139334	
2002.000000000000	 -0.147871133854	
2003.000000000000	 -0.155473819132	
2004.000000000000	 -0.149051624511	
2005.000000000000	 -0.164099850528	
2006.000000000000	 -0.167995382145	
2007.000000000000	 -0.172979030195	
2008.000000000000	 -0.185243781908	
2009.000000000000	 -0.181034705427	
2010.000000000000	 -0.179762988400	
2011.000000000000	 -0.190130546806	
2012.000000000000	 -0.202859626655	
2013.000000000000	 -0.208436080134	
2014.000000000000	 -0.216317035511	
2015.000000000000	 -0.213678580958	
2016.000000000000	 -0.185809438955	
2017.000000000000	 -0.178359707002	
2018.000000000000	 -0.172849803382	
2019.000000000000	 -0.156787252188	


==> results_quantile_male_3_50_2020_a.txt <==
1976.000000000000	  0.179762988400	
1977.000000000000	  0.192263423175	
1978.000000000000	  0.179146976200	
1979.000000000000	  0.183096428332	
1980.000000000000	  0.164835065191	
1981.000000000000	  0.138166684915	
1982.000000000000	  0.113640097136	
1983.000000000000	  0.098021649959	
1984.000000000000	  0.108617089841	
1985.000000000000	  0.097954456433	
1986.000000000000	  0.101950329493	
1987.000000000000	  0.113274587725	
1988.000000000000	  0.093867600420	
1989.000000000000	  0.102720941875	
1990.000000000000	  0.074251854970	
1991.000000000000	  0.057388854687	
1992.000000000000	  0.034357093608	
1993.000000000000	  0.013841952934	
1994.000000000000	 -0.013779350620	
1995.000000000000	 -0.011179446158	
1996.000000000000	 -0.020381872736	
1997.000000000000	 -0.007089245673	
1998.000000000000	  0.001730409161	
1999.000000000000	  0.019135897370	
2000.000000000000	  0.025266403966	
2001.000000000000	  0.022887849066	
2002.000000000000	  0.031891854546	
2003.000000000000	  0.024289169268	
2004.000000000000	  0.030711363889	
2005.000000000000	  0.015663137872	
2006.000000000000	  0.011767606255	
2007.000000000000	  0.006783958205	
2008.000000000000	 -0.005480793507	
2009.000000000000	 -0.001271717027	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.010367558406	
2012.000000000000	 -0.023096638255	
2013.000000000000	 -0.028673091734	
2014.000000000000	 -0.036554047110	
2015.000000000000	 -0.033915592557	
2016.000000000000	 -0.006046450555	
2017.000000000000	  0.001403281399	
2018.000000000000	  0.006913185018	
2019.000000000000	  0.022975736212	


==> results_quantile_male_3_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.006835937500	
1978.000000000000	  0.022460937500	
1979.000000000000	  0.021484375000	
1980.000000000000	 -0.002929687500	
1981.000000000000	 -0.038085937500	
1982.000000000000	 -0.060546875000	
1983.000000000000	 -0.067382812500	
1984.000000000000	 -0.056640625000	
1985.000000000000	 -0.051757812500	
1986.000000000000	 -0.048828125000	
1987.000000000000	 -0.028320312500	
1988.000000000000	 -0.031250000000	
1989.000000000000	 -0.054687500000	
1990.000000000000	 -0.058593750000	
1991.000000000000	 -0.096679687500	
1992.000000000000	 -0.116210937500	
1993.000000000000	 -0.118164062500	
1994.000000000000	 -0.135742187500	
1995.000000000000	 -0.137695312500	
1996.000000000000	 -0.156250000000	
1997.000000000000	 -0.156250000000	
1998.000000000000	 -0.139648437500	
1999.000000000000	 -0.114257812500	
2000.000000000000	 -0.098632812500	
2001.000000000000	 -0.093750000000	
2002.000000000000	 -0.083007812500	
2003.000000000000	 -0.074218750000	
2004.000000000000	 -0.082031250000	
2005.000000000000	 -0.088867187500	
2006.000000000000	 -0.091796875000	
2007.000000000000	 -0.085937500000	
2008.000000000000	 -0.087890625000	
2009.000000000000	 -0.092773437500	
2010.000000000000	 -0.087890625000	
2011.000000000000	 -0.091796875000	
2012.000000000000	 -0.098632812500	
2013.000000000000	 -0.109375000000	
2014.000000000000	 -0.098632812500	
2015.000000000000	 -0.095703125000	
2016.000000000000	 -0.052734375000	


==> results_quantile_male_3_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005992271957	
1978.000000000000	  0.014017613320	
1979.000000000000	  0.016358368133	
1980.000000000000	 -0.023769319280	
1981.000000000000	 -0.046398941223	
1982.000000000000	 -0.059760330385	
1983.000000000000	 -0.072594468720	
1984.000000000000	 -0.067531845580	
1985.000000000000	 -0.054550238487	
1986.000000000000	 -0.049493146879	
1987.000000000000	 -0.050586455882	
1988.000000000000	 -0.047867428546	
1989.000000000000	 -0.071970251300	
1990.000000000000	 -0.074774769337	
1991.000000000000	 -0.101535024118	
1992.000000000000	 -0.115927104900	
1993.000000000000	 -0.113740423039	
1994.000000000000	 -0.123065769811	
1995.000000000000	 -0.131134983132	
1996.000000000000	 -0.141523509279	
1997.000000000000	 -0.142718409458	
1998.000000000000	 -0.119264116303	
1999.000000000000	 -0.105954078926	
2000.000000000000	 -0.095374153111	
2001.000000000000	 -0.085993214206	
2002.000000000000	 -0.100613338734	
2003.000000000000	 -0.083462795582	
2004.000000000000	 -0.091617081554	
2005.000000000000	 -0.093143861215	
2006.000000000000	 -0.088391226618	
2007.000000000000	 -0.093581527365	
2008.000000000000	 -0.099702430598	
2009.000000000000	 -0.090558298939	
2010.000000000000	 -0.085640093635	
2011.000000000000	 -0.088759177220	
2012.000000000000	 -0.090807460390	
2013.000000000000	 -0.112936113273	
2014.000000000000	 -0.097612339573	
2015.000000000000	 -0.094120539617	
2016.000000000000	 -0.068167433058	
2017.000000000000	 -0.067208721296	
2018.000000000000	 -0.059796201873	
2019.000000000000	 -0.066237251237	


==> results_quantile_male_3_75_2020_a.txt <==
1976.000000000000	  0.118625646876	
1977.000000000000	  0.128458316303	
1978.000000000000	  0.134550287189	
1979.000000000000	  0.122827575388	
1980.000000000000	  0.113782801198	
1981.000000000000	  0.103693921316	
1982.000000000000	  0.073829938770	
1983.000000000000	  0.080115928540	
1984.000000000000	  0.062303012386	
1985.000000000000	  0.076475958227	
1986.000000000000	  0.081822326523	
1987.000000000000	  0.092371206477	
1988.000000000000	  0.107617516535	
1989.000000000000	  0.086622124978	
1990.000000000000	  0.077218751773	
1991.000000000000	  0.051176000762	
1992.000000000000	  0.036448882718	
1993.000000000000	  0.031680663442	
1994.000000000000	  0.013721801885	
1995.000000000000	  0.019821160733	
1996.000000000000	 -0.000816912287	
1997.000000000000	 -0.016940527088	
1998.000000000000	  0.002869870061	
1999.000000000000	  0.003145600108	
2000.000000000000	  0.041699228877	
2001.000000000000	  0.017534023889	
2002.000000000000	  0.059873747822	
2003.000000000000	  0.049332873516	
2004.000000000000	  0.035229394150	
2005.000000000000	  0.045401914811	
2006.000000000000	  0.028708536590	
2007.000000000000	  0.022522375836	
2008.000000000000	 -0.000981987008	
2009.000000000000	 -0.016927643719	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.026574535727	
2012.000000000000	  0.021808344701	
2013.000000000000	  0.002416879729	
2014.000000000000	 -0.023489664849	
2015.000000000000	 -0.006428939544	
2016.000000000000	  0.027798613389	
2017.000000000000	  0.034419356469	
2018.000000000000	  0.049745959508	
2019.000000000000	  0.009853372960	


==> results_quantile_male_3_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005859375000	
1978.000000000000	  0.015625000000	
1979.000000000000	  0.017578125000	
1980.000000000000	 -0.004882812500	
1981.000000000000	 -0.040039062500	
1982.000000000000	 -0.045898437500	
1983.000000000000	 -0.049804687500	
1984.000000000000	 -0.032226562500	
1985.000000000000	 -0.037109375000	
1986.000000000000	 -0.023437500000	
1987.000000000000	  0.001953125000	
1988.000000000000	 -0.008789062500	
1989.000000000000	 -0.022460937500	
1990.000000000000	 -0.024414062500	
1991.000000000000	 -0.051757812500	
1992.000000000000	 -0.072265625000	
1993.000000000000	 -0.079101562500	
1994.000000000000	 -0.078125000000	
1995.000000000000	 -0.054687500000	
1996.000000000000	 -0.083007812500	
1997.000000000000	 -0.083984375000	
1998.000000000000	 -0.059570312500	
1999.000000000000	 -0.031250000000	
2000.000000000000	 -0.014648437500	
2001.000000000000	 -0.000976562500	
2002.000000000000	  0.014648437500	
2003.000000000000	  0.021484375000	
2004.000000000000	  0.022460937500	
2005.000000000000	  0.019531250000	
2006.000000000000	  0.019531250000	
2007.000000000000	  0.024414062500	
2008.000000000000	  0.019531250000	
2009.000000000000	  0.023437500000	
2010.000000000000	  0.042968750000	
2011.000000000000	  0.037109375000	
2012.000000000000	  0.018554687500	
2013.000000000000	  0.013671875000	
2014.000000000000	  0.022460937500	
2015.000000000000	  0.040039062500	
2016.000000000000	  0.069335937500	


==> results_quantile_male_3_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009560282183	
1978.000000000000	  0.015552576682	
1979.000000000000	  0.013515432930	
1980.000000000000	  0.020434748490	
1981.000000000000	 -0.022501983157	
1982.000000000000	 -0.023809237263	
1983.000000000000	 -0.052898457061	
1984.000000000000	 -0.017343317018	
1985.000000000000	 -0.012665536921	
1986.000000000000	 -0.028001792059	
1987.000000000000	 -0.006916896138	
1988.000000000000	 -0.000225054603	
1989.000000000000	 -0.013731316897	
1990.000000000000	 -0.020440318568	
1991.000000000000	 -0.052488293834	
1992.000000000000	 -0.059996718495	
1993.000000000000	 -0.058514325921	
1994.000000000000	 -0.065992146614	
1995.000000000000	 -0.044383949871	
1996.000000000000	 -0.062722889045	
1997.000000000000	 -0.076069399682	
1998.000000000000	 -0.034039138776	
1999.000000000000	 -0.040918040044	
2000.000000000000	 -0.010188046022	
2001.000000000000	  0.036224625911	
2002.000000000000	  0.021162923296	
2003.000000000000	  0.001417913840	
2004.000000000000	  0.008420539489	
2005.000000000000	 -0.004616587884	
2006.000000000000	 -0.003926434082	
2007.000000000000	  0.012397482659	
2008.000000000000	  0.005737132279	
2009.000000000000	  0.011158503961	
2010.000000000000	  0.036589501325	
2011.000000000000	  0.029043767678	
2012.000000000000	  0.004026524252	
2013.000000000000	  0.010348038993	
2014.000000000000	 -0.008210965906	
2015.000000000000	  0.035364071202	
2016.000000000000	  0.062298515754	
2017.000000000000	  0.071089436856	
2018.000000000000	  0.076255794926	
2019.000000000000	  0.073899218128	


==> results_quantile_male_3_90_2020_a.txt <==
1976.000000000000	  0.007655895460	
1977.000000000000	  0.009452082936	
1978.000000000000	  0.027787981305	
1979.000000000000	  0.028228054910	
1980.000000000000	  0.025237416662	
1981.000000000000	  0.030860595332	
1982.000000000000	 -0.032816362157	
1983.000000000000	 -0.004565040645	
1984.000000000000	  0.008515937554	
1985.000000000000	 -0.010358436405	
1986.000000000000	  0.001246719335	
1987.000000000000	  0.027118746540	
1988.000000000000	  0.031954227651	
1989.000000000000	  0.022854439829	
1990.000000000000	  0.000183206530	
1991.000000000000	 -0.022982632809	
1992.000000000000	 -0.022911096947	
1993.000000000000	 -0.009716117715	
1994.000000000000	 -0.000131201707	
1995.000000000000	 -0.004320358756	
1996.000000000000	 -0.033149973049	
1997.000000000000	 -0.055974033134	
1998.000000000000	 -0.015020337398	
1999.000000000000	  0.020760857258	
2000.000000000000	  0.001987594546	
2001.000000000000	  0.015783280927	
2002.000000000000	  0.036066804346	
2003.000000000000	  0.011121225899	
2004.000000000000	  0.029394279869	
2005.000000000000	  0.041024692817	
2006.000000000000	  0.022779078933	
2007.000000000000	 -0.004161559152	
2008.000000000000	  0.022204338713	
2009.000000000000	 -0.016981150869	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.003467948874	
2012.000000000000	  0.007275479997	
2013.000000000000	  0.036487214280	
2014.000000000000	 -0.005353020471	
2015.000000000000	  0.008939571018	
2016.000000000000	  0.023444182948	
2017.000000000000	  0.033541605758	
2018.000000000000	  0.023040593608	
2019.000000000000	  0.064391209164	


==> results_quantile_male_3_d9d5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.020392371885	
1978.000000000000	  0.022708648050	
1979.000000000000	  0.019841723294	
1980.000000000000	  0.040451821699	
1981.000000000000	  0.035794368096	
1982.000000000000	  0.033632720803	
1983.000000000000	  0.042813704303	
1984.000000000000	  0.069582785501	
1985.000000000000	  0.073539645047	
1986.000000000000	  0.079331468038	
1987.000000000000	  0.083645998078	
1988.000000000000	  0.078673576163	
1989.000000000000	  0.076800952401	
1990.000000000000	  0.101575710886	
1991.000000000000	  0.098658466663	
1992.000000000000	  0.117992232391	
1993.000000000000	  0.132907691875	
1994.000000000000	  0.145762768223	
1995.000000000000	  0.139317117230	
1996.000000000000	  0.143352101043	
1997.000000000000	  0.128780268702	
1998.000000000000	  0.164310742300	
1999.000000000000	  0.140427007686	
2000.000000000000	  0.137295462956	
2001.000000000000	  0.163083464047	
2002.000000000000	  0.155139694841	
2003.000000000000	  0.177528728824	
2004.000000000000	  0.168357445853	
2005.000000000000	  0.157402920448	
2006.000000000000	  0.169554769663	
2007.000000000000	  0.171686938580	
2008.000000000000	  0.147256973570	
2009.000000000000	  0.182525071711	
2010.000000000000	  0.192753223188	
2011.000000000000	  0.199104277055	
2012.000000000000	  0.193552783580	
2013.000000000000	  0.216984640993	
2014.000000000000	  0.213673216883	
2015.000000000000	  0.249658482672	
2016.000000000000	  0.229646216690	
2017.000000000000	  0.217840772004	
2018.000000000000	  0.248720738311	
2019.000000000000	  0.241923016766	


==> results_quantile_male_3_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001540047519	
1978.000000000000	  0.008542240306	
1979.000000000000	  0.006501830049	
1980.000000000000	 -0.016343353623	
1981.000000000000	 -0.054616275191	
1982.000000000000	 -0.059912423816	
1983.000000000000	 -0.069116043815	
1984.000000000000	 -0.071614025460	
1985.000000000000	 -0.064726259126	
1986.000000000000	 -0.060248309769	
1987.000000000000	 -0.049632792701	
1988.000000000000	 -0.057769645796	
1989.000000000000	 -0.074429730272	
1990.000000000000	 -0.078384803709	
1991.000000000000	 -0.108238332757	
1992.000000000000	 -0.126721074576	
1993.000000000000	 -0.137712776237	
1994.000000000000	 -0.150686508314	
1995.000000000000	 -0.138919531743	
1996.000000000000	 -0.107198512665	
1997.000000000000	 -0.094264813337	
1998.000000000000	 -0.072820323542	
1999.000000000000	 -0.048280713694	
2000.000000000000	 -0.056140293032	
2001.000000000000	 -0.000304237472	
2002.000000000000	  0.006481617023	
2003.000000000000	  0.007257391428	
2004.000000000000	 -0.008524595295	
2005.000000000000	 -0.002796127523	
2006.000000000000	 -0.000869825157	
2007.000000000000	  0.010555847466	
2008.000000000000	 -0.003107319173	
2009.000000000000	 -0.008373703453	
2010.000000000000	  0.003110235946	
2011.000000000000	 -0.015998621549	
2012.000000000000	 -0.006868648439	
2013.000000000000	 -0.015524671701	
2014.000000000000	 -0.008745179561	
2015.000000000000	 -0.002216577305	
2016.000000000000	  0.035736069455	
2017.000000000000	  0.064124622748	
2018.000000000000	  0.059172415816	
2019.000000000000	  0.065275846229	


==> results_quantile_male_3_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001540047519	
1978.000000000000	  0.008542240306	
1979.000000000000	  0.006501830049	
1980.000000000000	 -0.016343353623	
1981.000000000000	 -0.054616275191	
1982.000000000000	 -0.059912423816	
1983.000000000000	 -0.069116043815	
1984.000000000000	 -0.071614025460	
1985.000000000000	 -0.064726259126	
1986.000000000000	 -0.060248309769	
1987.000000000000	 -0.049632792701	
1988.000000000000	 -0.057769645796	
1989.000000000000	 -0.074429730272	
1990.000000000000	 -0.078384803709	
1991.000000000000	 -0.108238332757	
1992.000000000000	 -0.126721074576	
1993.000000000000	 -0.137712776237	
1994.000000000000	 -0.150686508314	
1995.000000000000	 -0.138919531743	
1996.000000000000	 -0.107198512665	
1997.000000000000	 -0.094264813337	
1998.000000000000	 -0.072820323542	
1999.000000000000	 -0.048280713694	
2000.000000000000	 -0.056140293032	
2001.000000000000	 -0.000304237472	
2002.000000000000	  0.006481617023	
2003.000000000000	  0.007257391428	
2004.000000000000	 -0.008524595295	
2005.000000000000	 -0.002796127523	
2006.000000000000	 -0.000869825157	
2007.000000000000	  0.010555847466	
2008.000000000000	 -0.003107319173	
2009.000000000000	 -0.008373703453	
2010.000000000000	  0.003110235946	
2011.000000000000	 -0.015998621549	
2012.000000000000	 -0.006868648439	
2013.000000000000	 -0.015524671701	
2014.000000000000	 -0.008745179561	
2015.000000000000	 -0.002216577305	
2016.000000000000	  0.035736069455	
2017.000000000000	  0.064124622748	
2018.000000000000	  0.059172415816	
2019.000000000000	  0.065275846229	


==> results_quantile_male_3_q3q1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009461343591	
1978.000000000000	 -0.007253758583	
1979.000000000000	  0.005301479250	
1980.000000000000	  0.059696623376	
1981.000000000000	  0.017271468556	
1982.000000000000	  0.036841011554	
1983.000000000000	  0.045134905071	
1984.000000000000	  0.085763982410	
1985.000000000000	  0.112707798161	
1986.000000000000	  0.098830518993	
1987.000000000000	  0.100400725766	
1988.000000000000	  0.116790808934	
1989.000000000000	  0.108333833585	
1990.000000000000	  0.116270514506	
1991.000000000000	  0.105371005644	
1992.000000000000	  0.130722632590	
1993.000000000000	  0.149015473700	
1994.000000000000	  0.152520492042	
1995.000000000000	  0.124794815094	
1996.000000000000	  0.135673511039	
1997.000000000000	  0.129939466210	
1998.000000000000	  0.153118676616	
1999.000000000000	  0.128865909203	
2000.000000000000	  0.124119685094	
2001.000000000000	  0.100676230136	
2002.000000000000	  0.096282899832	
2003.000000000000	  0.100908013924	
2004.000000000000	  0.119819236248	
2005.000000000000	  0.107035098209	
2006.000000000000	  0.107252268509	
2007.000000000000	  0.089625865892	
2008.000000000000	  0.080757424024	
2009.000000000000	  0.123570878208	
2010.000000000000	  0.125794781554	
2011.000000000000	  0.136102714808	
2012.000000000000	  0.166343579689	
2013.000000000000	  0.138903062395	
2014.000000000000	  0.150955910891	
2015.000000000000	  0.169210732798	
2016.000000000000	  0.124316610982	
2017.000000000000	  0.114398593129	
2018.000000000000	  0.090298757902	
2019.000000000000	  0.075373505994	


==> results_quantile_male_4_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.012070001225	
1978.000000000000	 -0.025886862065	
1979.000000000000	 -0.012165853628	
1980.000000000000	 -0.007680050148	
1981.000000000000	 -0.017621651897	
1982.000000000000	 -0.019640714861	
1983.000000000000	 -0.026412314203	
1984.000000000000	 -0.017380403099	
1985.000000000000	 -0.004098983278	
1986.000000000000	  0.001585341566	
1987.000000000000	  0.006192531193	
1988.000000000000	 -0.002076035333	
1989.000000000000	  0.006640430151	
1990.000000000000	  0.008399998651	
1991.000000000000	  0.009406442590	
1992.000000000000	  0.021173456005	
1993.000000000000	  0.022976002516	
1994.000000000000	  0.042777022563	
1995.000000000000	  0.026921859789	
1996.000000000000	  0.042593161996	
1997.000000000000	  0.032493718666	
1998.000000000000	  0.049325703290	
1999.000000000000	  0.062298199460	
2000.000000000000	  0.047123529429	
2001.000000000000	  0.109792236930	
2002.000000000000	  0.103922990210	
2003.000000000000	  0.095717992957	
2004.000000000000	  0.088671711176	
2005.000000000000	  0.073257832266	
2006.000000000000	  0.055477919669	
2007.000000000000	  0.047658882687	
2008.000000000000	  0.037851013390	
2009.000000000000	  0.021456634503	
2010.000000000000	 -0.009549582651	
2011.000000000000	 -0.025991877285	
2012.000000000000	 -0.033465371637	
2013.000000000000	 -0.044139915914	
2014.000000000000	 -0.042450166320	
2015.000000000000	 -0.074557028379	
2016.000000000000	 -0.071205728756	


==> results_quantile_male_4_25_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000524202009	
1978.000000000000	 -0.002863478501	
1979.000000000000	  0.030207728835	
1980.000000000000	  0.033638417491	
1981.000000000000	  0.039558831861	
1982.000000000000	  0.041413452499	
1983.000000000000	  0.038066258383	
1984.000000000000	  0.051055438011	
1985.000000000000	  0.057729775390	
1986.000000000000	  0.066286542752	
1987.000000000000	  0.062752995320	
1988.000000000000	  0.072520322604	
1989.000000000000	  0.078130838245	
1990.000000000000	  0.084884705841	
1991.000000000000	  0.079307154846	
1992.000000000000	  0.090588830340	
1993.000000000000	  0.086618519338	
1994.000000000000	  0.099139886292	
1995.000000000000	  0.110074673864	
1996.000000000000	  0.110152720924	
1997.000000000000	  0.109318272178	
1998.000000000000	  0.114414083496	
1999.000000000000	  0.130376971002	
2000.000000000000	  0.128104074620	
2001.000000000000	  0.143961467401	
2002.000000000000	  0.110797817446	
2003.000000000000	  0.107632868436	
2004.000000000000	  0.099323384278	
2005.000000000000	  0.085281371822	
2006.000000000000	  0.077950057258	
2007.000000000000	  0.078262688322	
2008.000000000000	  0.064268785456	
2009.000000000000	  0.043627177282	
2010.000000000000	  0.028003031945	
2011.000000000000	  0.036254155060	
2012.000000000000	  0.017888476904	
2013.000000000000	  0.004591054394	
2014.000000000000	 -0.010944993313	
2015.000000000000	 -0.017142151531	
2016.000000000000	 -0.019602980765	
2017.000000000000	 -0.005616505467	
2018.000000000000	 -0.009216654315	
2019.000000000000	 -0.009515535922	


==> results_quantile_male_4_25_2020_a.txt <==
1976.000000000000	 -0.072650853900	
1977.000000000000	 -0.074010839619	
1978.000000000000	 -0.080079840826	
1979.000000000000	  0.005719848906	
1980.000000000000	  0.014620401561	
1981.000000000000	  0.029980279743	
1982.000000000000	  0.034791893475	
1983.000000000000	  0.026107958422	
1984.000000000000	  0.059806987630	
1985.000000000000	  0.077122837954	
1986.000000000000	  0.099322450363	
1987.000000000000	  0.090155041679	
1988.000000000000	  0.115495321579	
1989.000000000000	  0.130051200846	
1990.000000000000	  0.147573383764	
1991.000000000000	  0.133103027724	
1992.000000000000	  0.162372121145	
1993.000000000000	  0.152071576364	
1994.000000000000	  0.184556915916	
1995.000000000000	  0.212926045939	
1996.000000000000	  0.213128530640	
1997.000000000000	  0.210963643137	
1998.000000000000	  0.224184177408	
1999.000000000000	  0.265598171805	
2000.000000000000	  0.259701386652	
2001.000000000000	  0.300841686332	
2002.000000000000	  0.214802164169	
2003.000000000000	  0.206591044438	
2004.000000000000	  0.185032981699	
2005.000000000000	  0.148602490980	
2006.000000000000	  0.129582184025	
2007.000000000000	  0.130393271687	
2008.000000000000	  0.094087596124	
2009.000000000000	  0.040535164277	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.021406651291	
2012.000000000000	 -0.026241124960	
2013.000000000000	 -0.060739857167	
2014.000000000000	 -0.101046461622	
2015.000000000000	 -0.117124321948	
2016.000000000000	 -0.123508678664	
2017.000000000000	 -0.087222273127	
2018.000000000000	 -0.096562472022	
2019.000000000000	 -0.097337888197	


==> results_quantile_male_4_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.001622660248	
1978.000000000000	 -0.004458093129	
1979.000000000000	  0.000165547700	
1980.000000000000	  0.003684098879	
1981.000000000000	  0.000112471333	
1982.000000000000	  0.005321087599	
1983.000000000000	  0.008299901949	
1984.000000000000	  0.011446847843	
1985.000000000000	  0.020122032327	
1986.000000000000	  0.023344627027	
1987.000000000000	  0.026521108136	
1988.000000000000	  0.026256221621	
1989.000000000000	  0.026489311006	
1990.000000000000	  0.026841165580	
1991.000000000000	  0.026516109822	
1992.000000000000	  0.036501883460	
1993.000000000000	  0.051175534958	
1994.000000000000	  0.061730666971	
1995.000000000000	  0.060086900456	
1996.000000000000	  0.064895830107	
1997.000000000000	  0.060537437045	
1998.000000000000	  0.064932327552	
1999.000000000000	  0.072573743966	
2000.000000000000	  0.067897703877	
2001.000000000000	  0.105519833868	
2002.000000000000	  0.108263190881	
2003.000000000000	  0.105555116462	
2004.000000000000	  0.104809502482	
2005.000000000000	  0.093474019984	
2006.000000000000	  0.083755431347	
2007.000000000000	  0.079643882992	
2008.000000000000	  0.079188706353	
2009.000000000000	  0.077799621953	
2010.000000000000	  0.064460014633	
2011.000000000000	  0.064970072392	
2012.000000000000	  0.062448482405	
2013.000000000000	  0.062240553835	
2014.000000000000	  0.056012844796	
2015.000000000000	  0.039460008524	
2016.000000000000	  0.040876638564	


==> results_quantile_male_4_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000466569283	
1978.000000000000	  0.002334096856	
1979.000000000000	  0.008867440473	
1980.000000000000	  0.008827860587	
1981.000000000000	  0.008871997519	
1982.000000000000	  0.008902058161	
1983.000000000000	  0.008684836790	
1984.000000000000	  0.008890760254	
1985.000000000000	  0.008882490041	
1986.000000000000	  0.008875787857	
1987.000000000000	  0.008879781319	
1988.000000000000	  0.011445656916	
1989.000000000000	  0.009165217862	
1990.000000000000	  0.023852519463	
1991.000000000000	  0.018538784716	
1992.000000000000	  0.034842966004	
1993.000000000000	  0.037567916616	
1994.000000000000	  0.048857213060	
1995.000000000000	  0.053501791990	
1996.000000000000	  0.051803656128	
1997.000000000000	  0.049009654501	
1998.000000000000	  0.056253225903	
1999.000000000000	  0.058292369204	
2000.000000000000	  0.065959392457	
2001.000000000000	  0.064898327828	
2002.000000000000	  0.062068970408	
2003.000000000000	  0.058901567523	
2004.000000000000	  0.056499351975	
2005.000000000000	  0.053398487533	
2006.000000000000	  0.045320336405	
2007.000000000000	  0.047146087387	
2008.000000000000	  0.049146600293	
2009.000000000000	  0.037690477487	
2010.000000000000	  0.035407404822	
2011.000000000000	  0.035738492397	
2012.000000000000	  0.032728093615	
2013.000000000000	  0.035167456005	
2014.000000000000	  0.032952176161	
2015.000000000000	  0.027962999933	
2016.000000000000	  0.036189559775	
2017.000000000000	  0.037420435703	
2018.000000000000	  0.037694893267	
2019.000000000000	  0.037584302694	


==> results_quantile_male_4_50_2020_a.txt <==
1976.000000000000	 -0.035407404822	
1977.000000000000	 -0.035873974105	
1978.000000000000	 -0.033073307966	
1979.000000000000	 -0.026539964349	
1980.000000000000	 -0.026579544235	
1981.000000000000	 -0.026535407303	
1982.000000000000	 -0.026505346661	
1983.000000000000	 -0.026722568032	
1984.000000000000	 -0.026516644568	
1985.000000000000	 -0.026524914780	
1986.000000000000	 -0.026531616965	
1987.000000000000	 -0.026527623503	
1988.000000000000	 -0.023961747906	
1989.000000000000	 -0.026242186959	
1990.000000000000	 -0.011554885359	
1991.000000000000	 -0.016868620106	
1992.000000000000	 -0.000564438818	
1993.000000000000	  0.002160511794	
1994.000000000000	  0.013449808238	
1995.000000000000	  0.018094387168	
1996.000000000000	  0.016396251306	
1997.000000000000	  0.013602249679	
1998.000000000000	  0.020845821081	
1999.000000000000	  0.022884964383	
2000.000000000000	  0.030551987635	
2001.000000000000	  0.029490923006	
2002.000000000000	  0.026661565586	
2003.000000000000	  0.023494162701	
2004.000000000000	  0.021091947153	
2005.000000000000	  0.017991082711	
2006.000000000000	  0.009912931583	
2007.000000000000	  0.011738682565	
2008.000000000000	  0.013739195471	
2009.000000000000	  0.002283072665	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.000331087575	
2012.000000000000	 -0.002679311207	
2013.000000000000	 -0.000239948817	
2014.000000000000	 -0.002455228661	
2015.000000000000	 -0.007444404889	
2016.000000000000	  0.000782154953	
2017.000000000000	  0.002013030881	
2018.000000000000	  0.002287488446	
2019.000000000000	  0.002176897872	


==> results_quantile_male_4_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.000693789013	
1978.000000000000	  0.000403962586	
1979.000000000000	  0.004527254091	
1980.000000000000	  0.007058283932	
1981.000000000000	  0.007060403685	
1982.000000000000	  0.014170457989	
1983.000000000000	  0.020631925654	
1984.000000000000	  0.025071581990	
1985.000000000000	  0.031522614615	
1986.000000000000	  0.032073330788	
1987.000000000000	  0.031765966242	
1988.000000000000	  0.032200064131	
1989.000000000000	  0.031932314973	
1990.000000000000	  0.038660498433	
1991.000000000000	  0.042329851886	
1992.000000000000	  0.052957038400	
1993.000000000000	  0.062888350276	
1994.000000000000	  0.073083200119	
1995.000000000000	  0.072364640948	
1996.000000000000	  0.075512219933	
1997.000000000000	  0.072986606616	
1998.000000000000	  0.077702329427	
1999.000000000000	  0.087390544017	
2000.000000000000	  0.080347674005	
2001.000000000000	  0.101360736492	
2002.000000000000	  0.102117355708	
2003.000000000000	  0.102584151121	
2004.000000000000	  0.103584653296	
2005.000000000000	  0.099510376297	
2006.000000000000	  0.093471176469	
2007.000000000000	  0.092799281768	
2008.000000000000	  0.092637085491	
2009.000000000000	  0.094838639137	
2010.000000000000	  0.091996532753	
2011.000000000000	  0.092897349934	
2012.000000000000	  0.091018574199	
2013.000000000000	  0.092582750260	
2014.000000000000	  0.086537774773	
2015.000000000000	  0.076039664914	
2016.000000000000	  0.077663030710	


==> results_quantile_male_4_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.005412532209	
1978.000000000000	  0.003556507808	
1979.000000000000	  0.012052389085	
1980.000000000000	  0.025732679481	
1981.000000000000	  0.024556566324	
1982.000000000000	  0.027940684855	
1983.000000000000	  0.030379776994	
1984.000000000000	  0.039585850153	
1985.000000000000	  0.041636946350	
1986.000000000000	  0.043892381081	
1987.000000000000	  0.058381164191	
1988.000000000000	  0.058676734951	
1989.000000000000	  0.062475761628	
1990.000000000000	  0.067469172218	
1991.000000000000	  0.065698874491	
1992.000000000000	  0.075071861524	
1993.000000000000	  0.075220538106	
1994.000000000000	  0.080906165013	
1995.000000000000	  0.087948136368	
1996.000000000000	  0.080947529458	
1997.000000000000	  0.077566452486	
1998.000000000000	  0.082077461625	
1999.000000000000	  0.091726536665	
2000.000000000000	  0.088515276752	
2001.000000000000	  0.123040139820	
2002.000000000000	  0.137636155189	
2003.000000000000	  0.131736730446	
2004.000000000000	  0.138380659815	
2005.000000000000	  0.121626232700	
2006.000000000000	  0.114068092422	
2007.000000000000	  0.117514381280	
2008.000000000000	  0.122302965401	
2009.000000000000	  0.122307678168	
2010.000000000000	  0.108493355573	
2011.000000000000	  0.110597307311	
2012.000000000000	  0.110443997850	
2013.000000000000	  0.114278554504	
2014.000000000000	  0.111193785693	
2015.000000000000	  0.103489396136	
2016.000000000000	  0.110672251479	
2017.000000000000	  0.115160107760	
2018.000000000000	  0.117104754900	
2019.000000000000	  0.119899071761	


==> results_quantile_male_4_75_2020_a.txt <==
1976.000000000000	 -0.078472288208	
1977.000000000000	 -0.078170930175	
1978.000000000000	 -0.070992843595	
1979.000000000000	 -0.055792316669	
1980.000000000000	 -0.055689786041	
1981.000000000000	 -0.055905192283	
1982.000000000000	 -0.055689115037	
1983.000000000000	 -0.046967407370	
1984.000000000000	 -0.046803104922	
1985.000000000000	 -0.047271627870	
1986.000000000000	 -0.046451479616	
1987.000000000000	 -0.040666907802	
1988.000000000000	 -0.037940831431	
1989.000000000000	 -0.033663189632	
1990.000000000000	 -0.023120261457	
1991.000000000000	 -0.022770349553	
1992.000000000000	 -0.017199142579	
1993.000000000000	 -0.007508987205	
1994.000000000000	  0.000156021537	
1995.000000000000	 -0.004104067208	
1996.000000000000	  0.003116721006	
1997.000000000000	  0.004148109298	
1998.000000000000	  0.005944514699	
1999.000000000000	  0.009113158378	
2000.000000000000	  0.007940259175	
2001.000000000000	  0.008992492046	
2002.000000000000	  0.009465518795	
2003.000000000000	  0.016931050624	
2004.000000000000	  0.012656428467	
2005.000000000000	  0.007059929647	
2006.000000000000	 -0.003310463290	
2007.000000000000	  0.008627051968	
2008.000000000000	  0.008459060054	
2009.000000000000	  0.006630038006	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.006370088164	
2012.000000000000	  0.006299666818	
2013.000000000000	  0.007222518646	
2014.000000000000	  0.006948992068	
2015.000000000000	  0.007640924125	
2016.000000000000	  0.007134258092	
2017.000000000000	  0.006309407682	
2018.000000000000	  0.008994904077	
2019.000000000000	  0.007950313467	


==> results_quantile_male_4_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001484117682	
1978.000000000000	  0.005054797213	
1979.000000000000	  0.009138369844	
1980.000000000000	  0.014079549509	
1981.000000000000	  0.017154086931	
1982.000000000000	  0.022568110268	
1983.000000000000	  0.031417404371	
1984.000000000000	  0.031621493178	
1985.000000000000	  0.038442899106	
1986.000000000000	  0.041655289681	
1987.000000000000	  0.044352722583	
1988.000000000000	  0.044949419667	
1989.000000000000	  0.048672733218	
1990.000000000000	  0.054770753664	
1991.000000000000	  0.058278651080	
1992.000000000000	  0.066910842068	
1993.000000000000	  0.080577537699	
1994.000000000000	  0.089080165484	
1995.000000000000	  0.089270424503	
1996.000000000000	  0.089314737902	
1997.000000000000	  0.088986058875	
1998.000000000000	  0.094289575058	
1999.000000000000	  0.104456859264	
2000.000000000000	  0.098607754071	
2001.000000000000	  0.124129060328	
2002.000000000000	  0.129643238225	
2003.000000000000	  0.131892693863	
2004.000000000000	  0.131655474266	
2005.000000000000	  0.124079413285	
2006.000000000000	  0.123707055479	
2007.000000000000	  0.123410213083	
2008.000000000000	  0.124907639198	
2009.000000000000	  0.128392672138	
2010.000000000000	  0.118663876339	
2011.000000000000	  0.122309680282	
2012.000000000000	  0.119662484950	
2013.000000000000	  0.123040065528	
2014.000000000000	  0.118833561916	
2015.000000000000	  0.109131929601	
2016.000000000000	  0.112342857096	


==> results_quantile_male_4_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.004558092880	
1978.000000000000	  0.006430997282	
1979.000000000000	  0.016775277461	
1980.000000000000	  0.003598473902	
1981.000000000000	  0.003773930814	
1982.000000000000	  0.007036461895	
1983.000000000000	  0.042255614941	
1984.000000000000	  0.027910898123	
1985.000000000000	  0.030623137142	
1986.000000000000	  0.045869108206	
1987.000000000000	  0.052336172596	
1988.000000000000	  0.054309119696	
1989.000000000000	  0.054970332304	
1990.000000000000	  0.058528843608	
1991.000000000000	  0.056947440296	
1992.000000000000	  0.061865603883	
1993.000000000000	  0.074446169051	
1994.000000000000	  0.080651819978	
1995.000000000000	  0.094245435350	
1996.000000000000	  0.085808833322	
1997.000000000000	  0.085101901360	
1998.000000000000	  0.087473571064	
1999.000000000000	  0.105056474924	
2000.000000000000	  0.095591263898	
2001.000000000000	  0.152569748619	
2002.000000000000	  0.140078765929	
2003.000000000000	  0.160516352252	
2004.000000000000	  0.161408244389	
2005.000000000000	  0.153616489374	
2006.000000000000	  0.151852783683	
2007.000000000000	  0.156782388985	
2008.000000000000	  0.140980545234	
2009.000000000000	  0.159507020101	
2010.000000000000	  0.133291605222	
2011.000000000000	  0.154092147346	
2012.000000000000	  0.154890135626	
2013.000000000000	  0.147068214689	
2014.000000000000	  0.157231658506	
2015.000000000000	  0.131472409126	
2016.000000000000	  0.157587344812	
2017.000000000000	  0.161954698979	
2018.000000000000	  0.164764298889	
2019.000000000000	  0.164760455831	


==> results_quantile_male_4_90_2020_a.txt <==
1976.000000000000	 -0.085761844563	
1977.000000000000	 -0.083366805500	
1978.000000000000	 -0.080857403129	
1979.000000000000	 -0.068492489237	
1980.000000000000	 -0.067987130499	
1981.000000000000	 -0.067481449394	
1982.000000000000	 -0.061663827355	
1983.000000000000	 -0.052570507643	
1984.000000000000	 -0.049534494456	
1985.000000000000	 -0.052738481965	
1986.000000000000	 -0.049639417488	
1987.000000000000	 -0.044687953130	
1988.000000000000	 -0.033936272039	
1989.000000000000	 -0.035864648821	
1990.000000000000	 -0.023083506163	
1991.000000000000	 -0.028230890498	
1992.000000000000	 -0.030489352673	
1993.000000000000	 -0.014007326831	
1994.000000000000	 -0.011063910395	
1995.000000000000	 -0.003973662482	
1996.000000000000	 -0.013094535562	
1997.000000000000	 -0.013123892282	
1998.000000000000	 -0.009694787775	
1999.000000000000	 -0.005304552440	
2000.000000000000	 -0.005506443678	
2001.000000000000	  0.001859361786	
2002.000000000000	  0.019479422876	
2003.000000000000	  0.004325279483	
2004.000000000000	  0.004484739635	
2005.000000000000	  0.000631843269	
2006.000000000000	 -0.004929680381	
2007.000000000000	 -0.000024928123	
2008.000000000000	 -0.000244650257	
2009.000000000000	 -0.001274861251	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.000405280690	
2012.000000000000	  0.000249404179	
2013.000000000000	  0.003152433878	
2014.000000000000	  0.002266500565	
2015.000000000000	  0.021275498173	
2016.000000000000	  0.002388802663	
2017.000000000000	  0.003454432003	
2018.000000000000	  0.034006028848	
2019.000000000000	  0.003568952775	


==> results_quantile_male_4_d9d5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.000856941189	
1978.000000000000	  0.005844513273	
1979.000000000000	  0.009137504799	
1980.000000000000	  0.003029805526	
1981.000000000000	  0.011192869855	
1982.000000000000	  0.026183037610	
1983.000000000000	  0.036033376114	
1984.000000000000	  0.026918103553	
1985.000000000000	  0.018969978888	
1986.000000000000	  0.017249804606	
1987.000000000000	  0.022872492721	
1988.000000000000	  0.035533941424	
1989.000000000000	  0.030149522622	
1990.000000000000	  0.030932625631	
1991.000000000000	  0.035409655531	
1992.000000000000	  0.019116495649	
1993.000000000000	  0.014259754553	
1994.000000000000	  0.026433476956	
1995.000000000000	  0.038038328925	
1996.000000000000	  0.029793260312	
1997.000000000000	  0.034654670941	
1998.000000000000	  0.033448709406	
1999.000000000000	  0.039221135851	
2000.000000000000	  0.048360001103	
2001.000000000000	  0.034423465513	
2002.000000000000	  0.042930116997	
2003.000000000000	  0.043094300334	
2004.000000000000	  0.049174396466	
2005.000000000000	  0.062536204231	
2006.000000000000	  0.062539809939	
2007.000000000000	  0.070362699969	
2008.000000000000	  0.071054746588	
2009.000000000000	  0.073296852743	
2010.000000000000	  0.060313645489	
2011.000000000000	  0.074090990062	
2012.000000000000	  0.084132164145	
2013.000000000000	  0.082900034431	
2014.000000000000	  0.080577386664	
2015.000000000000	  0.088531376496	
2016.000000000000	  0.092156880417	
2017.000000000000	  0.084474431308	
2018.000000000000	  0.086864761059	
2019.000000000000	  0.085657352419	


==> results_quantile_male_4_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.002611269027	
1978.000000000000	 -0.006051521263	
1979.000000000000	 -0.001574269737	
1980.000000000000	 -0.000650049121	
1981.000000000000	 -0.003826132567	
1982.000000000000	 -0.000084887548	
1983.000000000000	  0.002559444292	
1984.000000000000	  0.004574664525	
1985.000000000000	  0.012745996152	
1986.000000000000	  0.018363016472	
1987.000000000000	  0.024083407755	
1988.000000000000	  0.024605290476	
1989.000000000000	  0.031049502505	
1990.000000000000	  0.032266913125	
1991.000000000000	  0.032842232450	
1992.000000000000	  0.041643826420	
1993.000000000000	  0.053782472563	
1994.000000000000	  0.060739357005	
1995.000000000000	  0.062220504141	
1996.000000000000	  0.062452500438	
1997.000000000000	  0.056832059456	
1998.000000000000	  0.062168812111	
1999.000000000000	  0.070262146987	
2000.000000000000	  0.063998736233	
2001.000000000000	  0.092443784774	
2002.000000000000	  0.091614301582	
2003.000000000000	  0.089620906957	
2004.000000000000	  0.087885198791	
2005.000000000000	  0.081087485624	
2006.000000000000	  0.073010313900	
2007.000000000000	  0.071800400487	
2008.000000000000	  0.070131149574	
2009.000000000000	  0.070806113013	
2010.000000000000	  0.056664983086	
2011.000000000000	  0.054803588977	
2012.000000000000	  0.049378705056	
2013.000000000000	  0.052426348695	
2014.000000000000	  0.048220713662	
2015.000000000000	  0.035669618251	
2016.000000000000	  0.036956966667	
2017.000000000000	  0.038427465924	
2018.000000000000	  0.037305557646	
2019.000000000000	  0.035433070720	


==> results_quantile_male_4_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.002611269027	
1978.000000000000	 -0.006051521263	
1979.000000000000	 -0.001574269737	
1980.000000000000	 -0.000650049121	
1981.000000000000	 -0.003826132567	
1982.000000000000	 -0.000084887548	
1983.000000000000	  0.002559444292	
1984.000000000000	  0.004574664525	
1985.000000000000	  0.012745996152	
1986.000000000000	  0.018363016472	
1987.000000000000	  0.024083407755	
1988.000000000000	  0.024605290476	
1989.000000000000	  0.031049502505	
1990.000000000000	  0.032266913125	
1991.000000000000	  0.032842232450	
1992.000000000000	  0.041643826420	
1993.000000000000	  0.053782472563	
1994.000000000000	  0.060739357005	
1995.000000000000	  0.062220504141	
1996.000000000000	  0.062452500438	
1997.000000000000	  0.056832059456	
1998.000000000000	  0.062168812111	
1999.000000000000	  0.070262146987	
2000.000000000000	  0.063998736233	
2001.000000000000	  0.092443784774	
2002.000000000000	  0.091614301582	
2003.000000000000	  0.089620906957	
2004.000000000000	  0.087885198791	
2005.000000000000	  0.081087485624	
2006.000000000000	  0.073010313900	
2007.000000000000	  0.071800400487	
2008.000000000000	  0.070131149574	
2009.000000000000	  0.070806113013	
2010.000000000000	  0.056664983086	
2011.000000000000	  0.054803588977	
2012.000000000000	  0.049378705056	
2013.000000000000	  0.052426348695	
2014.000000000000	  0.048220713662	
2015.000000000000	  0.035669618251	
2016.000000000000	  0.036956966667	
2017.000000000000	  0.038427465924	
2018.000000000000	  0.037305557646	
2019.000000000000	  0.035433070720	


==> results_quantile_male_4_q3q1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	 -0.012276431370	
1978.000000000000	  0.023344206835	
1979.000000000000	  0.008629466467	
1980.000000000000	 -0.006074520312	
1981.000000000000	  0.012279088500	
1982.000000000000	  0.020344318038	
1983.000000000000	  0.043421782500	
1984.000000000000	  0.027401978765	
1985.000000000000	  0.012006187980	
1986.000000000000	  0.016692237392	
1987.000000000000	  0.015052363187	
1988.000000000000	  0.014851703753	
1989.000000000000	  0.000518531773	
1990.000000000000	 -0.000641954922	
1991.000000000000	  0.020232388483	
1992.000000000000	 -0.008643902443	
1993.000000000000	 -0.023107142714	
1994.000000000000	 -0.031592690562	
1995.000000000000	 -0.022398106056	
1996.000000000000	 -0.038147701067	
1997.000000000000	 -0.029442137780	
1998.000000000000	 -0.036753238350	
1999.000000000000	 -0.050149431431	
2000.000000000000	 -0.017715691059	
2001.000000000000	 -0.054729669487	
2002.000000000000	 -0.044596831222	
2003.000000000000	 -0.030885449528	
2004.000000000000	 -0.023356293221	
2005.000000000000	 -0.001477646086	
2006.000000000000	  0.004089021518	
2007.000000000000	  0.023837789473	
2008.000000000000	  0.043746457865	
2009.000000000000	  0.073774914111	
2010.000000000000	  0.123016155552	
2011.000000000000	  0.133586824565	
2012.000000000000	  0.162885963591	
2013.000000000000	  0.165919081725	
2014.000000000000	  0.162899209742	
2015.000000000000	  0.202675775103	
2016.000000000000	  0.205712544085	
2017.000000000000	  0.171442809217	
2018.000000000000	  0.210700037727	
2019.000000000000	  0.202910550611	


==> results_quantile_male_50_2021.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	0.007972712753863215	0.015034505407893209	-0.004920572845624086	0.00043848275322705757	0.018525128069359395
1978.0	-0.015528522564703365	0.028782637514276156	-0.004607602187958792	0.0003738681482753649	0.009020380909889363
1979.0	0.0012665907692847634	0.029294869524476012	0.00011689751881666448	0.0002630590897956578	0.0309414169023731
1980.0	0.005503493941193356	0.021391814822204105	-0.02532683787169893	0.002913087328527365	0.0044815582202258975
1981.0	-0.004366710436327224	-0.012557065051134285	-0.05425561504336698	0.010054425937312452	-0.06112496459351603
1982.0	-0.009842044896247964	-0.026055601902525077	-0.06750891490627395	0.006232254235599704	-0.09717430746944729
1983.0	-0.01309080162253139	-0.05868921204768317	-0.09114639494010149	0.010000562391895174	-0.15292584621842087
1984.0	-0.010258941248846656	-0.041201986591011194	-0.10218264843895278	0.020835049597051472	-0.13280852668175916
1985.0	-0.011741511662017886	-0.024852077551737024	-0.10490974004259727	0.028957462781240225	-0.11254586647511196
1986.0	-0.012721790660723474	-0.018967521582003547	-0.09822115628538972	0.029428968611396305	-0.10048149991672044
1987.0	-0.00586821700160819	-0.007734007559161239	-0.09619583181123978	0.03257301916315066	-0.07722503720885855
1988.0	-0.014746150397037808	-0.01568579580303287	-0.10723377400463252	0.036093770982340304	-0.1015719492223629
1989.0	-0.01672632227310882	5.226839180275896e-05	-0.12952829825828635	0.0487926763369654	-0.09740967580262702
1990.0	-0.011784082784039208	-0.0046652050110988505	-0.12852649345250214	0.047933972070348885	-0.0970418091772913
1991.0	-0.015943782064584813	-0.007330181889584876	-0.17125503629159136	0.05131555692270091	-0.14321344332306013
1992.0	-0.012501105994854975	-0.03766929294388303	-0.16967232470946075	0.047861057020886194	-0.17198166662731257
1993.0	-0.012286390764744349	-0.04695511258639304	-0.18066237759220066	0.06009075892778805	-0.17981312201555003
1994.0	-0.01638470459319396	-0.04036163030466716	-0.2049062718104368	0.07175612268049006	-0.18989648402780787
1995.0	-0.016783952991455527	-0.029591400730934157	-0.2016155061199125	0.07225079542814768	-0.17574006441415452
1996.0	-0.01382559297575426	-0.016674350783025465	-0.21469595007328127	0.06534031336071504	-0.17985558047134595
1997.0	-0.016803360292281376	-0.025999012167013523	-0.20648835920395903	0.06023758125737555	-0.18905315040587836
1998.0	-0.008994656050989636	-0.014013363517182605	-0.2003969910753951	0.06420843101636148	-0.15919657962720588
1999.0	-0.011246503804495682	0.008616406780958928	-0.1913744465742142	0.0733668786646643	-0.12063766493308664
2000.0	-0.01246426218687559	-0.007502117070924594	-0.16563909866055967	0.05993491431588799	-0.12567056360247186
2001.0	-0.00844718179522434	-0.010988763424600848	-0.18125097590127973	0.10947636726038698	-0.09121055386071794
2002.0	-0.01539998223435356	-0.02031347337299615	-0.17599048818093826	0.10875322351760686	-0.10295072027068113
2003.0	-0.015598753924169905	-0.033961655414021276	-0.1796698505825155	0.10861635487512705	-0.12061390504557962
2004.0	-0.013540899098889753	-0.04455787189160417	-0.17945211202305783	0.11001270650900316	-0.1275381765045486
2005.0	-0.014772615786881	-0.024176951979497697	-0.19387452202412078	0.10308398647598417	-0.12974010331451533
2006.0	-0.018826346481255515	-0.009819188979156129	-0.19393551846786672	0.09502764791353138	-0.12755340601474696
2007.0	-0.010563697454067844	-0.011820231650860002	-0.19132700189853105	0.09088886986502134	-0.12282206113843755
2008.0	-0.00566679826092535	-0.02486892005722807	-0.18449286176282248	0.09551658416802249	-0.1195119959129534
2009.0	-0.010490235808567646	-0.05575005391797194	-0.19145582089339855	0.09461788591273643	-0.16307822470720174
2010.0	-0.017122312395865973	-0.08425033828493918	-0.18715970500894957	0.07198337079001266	-0.2165489848997421
2011.0	-0.016930382571751754	-0.08457270696869845	-0.20206940274629603	0.07390292866980988	-0.22966956361693636
2012.0	-0.01931168654559507	-0.06750695208087054	-0.2071804565564921	0.07193898233573671	-0.222060112847221
2013.0	-0.01721930411411157	-0.06106497092314603	-0.22163309599061526	0.07581975567923313	-0.22409761534863973
2014.0	-0.01849790116963215	-0.06184213236664167	-0.21502446938310393	0.07168269458868472	-0.22368180833069304
2015.0	-0.01634886462073926	-0.045166835230886555	-0.22465686417263817	0.060151824939028424	-0.22602073908523557
2016.0	-0.014537539726346596	-0.030332941309060526	-0.21278440726789366	0.06706255637461916	-0.1905923319286816
2017.0	-0.010057218355779858	-0.021673445873727513	-0.1989269943798396	0.07192381505721016	-0.1587338435521368
2018.0	-0.017045567937286857	-0.038032326662996295	-0.1863817312836401	0.0722092674335879	-0.16925035845033534
2019.0	-0.009547010852606438	-0.037000676133332244	-0.1753061762003166	0.07204208101118563	-0.14981178217506966


==> results_quantile_male_5_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002090155025	
1978.000000000000	 -0.001961080815	
1979.000000000000	  0.022502115122	
1980.000000000000	  0.009409793602	
1981.000000000000	 -0.116742745647	
1982.000000000000	 -0.171496183611	
1983.000000000000	 -0.341353720453	
1984.000000000000	 -0.362595246849	
1985.000000000000	 -0.288766952028	
1986.000000000000	 -0.257692002184	
1987.000000000000	 -0.230623875057	
1988.000000000000	 -0.240845566583	
1989.000000000000	 -0.244824413599	
1990.000000000000	 -0.216697657599	
1991.000000000000	 -0.288933401160	
1992.000000000000	 -0.378728887745	
1993.000000000000	 -0.426731028734	
1994.000000000000	 -0.428414383687	
1995.000000000000	 -0.373957046461	
1996.000000000000	 -0.346566994254	
1997.000000000000	 -0.355689875084	
1998.000000000000	 -0.309561015460	
1999.000000000000	 -0.219440081790	
2000.000000000000	 -0.233638189321	
2001.000000000000	 -0.133860106820	
2002.000000000000	 -0.164143416040	
2003.000000000000	 -0.211410913293	
2004.000000000000	 -0.268261882574	
2005.000000000000	 -0.253402323984	
2006.000000000000	 -0.236025986581	
2007.000000000000	 -0.228220023563	
2008.000000000000	 -0.245840392860	
2009.000000000000	 -0.368680084247	
2010.000000000000	 -0.635037863901	
2011.000000000000	 -0.684683283535	
2012.000000000000	 -0.687273965387	
2013.000000000000	 -0.627636009664	
2014.000000000000	 -0.580047822570	
2015.000000000000	 -0.559420309629	
2016.000000000000	 -0.479897135006	


==> results_quantile_male_5_25_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002794108921	
1978.000000000000	  0.020549260589	
1979.000000000000	  0.039151385551	
1980.000000000000	 -0.018798864727	
1981.000000000000	 -0.087566862840	
1982.000000000000	 -0.161494710209	
1983.000000000000	 -0.284517346923	
1984.000000000000	 -0.312922467656	
1985.000000000000	 -0.272197585317	
1986.000000000000	 -0.281820991788	
1987.000000000000	 -0.264979614406	
1988.000000000000	 -0.234848431041	
1989.000000000000	 -0.257242695376	
1990.000000000000	 -0.202383354363	
1991.000000000000	 -0.261054621556	
1992.000000000000	 -0.339808980723	
1993.000000000000	 -0.390255892056	
1994.000000000000	 -0.400743640352	
1995.000000000000	 -0.339159765292	
1996.000000000000	 -0.351793401799	
1997.000000000000	 -0.307695659814	
1998.000000000000	 -0.294560549831	
1999.000000000000	 -0.216649506282	
2000.000000000000	 -0.242608137255	
2001.000000000000	 -0.201326031084	
2002.000000000000	 -0.262772987021	
2003.000000000000	 -0.293474998835	
2004.000000000000	 -0.361973360195	
2005.000000000000	 -0.346191292472	
2006.000000000000	 -0.343756974521	
2007.000000000000	 -0.307945526561	
2008.000000000000	 -0.361345225131	
2009.000000000000	 -0.465500972059	
2010.000000000000	 -0.614553299213	
2011.000000000000	 -0.659680564147	
2012.000000000000	 -0.668179409231	
2013.000000000000	 -0.600541344243	
2014.000000000000	 -0.587054096753	
2015.000000000000	 -0.559904318378	
2016.000000000000	 -0.493029056532	
2017.000000000000	 -0.465447009886	
2018.000000000000	 -0.404052272643	
2019.000000000000	 -0.364869986851	


==> results_quantile_male_5_25_2020_a.txt <==
1976.000000000000	  1.594392423023	
1977.000000000000	  1.601641438036	
1978.000000000000	  1.647705268994	
1979.000000000000	  1.695966481048	
1980.000000000000	  1.545620790814	
1981.000000000000	  1.367209617564	
1982.000000000000	  1.175411770500	
1983.000000000000	  0.856242773947	
1984.000000000000	  0.782548743942	
1985.000000000000	  0.888205070112	
1986.000000000000	  0.863238177280	
1987.000000000000	  0.906931319153	
1988.000000000000	  0.985103432971	
1989.000000000000	  0.927003923262	
1990.000000000000	  1.069330581918	
1991.000000000000	  0.917114290863	
1992.000000000000	  0.712794578160	
1993.000000000000	  0.581915493634	
1994.000000000000	  0.554706158918	
1995.000000000000	  0.714478897755	
1996.000000000000	  0.681702286925	
1997.000000000000	  0.796109134603	
1998.000000000000	  0.830186764420	
1999.000000000000	  1.032318585474	
2000.000000000000	  0.964971709965	
2001.000000000000	  1.072073693420	
2002.000000000000	  0.912656176520	
2003.000000000000	  0.833003109698	
2004.000000000000	  0.655291479997	
2005.000000000000	  0.696236356917	
2006.000000000000	  0.702551932964	
2007.000000000000	  0.795460882208	
2008.000000000000	  0.656921108847	
2009.000000000000	  0.386700228204	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.117077834216	
2012.000000000000	 -0.139127173506	
2013.000000000000	  0.036352509806	
2014.000000000000	  0.071343722502	
2015.000000000000	  0.141780901805	
2016.000000000000	  0.315281574425	
2017.000000000000	  0.386840227255	
2018.000000000000	  0.546122268373	
2019.000000000000	  0.647776493748	


==> results_quantile_male_5_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009607808502	
1978.000000000000	  0.005795813121	
1979.000000000000	  0.026044453950	
1980.000000000000	 -0.000710432371	
1981.000000000000	 -0.073617997417	
1982.000000000000	 -0.101612506151	
1983.000000000000	 -0.167969629301	
1984.000000000000	 -0.154080495907	
1985.000000000000	 -0.124897498923	
1986.000000000000	 -0.109956154223	
1987.000000000000	 -0.087248423114	
1988.000000000000	 -0.101185184629	
1989.000000000000	 -0.104858345244	
1990.000000000000	 -0.115248678170	
1991.000000000000	 -0.168308108928	
1992.000000000000	 -0.199337960290	
1993.000000000000	 -0.201265871292	
1994.000000000000	 -0.220984176779	
1995.000000000000	 -0.188448255794	
1996.000000000000	 -0.198287763643	
1997.000000000000	 -0.200693031705	
1998.000000000000	 -0.168954391198	
1999.000000000000	 -0.122250474784	
2000.000000000000	 -0.123020264873	
2001.000000000000	 -0.083445009882	
2002.000000000000	 -0.097303215369	
2003.000000000000	 -0.112706602288	
2004.000000000000	 -0.130053778768	
2005.000000000000	 -0.117951761266	
2006.000000000000	 -0.116928162403	
2007.000000000000	 -0.131781898258	
2008.000000000000	 -0.120518324897	
2009.000000000000	 -0.166829284297	
2010.000000000000	 -0.213372016617	
2011.000000000000	 -0.233369771358	
2012.000000000000	 -0.246633548845	
2013.000000000000	 -0.246841477415	
2014.000000000000	 -0.235491061454	
2015.000000000000	 -0.234465772726	
2016.000000000000	 -0.182267892686	


==> results_quantile_male_5_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.028773225272	
1978.000000000000	  0.017341342484	
1979.000000000000	  0.043675437583	
1980.000000000000	  0.025044866302	
1981.000000000000	 -0.046748737562	
1982.000000000000	 -0.090279542091	
1983.000000000000	 -0.142340333853	
1984.000000000000	 -0.133311479150	
1985.000000000000	 -0.113384284749	
1986.000000000000	 -0.098965340942	
1987.000000000000	 -0.078178779211	
1988.000000000000	 -0.099161699939	
1989.000000000000	 -0.093562912072	
1990.000000000000	 -0.094246888844	
1991.000000000000	 -0.132429223964	
1992.000000000000	 -0.161865960616	
1993.000000000000	 -0.184646242039	
1994.000000000000	 -0.191623840707	
1995.000000000000	 -0.174647836654	
1996.000000000000	 -0.196450598396	
1997.000000000000	 -0.184238077758	
1998.000000000000	 -0.149101689993	
1999.000000000000	 -0.111179556821	
2000.000000000000	 -0.097737151576	
2001.000000000000	 -0.111218318122	
2002.000000000000	 -0.135407273959	
2003.000000000000	 -0.149537684528	
2004.000000000000	 -0.168203075458	
2005.000000000000	 -0.175919499283	
2006.000000000000	 -0.175425731632	
2007.000000000000	 -0.177305617653	
2008.000000000000	 -0.172367752449	
2009.000000000000	 -0.217242625288	
2010.000000000000	 -0.259396930217	
2011.000000000000	 -0.277176765788	
2012.000000000000	 -0.274262564579	
2013.000000000000	 -0.266816928621	
2014.000000000000	 -0.264244098140	
2015.000000000000	 -0.251640536905	
2016.000000000000	 -0.224804379395	
2017.000000000000	 -0.199198803140	
2018.000000000000	 -0.178310959172	
2019.000000000000	 -0.187146455096	


==> results_quantile_male_5_50_2020_a.txt <==
1976.000000000000	  0.259396930217	
1977.000000000000	  0.288170155490	
1978.000000000000	  0.276738272701	
1979.000000000000	  0.303072367800	
1980.000000000000	  0.284441796519	
1981.000000000000	  0.212648192655	
1982.000000000000	  0.169117388127	
1983.000000000000	  0.117056596364	
1984.000000000000	  0.126085451067	
1985.000000000000	  0.146012645469	
1986.000000000000	  0.160431589275	
1987.000000000000	  0.181218151006	
1988.000000000000	  0.160235230278	
1989.000000000000	  0.165834018145	
1990.000000000000	  0.165150041373	
1991.000000000000	  0.126967706253	
1992.000000000000	  0.097530969601	
1993.000000000000	  0.074750688178	
1994.000000000000	  0.067773089510	
1995.000000000000	  0.084749093563	
1996.000000000000	  0.062946331821	
1997.000000000000	  0.075158852459	
1998.000000000000	  0.110295240225	
1999.000000000000	  0.148217373396	
2000.000000000000	  0.161659778641	
2001.000000000000	  0.148178612095	
2002.000000000000	  0.123989656258	
2003.000000000000	  0.109859245689	
2004.000000000000	  0.091193854759	
2005.000000000000	  0.083477430934	
2006.000000000000	  0.083971198586	
2007.000000000000	  0.082091312564	
2008.000000000000	  0.087029177768	
2009.000000000000	  0.042154304929	
2010.000000000000	  0.000000000000	
2011.000000000000	 -0.017779835570	
2012.000000000000	 -0.014865634362	
2013.000000000000	 -0.007419998404	
2014.000000000000	 -0.004847167923	
2015.000000000000	  0.007756393312	
2016.000000000000	  0.034592550822	
2017.000000000000	  0.060198127077	
2018.000000000000	  0.081085971045	
2019.000000000000	  0.072250475122	


==> results_quantile_male_5_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018760195263	
1978.000000000000	  0.030189118836	
1979.000000000000	  0.047984285341	
1980.000000000000	  0.020241877682	
1981.000000000000	 -0.031513815065	
1982.000000000000	 -0.045888135761	
1983.000000000000	 -0.078489168096	
1984.000000000000	 -0.060377636760	
1985.000000000000	 -0.031465666635	
1986.000000000000	 -0.019196200462	
1987.000000000000	  0.003933934992	
1988.000000000000	  0.006321157881	
1989.000000000000	 -0.011524716277	
1990.000000000000	 -0.008702782817	
1991.000000000000	 -0.055814679364	
1992.000000000000	 -0.076437492850	
1993.000000000000	 -0.061623368474	
1994.000000000000	 -0.070959768631	
1995.000000000000	 -0.051170515302	
1996.000000000000	 -0.066577623817	
1997.000000000000	 -0.073009487134	
1998.000000000000	 -0.046809389323	
1999.000000000000	 -0.011730549733	
2000.000000000000	 -0.000218732245	
2001.000000000000	  0.035442767742	
2002.000000000000	  0.028386886958	
2003.000000000000	  0.028853682371	
2004.000000000000	  0.019111997046	
2005.000000000000	  0.015037720047	
2006.000000000000	  0.015834457719	
2007.000000000000	  0.031764125518	
2008.000000000000	  0.016953491741	
2009.000000000000	  0.000600357887	
2010.000000000000	 -0.028608935997	
2011.000000000000	 -0.034544056316	
2012.000000000000	 -0.027633769551	
2013.000000000000	 -0.028022718490	
2014.000000000000	 -0.030161443977	
2015.000000000000	 -0.022104866336	
2016.000000000000	  0.015651311960	


==> results_quantile_male_5_75_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.017449763589	
1978.000000000000	  0.027473531142	
1979.000000000000	  0.042892810195	
1980.000000000000	  0.022786502148	
1981.000000000000	 -0.026464968024	
1982.000000000000	 -0.051308476435	
1983.000000000000	 -0.076544521963	
1984.000000000000	 -0.058554176434	
1985.000000000000	 -0.020121566818	
1986.000000000000	 -0.013685004986	
1987.000000000000	  0.003235925798	
1988.000000000000	  0.014340216442	
1989.000000000000	  0.005211239603	
1990.000000000000	 -0.027955065157	
1991.000000000000	 -0.041043490918	
1992.000000000000	 -0.055280881685	
1993.000000000000	 -0.054942702155	
1994.000000000000	 -0.058739105515	
1995.000000000000	 -0.036860663912	
1996.000000000000	 -0.069861369092	
1997.000000000000	 -0.050219376898	
1998.000000000000	 -0.029696450688	
1999.000000000000	  0.001110538185	
2000.000000000000	  0.020227343901	
2001.000000000000	  0.057890652877	
2002.000000000000	  0.056754588066	
2003.000000000000	  0.045278235639	
2004.000000000000	  0.037727167477	
2005.000000000000	  0.038360546150	
2006.000000000000	  0.044596892892	
2007.000000000000	  0.018762732163	
2008.000000000000	 -0.002763154179	
2009.000000000000	  0.029324848385	
2010.000000000000	 -0.015330141496	
2011.000000000000	 -0.018420506179	
2012.000000000000	 -0.013257829193	
2013.000000000000	 -0.011915510198	
2014.000000000000	 -0.006274390852	
2015.000000000000	  0.005808438858	
2016.000000000000	  0.043471839178	
2017.000000000000	  0.055938823697	
2018.000000000000	  0.059866473128	
2019.000000000000	  0.082532640364	


==> results_quantile_male_5_75_2020_a.txt <==
1976.000000000000	  0.108143809510	
1977.000000000000	  0.110779185631	
1978.000000000000	  0.131754534066	
1979.000000000000	  0.150817455445	
1980.000000000000	  0.128917208835	
1981.000000000000	  0.106424895400	
1982.000000000000	  0.055335112754	
1983.000000000000	  0.036561599613	
1984.000000000000	  0.042687643269	
1985.000000000000	  0.063857793909	
1986.000000000000	  0.098517243463	
1987.000000000000	  0.089896299562	
1988.000000000000	  0.122301143968	
1989.000000000000	  0.119043659205	
1990.000000000000	  0.109986805203	
1991.000000000000	  0.073708464135	
1992.000000000000	  0.058495624606	
1993.000000000000	  0.066069144697	
1994.000000000000	  0.061018664822	
1995.000000000000	  0.059914622278	
1996.000000000000	  0.019813365379	
1997.000000000000	  0.021228313837	
1998.000000000000	  0.057748993681	
1999.000000000000	  0.081264340868	
2000.000000000000	  0.095687582917	
2001.000000000000	  0.099944538726	
2002.000000000000	  0.115960689676	
2003.000000000000	  0.104725013478	
2004.000000000000	  0.086094633624	
2005.000000000000	  0.083196553879	
2006.000000000000	  0.079566821514	
2007.000000000000	  0.086420777397	
2008.000000000000	  0.055355706647	
2009.000000000000	  0.027845154965	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.030104795358	
2012.000000000000	  0.028075500986	
2013.000000000000	  0.022531089230	
2014.000000000000	 -0.004052690891	
2015.000000000000	  0.043606261133	
2016.000000000000	  0.053536546507	
2017.000000000000	  0.077747314732	
2018.000000000000	  0.093170467352	
2019.000000000000	  0.063143953971	


==> results_quantile_male_5_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018573961432	
1978.000000000000	  0.039722765963	
1979.000000000000	  0.044782901094	
1980.000000000000	  0.021403768259	
1981.000000000000	 -0.028256069319	
1982.000000000000	 -0.036513920982	
1983.000000000000	 -0.047195876879	
1984.000000000000	 -0.024530850572	
1985.000000000000	 -0.013803194644	
1986.000000000000	  0.015776383431	
1987.000000000000	  0.048747253833	
1988.000000000000	  0.041531450917	
1989.000000000000	  0.036465701968	
1990.000000000000	  0.041587159914	
1991.000000000000	  0.005055994830	
1992.000000000000	 -0.013655564182	
1993.000000000000	  0.001964256449	
1994.000000000000	  0.011443446734	
1995.000000000000	  0.047766518253	
1996.000000000000	  0.022420206652	
1997.000000000000	  0.013302465125	
1998.000000000000	  0.054738793808	
1999.000000000000	  0.093226390514	
2000.000000000000	  0.104955410321	
2001.000000000000	  0.155867341578	
2002.000000000000	  0.145756519475	
2003.000000000000	  0.160701287613	
2004.000000000000	  0.160464068016	
2005.000000000000	  0.151911444535	
2006.000000000000	  0.164234399229	
2007.000000000000	  0.165890681833	
2008.000000000000	  0.161528732948	
2009.000000000000	  0.161107515888	
2010.000000000000	  0.139659970089	
2011.000000000000	  0.138422961532	
2012.000000000000	  0.128939828700	
2013.000000000000	  0.130364284278	
2014.000000000000	  0.137876530666	
2015.000000000000	  0.148682710851	
2016.000000000000	  0.177284263346	


==> results_quantile_male_5_90_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.028031791456	
1978.000000000000	  0.034481842277	
1979.000000000000	  0.047721237998	
1980.000000000000	  0.027484327133	
1981.000000000000	 -0.020480548776	
1982.000000000000	 -0.034635474490	
1983.000000000000	 -0.038035476230	
1984.000000000000	 -0.011063020372	
1985.000000000000	  0.006183448699	
1986.000000000000	  0.014691444867	
1987.000000000000	  0.047462678482	
1988.000000000000	  0.044245353778	
1989.000000000000	  0.056613979620	
1990.000000000000	  0.038284841104	
1991.000000000000	  0.006276242253	
1992.000000000000	 -0.004699348041	
1993.000000000000	  0.007402747387	
1994.000000000000	  0.013386282971	
1995.000000000000	  0.049404848617	
1996.000000000000	  0.023131816125	
1997.000000000000	  0.019485340039	
1998.000000000000	  0.066607317189	
1999.000000000000	  0.099138342358	
2000.000000000000	  0.116717695979	
2001.000000000000	  0.186726664832	
2002.000000000000	  0.165007988645	
2003.000000000000	  0.174151833514	
2004.000000000000	  0.174457171012	
2005.000000000000	  0.162274178500	
2006.000000000000	  0.178813421304	
2007.000000000000	  0.169221665706	
2008.000000000000	  0.182759022014	
2009.000000000000	  0.187669371393	
2010.000000000000	  0.152005730398	
2011.000000000000	  0.158231380323	
2012.000000000000	  0.141652075165	
2013.000000000000	  0.146972931657	
2014.000000000000	  0.151017079975	
2015.000000000000	  0.169399848145	
2016.000000000000	  0.203080633485	
2017.000000000000	  0.221062514543	
2018.000000000000	  0.250569428091	
2019.000000000000	  0.233379800696	


==> results_quantile_male_5_90_2020_a.txt <==
1976.000000000000	 -0.049159468194	
1977.000000000000	 -0.016617376543	
1978.000000000000	  0.026865618871	
1979.000000000000	 -0.002195169948	
1980.000000000000	 -0.011498477004	
1981.000000000000	 -0.027557725938	
1982.000000000000	 -0.083911787736	
1983.000000000000	 -0.062534744336	
1984.000000000000	 -0.038288875975	
1985.000000000000	 -0.045280827929	
1986.000000000000	 -0.012950608319	
1987.000000000000	  0.011741617958	
1988.000000000000	  0.014424085645	
1989.000000000000	  0.014933507968	
1990.000000000000	  0.002753093541	
1991.000000000000	 -0.027848399276	
1992.000000000000	 -0.048668510694	
1993.000000000000	 -0.004494870358	
1994.000000000000	  0.031897269358	
1995.000000000000	  0.020810037112	
1996.000000000000	 -0.021982576853	
1997.000000000000	 -0.037539775221	
1998.000000000000	  0.037136092840	
1999.000000000000	  0.068294216908	
2000.000000000000	  0.047999212347	
2001.000000000000	  0.080744024288	
2002.000000000000	  0.096240265467	
2003.000000000000	  0.043760267394	
2004.000000000000	  0.057207529395	
2005.000000000000	  0.071883811636	
2006.000000000000	  0.053237868932	
2007.000000000000	  0.035428331321	
2008.000000000000	  0.062109559561	
2009.000000000000	  0.008013150054	
2010.000000000000	  0.000000000000	
2011.000000000000	  0.008001287536	
2012.000000000000	  0.019738445226	
2013.000000000000	  0.067191285791	
2014.000000000000	  0.012670298087	
2015.000000000000	  0.051954822330	
2016.000000000000	  0.034406999561	
2017.000000000000	  0.044476816754	
2018.000000000000	  0.062335439938	
2019.000000000000	  0.086770689328	


==> results_quantile_male_5_d9d5.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.007217068411	
1978.000000000000	  0.023403834941	
1979.000000000000	  0.017165562921	
1980.000000000000	  0.019828518652	
1981.000000000000	  0.037275150486	
1982.000000000000	  0.049829589975	
1983.000000000000	  0.087711013435	
1984.000000000000	  0.102103725503	
1985.000000000000	  0.090819072450	
1986.000000000000	  0.090322901143	
1987.000000000000	  0.099672651263	
1988.000000000000	  0.111982318201	
1989.000000000000	  0.118472138330	
1990.000000000000	  0.115772190611	
1991.000000000000	  0.123654822597	
1992.000000000000	  0.138907707057	
1993.000000000000	  0.162569030094	
1994.000000000000	  0.179887473276	
1995.000000000000	  0.184845153665	
1996.000000000000	  0.174609970514	
1997.000000000000	  0.174889355390	
1998.000000000000	  0.187603580811	
1999.000000000000	  0.163982213533	
2000.000000000000	  0.176875247067	
2001.000000000000	  0.182511770479	
2002.000000000000	  0.203333795225	
2003.000000000000	  0.227875403224	
2004.000000000000	  0.231444710606	
2005.000000000000	  0.220702409124	
2006.000000000000	  0.229402331414	
2007.000000000000	  0.234483839981	
2008.000000000000	  0.224201658167	
2009.000000000000	  0.263260268462	
2010.000000000000	  0.297410122419	
2011.000000000000	  0.319149473460	
2012.000000000000	  0.320447696171	
2013.000000000000	  0.329646156177	
2014.000000000000	  0.316096758796	
2015.000000000000	  0.343475528556	
2016.000000000000	  0.317256616839	
2017.000000000000	  0.322390244229	
2018.000000000000	  0.330418155389	
2019.000000000000	  0.280415879655	


==> results_quantile_male_5_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001348523066	
1978.000000000000	  0.012365469048	
1979.000000000000	  0.021363020284	
1980.000000000000	 -0.004522846002	
1981.000000000000	 -0.069248028969	
1982.000000000000	 -0.084029226301	
1983.000000000000	 -0.128990755459	
1984.000000000000	 -0.123217500951	
1985.000000000000	 -0.079217706566	
1986.000000000000	 -0.060263247153	
1987.000000000000	 -0.039339893587	
1988.000000000000	 -0.043916737760	
1989.000000000000	 -0.047990519175	
1990.000000000000	 -0.042772872918	
1991.000000000000	 -0.088525151539	
1992.000000000000	 -0.118119060221	
1993.000000000000	 -0.121759768641	
1994.000000000000	 -0.122890909199	
1995.000000000000	 -0.092876215764	
1996.000000000000	 -0.049041898239	
1997.000000000000	 -0.040522609283	
1998.000000000000	 -0.006504654162	
1999.000000000000	  0.033596489212	
2000.000000000000	  0.018286541870	
2001.000000000000	  0.112197116356	
2002.000000000000	  0.105103861538	
2003.000000000000	  0.086784057488	
2004.000000000000	  0.063087960453	
2005.000000000000	  0.071613445305	
2006.000000000000	  0.077684038764	
2007.000000000000	  0.086697512356	
2008.000000000000	  0.072225778392	
2009.000000000000	  0.048069238258	
2010.000000000000	  0.000994536543	
2011.000000000000	 -0.020723441879	
2012.000000000000	 -0.002777868608	
2013.000000000000	 -0.002699532517	
2014.000000000000	  0.005258776178	
2015.000000000000	  0.011331899375	
2016.000000000000	  0.048526061900	
2017.000000000000	  0.085363722914	
2018.000000000000	  0.080905995302	
2019.000000000000	  0.096923706613	


==> results_quantile_male_5_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001348523066	
1978.000000000000	  0.012365469048	
1979.000000000000	  0.021363020284	
1980.000000000000	 -0.004522846002	
1981.000000000000	 -0.069248028969	
1982.000000000000	 -0.084029226301	
1983.000000000000	 -0.128990755459	
1984.000000000000	 -0.123217500951	
1985.000000000000	 -0.079217706566	
1986.000000000000	 -0.060263247153	
1987.000000000000	 -0.039339893587	
1988.000000000000	 -0.043916737760	
1989.000000000000	 -0.047990519175	
1990.000000000000	 -0.042772872918	
1991.000000000000	 -0.088525151539	
1992.000000000000	 -0.118119060221	
1993.000000000000	 -0.121759768641	
1994.000000000000	 -0.122890909199	
1995.000000000000	 -0.092876215764	
1996.000000000000	 -0.049041898239	
1997.000000000000	 -0.040522609283	
1998.000000000000	 -0.006504654162	
1999.000000000000	  0.033596489212	
2000.000000000000	  0.018286541870	
2001.000000000000	  0.112197116356	
2002.000000000000	  0.105103861538	
2003.000000000000	  0.086784057488	
2004.000000000000	  0.063087960453	
2005.000000000000	  0.071613445305	
2006.000000000000	  0.077684038764	
2007.000000000000	  0.086697512356	
2008.000000000000	  0.072225778392	
2009.000000000000	  0.048069238258	
2010.000000000000	  0.000994536543	
2011.000000000000	 -0.020723441879	
2012.000000000000	 -0.002777868608	
2013.000000000000	 -0.002699532517	
2014.000000000000	  0.005258776178	
2015.000000000000	  0.011331899375	
2016.000000000000	  0.048526061900	
2017.000000000000	  0.085363722914	
2018.000000000000	  0.080905995302	
2019.000000000000	  0.096923706613	


==> results_quantile_male_5_q3q1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.016500236607	
1978.000000000000	  0.015107162227	
1979.000000000000	  0.014636435404	
1980.000000000000	  0.014551961204	
1981.000000000000	  0.057481717765	
1982.000000000000	  0.076901948454	
1983.000000000000	  0.169918196312	
1984.000000000000	  0.199255228624	
1985.000000000000	  0.166933704353	
1986.000000000000	  0.155095555634	
1987.000000000000	  0.149466156181	
1988.000000000000	  0.162120131932	
1989.000000000000	  0.151958295151	
1990.000000000000	  0.118100850223	
1991.000000000000	  0.151275714882	
1992.000000000000	  0.208045417364	
1993.000000000000	  0.251875480892	
1994.000000000000	  0.240517487918	
1995.000000000000	  0.222135729210	
1996.000000000000	  0.167531821052	
1997.000000000000	  0.198735072186	
1998.000000000000	  0.181584058669	
1999.000000000000	  0.137936941554	
2000.000000000000	  0.160554847255	
2001.000000000000	  0.120313281313	
2002.000000000000	  0.135511756513	
2003.000000000000	  0.165523051869	
2004.000000000000	  0.205526053641	
2005.000000000000	  0.190186326556	
2006.000000000000	  0.175001647080	
2007.000000000000	  0.150951210399	
2008.000000000000	  0.155072807125	
2009.000000000000	  0.264183274157	
2010.000000000000	  0.472691806715	
2011.000000000000	  0.523527625312	
2012.000000000000	  0.555708612841	
2013.000000000000	  0.453971991335	
2014.000000000000	  0.426225501838	
2015.000000000000	  0.405563210332	
2016.000000000000	  0.376048255903	
2017.000000000000	  0.297652631266	
2018.000000000000	  0.297386599911	
2019.000000000000	  0.264891162727	


==> results_quantile_male_6_25.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.002090155025	
1978.000000000000	 -0.001961080815	
1979.000000000000	  0.022502115122	
1980.000000000000	  0.009409793602	
1981.000000000000	 -0.116742745647	
1982.000000000000	 -0.171496183611	
1983.000000000000	 -0.341353720453	
1984.000000000000	 -0.362595246849	
1985.000000000000	 -0.288766952028	
1986.000000000000	 -0.257692002184	
1987.000000000000	 -0.230623875057	
1988.000000000000	 -0.240845566583	
1989.000000000000	 -0.244824413599	
1990.000000000000	 -0.216697657599	
1991.000000000000	 -0.288933401160	
1992.000000000000	 -0.378728887745	
1993.000000000000	 -0.426731028734	
1994.000000000000	 -0.428414383687	
1995.000000000000	 -0.373957046461	
1996.000000000000	 -0.346566994254	
1997.000000000000	 -0.355689875084	
1998.000000000000	 -0.309561015460	
1999.000000000000	 -0.219440081790	
2000.000000000000	 -0.233638189321	
2001.000000000000	 -0.133860106820	
2002.000000000000	 -0.164143416040	
2003.000000000000	 -0.211410913293	
2004.000000000000	 -0.268261882574	
2005.000000000000	 -0.253402323984	
2006.000000000000	 -0.236025986581	
2007.000000000000	 -0.228220023563	
2008.000000000000	 -0.245840392860	
2009.000000000000	 -0.368680084247	
2010.000000000000	 -0.635037863901	
2011.000000000000	 -0.684683283535	
2012.000000000000	 -0.687273965387	
2013.000000000000	 -0.627636009664	
2014.000000000000	 -0.580047822570	
2015.000000000000	 -0.559420309629	
2016.000000000000	 -0.479897135006	


==> results_quantile_male_6_25_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  2.213304178356	
1978.000000000000	  0.045639069179	
1979.000000000000	  6.619068721809	
1980.000000000000	  2.826948333840	
1981.000000000000	-27.065513753470	
1982.000000000000	-39.722949511836	
1983.000000000000	-73.996067020682	
1984.000000000000	-79.067107466970	
1985.000000000000	-65.705530584607	
1986.000000000000	-59.248339047806	
1987.000000000000	-53.267009157344	
1988.000000000000	-56.220253118541	
1989.000000000000	-54.125443505501	
1990.000000000000	-51.056349288833	
1991.000000000000	-63.482976338768	
1992.000000000000	-80.872700893564	
1993.000000000000	-89.128697959170	
1994.000000000000	-89.478247490671	
1995.000000000000	-80.773763284045	
1996.000000000000	-75.344587131598	
1997.000000000000	-76.550250063576	
1998.000000000000	-67.910684081868	
1999.000000000000	-52.583116358490	
2000.000000000000	-55.315106573508	
2001.000000000000	-32.503323244917	
2002.000000000000	-38.795412209936	
2003.000000000000	-48.635317983077	
2004.000000000000	-60.806283238215	
2005.000000000000	-57.442822691567	
2006.000000000000	-54.495875692072	
2007.000000000000	-53.059066202481	
2008.000000000000	-56.744548483936	
2009.000000000000	-79.693694700605	
2010.000000000000	-124.445090288880	
2011.000000000000	-129.512241544042	
2012.000000000000	-135.057041971526	
2013.000000000000	-120.515934484424	
2014.000000000000	-114.843333232194	
2015.000000000000	-112.589082012773	
2016.000000000000	-98.111432853103	
2017.000000000000	-83.215887826549	
2018.000000000000	-81.004782433118	
2019.000000000000	-69.128036278103	


==> results_quantile_male_6_25_2020_a.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.710087506582	
1978.000000000000	  5.222335144337	
1979.000000000000	  9.949830351714	
1980.000000000000	 -4.777494134682	
1981.000000000000	-22.254012659271	
1982.000000000000	-41.041841729174	
1983.000000000000	-72.306491689712	
1984.000000000000	-79.525294509415	
1985.000000000000	-69.175579814441	
1986.000000000000	-71.621247073486	
1987.000000000000	-67.341223634262	
1988.000000000000	-59.683763788233	
1989.000000000000	-65.374983341380	
1990.000000000000	-51.433174421959	
1991.000000000000	-66.343736254450	
1992.000000000000	-86.358162363226	
1993.000000000000	-99.178607986260	
1994.000000000000	-101.843936808065	
1995.000000000000	-86.193172457775	
1996.000000000000	-89.403851676454	
1997.000000000000	-78.196967284880	
1998.000000000000	-74.858844913308	
1999.000000000000	-55.058736821973	
2000.000000000000	-61.655795156159	
2001.000000000000	-51.164469059423	
2002.000000000000	-66.780437143132	
2003.000000000000	-74.582965832821	
2004.000000000000	-91.990959580744	
2005.000000000000	-87.980146317581	
2006.000000000000	-87.361495143572	
2007.000000000000	-78.260467764086	
2008.000000000000	-91.831326984504	
2009.000000000000	-118.301195100079	
2010.000000000000	-156.180962261187	
2011.000000000000	-167.649486912489	
2012.000000000000	-169.809361092667	
2013.000000000000	-152.620000806400	
2014.000000000000	-149.192387133246	
2015.000000000000	-142.292613725160	
2016.000000000000	-125.297110227058	
2017.000000000000	-118.287481295245	
2018.000000000000	-102.684783933223	
2019.000000000000	-92.727100675538	


==> results_quantile_male_6_50.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.009607808502	
1978.000000000000	  0.005795813121	
1979.000000000000	  0.026044453950	
1980.000000000000	 -0.000710432371	
1981.000000000000	 -0.073617997417	
1982.000000000000	 -0.101612506151	
1983.000000000000	 -0.167969629301	
1984.000000000000	 -0.154080495907	
1985.000000000000	 -0.124897498923	
1986.000000000000	 -0.109956154223	
1987.000000000000	 -0.087248423114	
1988.000000000000	 -0.101185184629	
1989.000000000000	 -0.104858345244	
1990.000000000000	 -0.115248678170	
1991.000000000000	 -0.168308108928	
1992.000000000000	 -0.199337960290	
1993.000000000000	 -0.201265871292	
1994.000000000000	 -0.220984176779	
1995.000000000000	 -0.188448255794	
1996.000000000000	 -0.198287763643	
1997.000000000000	 -0.200693031705	
1998.000000000000	 -0.168954391198	
1999.000000000000	 -0.122250474784	
2000.000000000000	 -0.123020264873	
2001.000000000000	 -0.083445009882	
2002.000000000000	 -0.097303215369	
2003.000000000000	 -0.112706602288	
2004.000000000000	 -0.130053778768	
2005.000000000000	 -0.117951761266	
2006.000000000000	 -0.116928162403	
2007.000000000000	 -0.131781898258	
2008.000000000000	 -0.120518324897	
2009.000000000000	 -0.166829284297	
2010.000000000000	 -0.213372016617	
2011.000000000000	 -0.233369771358	
2012.000000000000	 -0.246633548845	
2013.000000000000	 -0.246841477415	
2014.000000000000	 -0.235491061454	
2015.000000000000	 -0.234465772726	
2016.000000000000	 -0.182267892686	


==> results_quantile_male_6_50_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  2.213304178356	
1978.000000000000	  0.045639069179	
1979.000000000000	  6.619068721809	
1980.000000000000	  2.826948333840	
1981.000000000000	-27.065513753470	
1982.000000000000	-39.722949511836	
1983.000000000000	-73.996067020682	
1984.000000000000	-79.067107466970	
1985.000000000000	-65.705530584607	
1986.000000000000	-59.248339047806	
1987.000000000000	-53.267009157344	
1988.000000000000	-56.220253118541	
1989.000000000000	-54.125443505501	
1990.000000000000	-51.056349288833	
1991.000000000000	-63.482976338768	
1992.000000000000	-80.872700893564	
1993.000000000000	-89.128697959170	
1994.000000000000	-89.478247490671	
1995.000000000000	-80.773763284045	
1996.000000000000	-75.344587131598	
1997.000000000000	-76.550250063576	
1998.000000000000	-67.910684081868	
1999.000000000000	-52.583116358490	
2000.000000000000	-55.315106573508	
2001.000000000000	-32.503323244917	
2002.000000000000	-38.795412209936	
2003.000000000000	-48.635317983077	
2004.000000000000	-60.806283238215	
2005.000000000000	-57.442822691567	
2006.000000000000	-54.495875692072	
2007.000000000000	-53.059066202481	
2008.000000000000	-56.744548483936	
2009.000000000000	-79.693694700605	
2010.000000000000	-124.445090288880	
2011.000000000000	-129.512241544042	
2012.000000000000	-135.057041971526	
2013.000000000000	-120.515934484424	
2014.000000000000	-114.843333232194	
2015.000000000000	-112.589082012773	
2016.000000000000	-98.111432853103	
2017.000000000000	-83.215887826549	
2018.000000000000	-81.004782433118	
2019.000000000000	-69.128036278103	


==> results_quantile_male_6_50_2020_a.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.710087506582	
1978.000000000000	  5.222335144337	
1979.000000000000	  9.949830351714	
1980.000000000000	 -4.777494134682	
1981.000000000000	-22.254012659271	
1982.000000000000	-41.041841729174	
1983.000000000000	-72.306491689712	
1984.000000000000	-79.525294509415	
1985.000000000000	-69.175579814441	
1986.000000000000	-71.621247073486	
1987.000000000000	-67.341223634262	
1988.000000000000	-59.683763788233	
1989.000000000000	-65.374983341380	
1990.000000000000	-51.433174421959	
1991.000000000000	-66.343736254450	
1992.000000000000	-86.358162363226	
1993.000000000000	-99.178607986260	
1994.000000000000	-101.843936808065	
1995.000000000000	-86.193172457775	
1996.000000000000	-89.403851676454	
1997.000000000000	-78.196967284880	
1998.000000000000	-74.858844913308	
1999.000000000000	-55.058736821973	
2000.000000000000	-61.655795156159	
2001.000000000000	-51.164469059423	
2002.000000000000	-66.780437143132	
2003.000000000000	-74.582965832821	
2004.000000000000	-91.990959580744	
2005.000000000000	-87.980146317581	
2006.000000000000	-87.361495143572	
2007.000000000000	-78.260467764086	
2008.000000000000	-91.831326984504	
2009.000000000000	-118.301195100079	
2010.000000000000	-156.180962261187	
2011.000000000000	-167.649486912489	
2012.000000000000	-169.809361092667	
2013.000000000000	-152.620000806400	
2014.000000000000	-149.192387133246	
2015.000000000000	-142.292613725160	
2016.000000000000	-125.297110227058	
2017.000000000000	-118.287481295245	
2018.000000000000	-102.684783933223	
2019.000000000000	-92.727100675538	


==> results_quantile_male_6_75.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.018760195263	
1978.000000000000	  0.030189118836	
1979.000000000000	  0.047984285341	
1980.000000000000	  0.020241877682	
1981.000000000000	 -0.031513815065	
1982.000000000000	 -0.045888135761	
1983.000000000000	 -0.078489168096	
1984.000000000000	 -0.060377636760	
1985.000000000000	 -0.031465666635	
1986.000000000000	 -0.019196200462	
1987.000000000000	  0.003933934992	
1988.000000000000	  0.006321157881	
1989.000000000000	 -0.011524716277	
1990.000000000000	 -0.008702782817	
1991.000000000000	 -0.055814679364	
1992.000000000000	 -0.076437492850	
1993.000000000000	 -0.061623368474	
1994.000000000000	 -0.070959768631	
1995.000000000000	 -0.051170515302	
1996.000000000000	 -0.066577623817	
1997.000000000000	 -0.073009487134	
1998.000000000000	 -0.046809389323	
1999.000000000000	 -0.011730549733	
2000.000000000000	 -0.000218732245	
2001.000000000000	  0.035442767742	
2002.000000000000	  0.028386886958	
2003.000000000000	  0.028853682371	
2004.000000000000	  0.019111997046	
2005.000000000000	  0.015037720047	
2006.000000000000	  0.015834457719	
2007.000000000000	  0.031764125518	
2008.000000000000	  0.016953491741	
2009.000000000000	  0.000600357887	
2010.000000000000	 -0.028608935997	
2011.000000000000	 -0.034544056316	
2012.000000000000	 -0.027633769551	
2013.000000000000	 -0.028022718490	
2014.000000000000	 -0.030161443977	
2015.000000000000	 -0.022104866336	
2016.000000000000	  0.015651311960	


==> results_quantile_male_6_90.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	1979.124142856830	
1978.000000000000	1981.881141913747	
1979.000000000000	1981.886202048878	
1980.000000000000	1982.833452485072	
1981.000000000000	1981.813163078465	
1982.000000000000	1982.737465340440	
1983.000000000000	1982.764852839934	
1984.000000000000	1962.803836990706	
1985.000000000000	1982.803369068595	
1986.000000000000	1981.845697185091	
1987.000000000000	1982.868361414541	
1988.000000000000	1982.848547951438	
1989.000000000000	1982.848514418780	
1990.000000000000	1982.865909244219	
1991.000000000000	1982.817104711643	
1992.000000000000	1982.798393152631	
1993.000000000000	1982.831064257196	
1994.000000000000	1982.828615709973	
1995.000000000000	1982.618907731164	
1996.000000000000	1982.836698207552	
1997.000000000000	1982.825351181938	
1998.000000000000	1982.848701372830	
1999.000000000000	1982.868880737629	
2000.000000000000	1982.934055411067	
2001.000000000000	1982.967916058391	
2002.000000000000	1982.957805236288	
2003.000000000000	1982.910470959032	
2004.000000000000	1982.982257200774	
2005.000000000000	1982.920743906937	
2006.000000000000	1981.994155200889	
2007.000000000000	1982.977939398646	
2008.000000000000	1982.002947880732	
2009.000000000000	1982.973156232701	
2010.000000000000	1982.951708686902	
2011.000000000000	1982.952700962433	
2012.000000000000	-3111086308072439657990245657588645731785093870879747275537123045181519393839980516007536229671373230513123582708424105168935488309539836839316492864659878852577878381639020770555358519350992224793305527625545149269905964340921499648.000000000000	
2013.000000000000	1982.935468581310	
2014.000000000000	1982.949925247479	
2015.000000000000	1982.955699211372	
2016.000000000000	1982.984300763867	


==> results_quantile_male_6_mean_1.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001348523066	
1978.000000000000	  0.012365469048	
1979.000000000000	  0.021363020284	
1980.000000000000	 -0.004522846002	
1981.000000000000	 -0.069248028969	
1982.000000000000	 -0.084029226301	
1983.000000000000	 -0.128990755459	
1984.000000000000	 -0.123217500951	
1985.000000000000	 -0.079217706566	
1986.000000000000	 -0.060263247153	
1987.000000000000	 -0.039339893587	
1988.000000000000	 -0.043916737760	
1989.000000000000	 -0.047990519175	
1990.000000000000	 -0.042772872918	
1991.000000000000	 -0.088525151539	
1992.000000000000	 -0.118119060221	
1993.000000000000	 -0.121759768641	
1994.000000000000	 -0.122890909199	
1995.000000000000	 -0.092876215764	
1996.000000000000	 -0.049041898239	
1997.000000000000	 -0.040522609283	
1998.000000000000	 -0.006504654162	
1999.000000000000	  0.033596489212	
2000.000000000000	  0.018286541870	
2001.000000000000	  0.112197116356	
2002.000000000000	  0.105103861538	
2003.000000000000	  0.086784057488	
2004.000000000000	  0.063087960453	
2005.000000000000	  0.071613445305	
2006.000000000000	  0.077684038764	
2007.000000000000	  0.086697512356	
2008.000000000000	  0.072225778392	
2009.000000000000	  0.048069238258	
2010.000000000000	  0.000994536543	
2011.000000000000	 -0.020723441879	
2012.000000000000	 -0.002777868608	
2013.000000000000	 -0.002699532517	
2014.000000000000	  0.005258776178	
2015.000000000000	  0.011331899375	
2016.000000000000	  0.048526061900	
2017.000000000000	  0.085363722914	
2018.000000000000	  0.080905995302	
2019.000000000000	  0.096923706613	


==> results_quantile_male_6_mean_2020.txt <==
1976.000000000000	  0.000000000000	
1977.000000000000	  0.001348523066	
1978.000000000000	  0.012365469048	
1979.000000000000	  0.021363020284	
1980.000000000000	 -0.004522846002	
1981.000000000000	 -0.069248028969	
1982.000000000000	 -0.084029226301	
1983.000000000000	 -0.128990755459	
1984.000000000000	 -0.123217500951	
1985.000000000000	 -0.079217706566	
1986.000000000000	 -0.060263247153	
1987.000000000000	 -0.039339893587	
1988.000000000000	 -0.043916737760	
1989.000000000000	 -0.047990519175	
1990.000000000000	 -0.042772872918	
1991.000000000000	 -0.088525151539	
1992.000000000000	 -0.118119060221	
1993.000000000000	 -0.121759768641	
1994.000000000000	 -0.122890909199	
1995.000000000000	 -0.092876215764	
1996.000000000000	 -0.049041898239	
1997.000000000000	 -0.040522609283	
1998.000000000000	 -0.006504654162	
1999.000000000000	  0.033596489212	
2000.000000000000	  0.018286541870	
2001.000000000000	  0.112197116356	
2002.000000000000	  0.105103861538	
2003.000000000000	  0.086784057488	
2004.000000000000	  0.063087960453	
2005.000000000000	  0.071613445305	
2006.000000000000	  0.077684038764	
2007.000000000000	  0.086697512356	
2008.000000000000	  0.072225778392	
2009.000000000000	  0.048069238258	
2010.000000000000	  0.000994536543	
2011.000000000000	 -0.020723441879	
2012.000000000000	 -0.002777868608	
2013.000000000000	 -0.002699532517	
2014.000000000000	  0.005258776178	
2015.000000000000	  0.011331899375	
2016.000000000000	  0.048526061900	
2017.000000000000	  0.085363722914	
2018.000000000000	  0.080905995302	
2019.000000000000	  0.096923706613	


==> results_quantile_male_6_q3q1.txt <==
1976.000000000000	  0.527308193285	
1977.000000000000	  0.543808429892	
1978.000000000000	  0.542415355512	
1979.000000000000	  0.541944628689	
1980.000000000000	  0.541860154489	
1981.000000000000	  0.584789911050	
1982.000000000000	  0.604210141739	
1983.000000000000	  0.697226389598	
1984.000000000000	  0.726563421909	
1985.000000000000	  0.694241897638	
1986.000000000000	  0.682403748919	
1987.000000000000	  0.676774349466	
1988.000000000000	  0.689428325217	
1989.000000000000	  0.679266488436	
1990.000000000000	  0.645409043508	
1991.000000000000	  0.678583908167	
1992.000000000000	  0.735353610649	
1993.000000000000	  0.779183674177	
1994.000000000000	  0.767825681204	
1995.000000000000	  0.749443922495	
1996.000000000000	  0.694840014337	
1997.000000000000	  0.726043265471	
1998.000000000000	  0.708892251954	
1999.000000000000	  0.665245134839	
2000.000000000000	  0.687863040540	
2001.000000000000	  0.647621474598	
2002.000000000000	  0.662819949798	
2003.000000000000	  0.692831245154	
2004.000000000000	  0.732834246926	
2005.000000000000	  0.717494519841	
2006.000000000000	  0.702309840365	
2007.000000000000	  0.678259403684	
2008.000000000000	  0.682381000410	
2009.000000000000	  0.791491467442	
2010.000000000000	  1.000000000000	
2011.000000000000	  1.050835818597	
2012.000000000000	  1.083016806127	
2013.000000000000	  0.981280184620	
2014.000000000000	  0.953533695123	
2015.000000000000	  0.932871403617	
2016.000000000000	  0.903356449188	
2017.000000000000	  0.824960824552	
2018.000000000000	  0.824694793196	
2019.000000000000	  0.792199356012	


==> results_quantile_male_75_2021.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	-0.003048187664891013	0.020970317167433566	0.0019389941922293256	0.004385146479952473	0.024246270174724353
1978.0	-0.003677926534430373	0.02825753361680296	0.014430352172914601	0.006949557679078343	0.04595951693436553
1979.0	-0.0018832498405357248	0.03203203110558032	0.002778352877980996	0.020627474723550705	0.05355460886657629
1980.0	-0.004832177735233064	0.009523028724105983	-0.006934293315237488	0.022252372163949683	0.020008929837585114
1981.0	-0.006397225833689195	0.0038583233251552208	-0.036795227033937214	0.022245881062286522	-0.017088248480184667
1982.0	-0.0007558009503088419	-0.008947445458139905	-0.04719049237351624	0.022253330599774825	-0.034640408182190156
1983.0	-0.00535013974923798	-0.02559921783390821	-0.06749687968533952	0.027558421072935043	-0.07088781619555067
1984.0	-0.006290810820673532	-0.019487449925015925	-0.06603470109915709	0.03553169854613075	-0.05628126329871579
1985.0	-0.005097409278781297	-0.009815786318190245	-0.05193641529898414	0.04275570408319661	-0.024093906812759077
1986.0	-0.006591993765632464	-0.011619349093428107	-0.05386655886612283	0.05336434034908746	-0.01871356137609594
1987.0	-0.004522591491823679	-0.0017678872076327906	-0.046433313060127074	0.05509023263555894	0.0023664408759753986
1988.0	0.00041339924580301483	-0.0008062193655839416	-0.04857768634419864	0.05523349344625693	0.006262986982277371
1989.0	-0.004390673047848097	0.0043864450443784585	-0.07565139636920155	0.062350170612061356	-0.013305453760609836
1990.0	-0.006577215532187273	0.016705420221343262	-0.08420793968972404	0.06836706413615101	-0.00571267086441703
1991.0	-0.0058140449302660725	-0.0048300732667850375	-0.10519563284542358	0.06663657740679549	-0.0492031736356792
1992.0	-0.007531125224127232	-0.011608340401226767	-0.12050607470293166	0.07047324283323651	-0.06917229749504916
1993.0	-0.010810626069496034	-0.004742775685817765	-0.12752266067995757	0.08606113962286219	-0.05701492281240917
1994.0	-0.002047403299511083	-0.0036325010915552723	-0.1388942072702766	0.08829722119333422	-0.05627689046800874
1995.0	-0.006281271288782676	-0.0030979091866368876	-0.1405510636129855	0.10036879992961882	-0.04956144415878623
1996.0	-0.007866223377543367	-0.0013859527126869986	-0.15396021274440003	0.08743648697073425	-0.07577590186389614
1997.0	-0.0062239457111650425	-0.004321660604376655	-0.15281800936595166	0.08071546516973509	-0.08264815051175826
1998.0	-0.006818631436568089	0.018796068652323937	-0.15831267682979672	0.08796599559308224	-0.05836924402095864
1999.0	-0.007107149320739984	0.02143738000829104	-0.141002711196653	0.09929181796409649	-0.02738066254500547
2000.0	-0.00573250010006463	0.014199058485800827	-0.11613623243928335	0.08450388305783302	-0.02316579099571414
2001.0	-0.008436234290346333	0.029279925383323902	-0.12531647626462214	0.12468277204407846	0.020209986872433878
2002.0	-0.007696998585115528	-0.006384137895439362	-0.11544166976315139	0.12571393252284652	-0.0038088737208597672
2003.0	-0.0067468574257818345	-0.016540725604758524	-0.11802656308607977	0.127906643207648	-0.013407502908972116
2004.0	-0.006578222269924184	-0.00020846835953954948	-0.12833519021916404	0.12986679254320832	-0.005255088305419448
2005.0	-0.006112484969893618	0.0010863419320122855	-0.13453635787956753	0.12337646930104272	-0.01618603161640614
2006.0	-0.0013566952604787573	0.009340736374753553	-0.13461886414750027	0.11718051314117417	-0.00945430989205131
2007.0	-0.01137277615588116	0.018084797268276998	-0.14024637985899002	0.12269634670871366	-0.010838012037880535
2008.0	-0.0033000446421143433	0.011242982224987439	-0.13091602097348212	0.12473134892650982	0.0017582655359007892
2009.0	-0.006071653001175153	-0.0028366858538989782	-0.13567184036965388	0.12623900516786687	-0.018341174056861136
2010.0	-0.00676122379102667	-0.03842244660409274	-0.12304312340777564	0.11363596803695349	-0.05459082576594156
2011.0	-0.011397667305246778	-0.03885725953773684	-0.13110361704489729	0.11588269985682378	-0.06547584403105713
2012.0	-0.006531311968603547	-0.03787112893955746	-0.1308290084646244	0.11493561432079641	-0.060295835051988995
2013.0	-0.005738836550656731	-0.030371502708289498	-0.15312432304647558	0.1189863158774126	-0.07024834642800921
2014.0	-0.00690462356729993	-0.007805282655452926	-0.15938249829514634	0.11749791574556318	-0.05659448877233601
2015.0	-0.006344738396145444	-0.00541749001285523	-0.16096856070826301	0.11100207753688192	-0.061728711580381755
2016.0	-0.006256366658270951	-0.00935321197291807	-0.13393344614958946	0.11537051410241447	-0.03417251067836399
2017.0	-0.004008385831651466	-0.014246574158739	-0.12797145723588507	0.11786070911442108	-0.028365708111854446
2018.0	-0.010613181635948555	0.0017888513219519182	-0.11932540671503782	0.12004353264365174	-0.008106204385382709
2019.0	-0.0034576014418205084	-0.0005104241791881903	-0.11890658238498278	0.11709420617973954	-0.005780401826251947


==> results_quantile_male_90_2021.txt <==
year extensive intensive structural composition total
1976.0	0.0	0.0	0.0	0.0	0.0
1977.0	-0.0005653039606785888	0.021981390423650923	-0.0016947902833771126	0.00014095111251505877	0.01986224729211028
1978.0	-0.0013763905565004617	0.02225863262489253	0.010291036766867937	0.010401824080912631	0.04157510291617264
1979.0	-0.0011836133997341785	0.019780952548057732	-0.0030634326338630662	0.033443753159578433	0.04897765967403892
1980.0	0.0009485841165105019	0.014284977130850895	-0.008514962059908983	0.024385547936719557	0.03110414712417197
1981.0	-0.0010856228896804344	0.007775864769397553	-0.036755187102730076	0.02439410233797148	-0.0056708428850414765
1982.0	-0.0001523406194743892	-0.008556148851501051	-0.04901871501844145	0.0243950593498675	-0.03333214513954939
1983.0	-0.0026861026747182757	-0.026635037331631247	-0.04196154635678788	0.029906343081834787	-0.04137634328130262
1984.0	-0.002580770220723835	-0.01980375319679868	-0.03230411281064272	0.03206127814957782	-0.02262735807858741
1985.0	-0.00035698936645942167	9.036966013564744e-05	-0.025740496700102013	0.03732318245619293	0.01131606604976714
1986.0	-0.0008695714594034449	-0.00048559313635032983	-0.02776544286513629	0.047948980357160484	0.01882837289627042
1987.0	-0.0010298819054678087	0.005358609199262764	-0.014091816657677343	0.052449582263058986	0.042686492899176594
1988.0	-0.00028077212575935246	0.004354610085364096	-0.019229907483056783	0.05856708457350425	0.043411015050052335
1989.0	0.0008575649390740951	0.002583018460385352	-0.03801643324068929	0.06048347221658051	0.02590762237535054
1990.0	-0.0016856681944369552	0.008335762967852864	-0.024545087351118027	0.06420301068739653	0.046308018109694295
1991.0	3.489521463369033e-05	-0.0007362749941031535	-0.055143025854365424	0.06494477634397021	0.009100370710135324
1992.0	-0.0008903238009565884	0.005254130976179106	-0.06337420458490048	0.059337270770189195	0.0003268733605111059
1993.0	-0.002936131131501159	0.004428593576036619	-0.07014983548049337	0.0782857461400024	0.009628373104044486
1994.0	-0.0008657305876608883	0.013113238718306565	-0.08106408758072778	0.08799994761960565	0.019183368169523683
1995.0	-0.0024269555747472504	0.020178409938972453	-0.06965414400352628	0.09255794282967807	0.04065525319037686
1996.0	-0.001379233908267078	0.014852378211195236	-0.09394244244589782	0.08130300701515741	0.0008337088721877495
1997.0	-0.012505995645469054	0.02581812360380402	-0.10178689415708896	0.08037639460551486	-0.008098371593239258
1998.0	-0.0018032144037620089	0.02080948917288767	-0.07498609084373783	0.07976792429724024	0.02378810822262807
1999.0	-0.0006895406138306678	0.022219998962575344	-0.058101300701538926	0.08760296095917136	0.0510321186063771
2000.0	-0.002124872578302392	0.015227193205080708	-0.030161747316421503	0.07405350199085466	0.056994075301211346
2001.0	-0.001372209846341735	0.011723781777866295	-0.02129555975179594	0.11092844851652539	0.09998446069625413
2002.0	-0.001840200794714868	0.01557445325849755	-0.028504206422791438	0.11332013079241185	0.09855017683340322
2003.0	-0.0015105629650868453	0.009913149950384493	-0.025281625205625966	0.11311462103113552	0.09623558281080732
2004.0	-0.0018037211868447839	0.0035753708278791194	-0.02332303207667194	0.11818942731734082	0.09663804488170309
2005.0	3.4420640371497636e-05	0.011428307759549557	-0.03140989589008654	0.11081503961335022	0.09086787212318462
2006.0	-0.0017432914234036551	0.012715565134980783	-0.03177242657750579	0.10693127597604452	0.08613112311011598
2007.0	-0.0004715763922949062	0.019981826724024616	-0.03944729632229562	0.11853722414084877	0.09860017815028299
2008.0	-0.00022272863805215937	0.012512299690522043	-0.027115597932405172	0.11667926192710851	0.10185323504717335
2009.0	-0.0013271260714866082	0.01103890709017705	-0.031289791872182324	0.11820023047825258	0.09662221962476057
2010.0	-0.001300947585045917	-0.020756905066902195	-0.021005331239434426	0.10857235587809493	0.06550917198671238
2011.0	-0.0007832204534255202	-0.02258639448608464	-0.020282050620170817	0.10634576910935191	0.06269410354967106
2012.0	-0.012691925439478023	0.002079855132512443	-0.03447666491896185	0.10988815238683318	0.06479941716090563
2013.0	-0.001272451162970711	-0.007712661986175731	-0.03515787190766959	0.11430542775408356	0.07016244269726765
2014.0	-0.001574437270326402	-0.005283264113541425	-0.026958611158497105	0.11163024956724041	0.07781393702487523
2015.0	0.0040721005416274585	-0.001186850902452585	-0.028419701052099122	0.11141605204004537	0.08588160062712087
2016.0	-0.0012827822570379913	-0.006670469272704084	0.000418305802500161	0.11430509371537734	0.10677014798813542
2017.0	-0.000969340514232173	-0.018018438762823445	-0.004001975465434137	0.11871631319907928	0.0957265584565894
2018.0	-0.001335278586493713	-0.002907748969711885	7.777505504298637e-05	0.12047250326106825	0.11630725075990575
2019.0	0.0017291011902236951	0.0011962491050768278	-0.00030638863143967707	0.1154307565239276	0.11804971818778845


==> support.txt <==
	   year percentage
	   1976.0   0.00015946
       1977.0    0.0020924
       1978.0    0.0044882
       1979.0    0.0042968
       1980.0    0.0053459
       1981.0    0.0055086
       1982.0    0.0095242
       1983.0     0.011771
       1984.0     0.010671
       1985.0    0.0092993
       1986.0    0.0097254
       1987.0     0.010608
       1988.0     0.011071
       1989.0    0.0092201
       1990.0    0.0089743
       1991.0    0.0094356
       1992.0     0.011804
       1993.0     0.013535
       1994.0     0.013866
       1995.0     0.010338
       1996.0     0.012866
       1997.0     0.012051
       1998.0    0.0087116
       1999.0    0.0083646
       2000.0    0.0043527
       2001.0    0.0031238
       2002.0    0.0039562
       2003.0    0.0041922
       2004.0    0.0046005
       2005.0    0.0059274
       2006.0    0.0047438
       2007.0    0.0045384
       2008.0    0.0053230
       2009.0    0.0059351
       2010.0    0.0090396
       2011.0     0.012959
       2012.0     0.014353
       2013.0     0.014984
       2014.0     0.015561
       2015.0     0.015353
       2016.0     0.014906
       2017.0     0.012236
       2018.0     0.014126
       2019.0     0.012189

==> support_male.txt <==
	   year percentage
       1976.0   0.00041871
       1977.0   0.00042294
       1978.0   0.00017921
       1979.0   0.00010810
       1980.0   0.00021483
       1981.0    0.0010606
       1982.0    0.0011828
       1983.0    0.0015615
       1984.0    0.0037599
       1985.0    0.0019756
       1986.0    0.0035043
       1987.0    0.0024731
       1988.0    0.0047834
       1989.0    0.0030264
       1990.0    0.0014093
       1991.0    0.0022702
       1992.0    0.0028031
       1993.0    0.0043419
       1994.0    0.0062698
       1995.0    0.0041717
       1996.0    0.0040241
       1997.0    0.0030933
       1998.0    0.0032637
       1999.0    0.0017211
       2000.0    0.0022458
       2001.0    0.0017108
       2002.0    0.0012526
       2003.0    0.0018231
       2004.0    0.0029330
       2005.0    0.0019042
       2006.0   0.00095169
       2007.0    0.0018626
       2008.0    0.0012349
       2009.0   0.00039964
       2010.0       0.0000
       2011.0    0.0081827
       2012.0    0.0080507
       2013.0    0.0043670
       2014.0    0.0040217
       2015.0    0.0044191
       2016.0    0.0027342
       2017.0    0.0022026
       2018.0    0.0020786
       2019.0    0.0017421
